A Second-Order Lower Bound for Globally Optimal 2D Registration

The problem of planar registration consists in finding the transformation that better aligns two point sets. In our setting, the search domain is the set of planar rigid transformations and the objective function is the sum of the distances between each point of the transformed source set and the destination set. We consider a Branch and Bound (BnB) method for finding the globally optimal solution. The algorithm recursively splits the search domain into boxes and computes an upper and a lower bound for the minimum value of the restricted problem. The main contribution of this work is the introduction of a novel lower bound, the relaxation bound, which corresponds to the solution of a concave relaxation of the objective function based on the linearization of the distance. In the BnB we also employ the so called cheap bound, equal to to the sum of the minimum distances between each point of source point set, transformed according to current box, and all the candidate points in the destination point set. We prove, both theoretically and practically, that the novel relaxation bound dominates the cheap bound over small boxes. More precisely, from the theoretical point of view, we prove that the relaxation bound is a second-order approximation of the minimum value, i.e., its distance from the minimum value decreases quadratically with respect to the diameter of the box (see Theorem 1), while the cheap bound is a first-order one (see Proposition 3). From the practical point of view, we show through different computational experiments that the addition of the relaxation bound considerably enhances the performance of the BnB algorithm, compensating the higher cost of its computation with respect to the cheap bound with a strong reduction of the number of BnB nodes to be explored.

==> figures/relaxation_radius/relaxation_radius_stat.txt <==
#relaxation_bound_radius 	iteration_num 	lower_bound 	upper_bound 	maximum_node_number
0.02 	10000 	7.21624 	7.55673 	7619
0.05 	10000 	7.24407 	7.56056 	3292
0.1 	6725 	7.49407 	7.57001 	1302
0.13 	6725 	7.49407 	7.57001 	1302
0.18 	3346 	7.49416 	7.57001 	674
0.2 	3346 	7.49416 	7.57001 	674
0.25 	3346 	7.49416 	7.57001 	674
0.3 	3346 	7.49416 	7.57001 	674
#0.35 	3346 	7.49416 	7.57001 	674
#0.351 	3346 	7.49416 	7.57001 	674
#0.352 	2322 	7.49416 	7.57001 	442
0.353 	2322 	7.49416 	7.57001 	442
0.355 	2322 	7.49416 	7.57001 	442
0.365 	2322 	7.49416 	7.57001 	442
0.38 	2322 	7.49416 	7.57001 	442
0.4 	2322 	7.49416 	7.57001 	442
0.5 	2322 	7.49416 	7.57001 	442
0.8 	2193 	7.49416 	7.57001 	439
1 	2193 	7.49416 	7.57001 	439
1.5 	2193 	7.49416 	7.57001 	439
2 	2193 	7.49416 	7.57001 	439


==> figures/relaxation_radius/stats_bound_e80_relaxation0.180_20190115_1540_42.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.180
# optRelaxX 0.180
# optRelaxY 0.180
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 407
712	 4.81721	 7.61026	 0	 408
713	 4.81903	 7.61026	 0	 409
714	 4.83249	 7.61026	 0	 409
715	 4.8459	 7.61026	 0	 410
716	 4.84762	 7.61026	 0	 411
717	 4.86801	 7.61026	 0	 410
718	 4.87228	 7.61026	 0	 411
719	 4.8768	 7.61026	 0	 412
720	 4.87916	 7.61026	 0	 412
721	 4.88763	 7.61026	 0	 413
722	 4.89717	 7.61026	 0	 414
723	 4.90424	 7.61026	 0	 415
724	 4.90754	 7.61026	 0	 415
725	 4.9093	 7.61026	 0	 416
726	 4.91057	 7.61026	 0	 416
727	 4.92274	 7.61026	 0	 415
728	 4.92331	 7.61026	 0	 416
729	 4.92967	 7.61026	 0	 415
730	 4.93095	 7.61026	 0	 414
731	 4.93453	 7.61026	 0	 413
732	 4.93478	 7.61026	 0	 414
733	 4.94217	 7.61026	 0	 414
734	 4.94268	 7.61026	 0	 415
735	 4.94807	 7.61026	 0	 415
736	 4.95235	 7.61026	 0	 416
737	 4.95249	 7.61026	 0	 416
738	 4.95282	 7.61026	 0	 417
739	 4.95384	 7.61026	 0	 417
740	 4.9551	 7.61026	 0	 418
741	 4.9594	 7.61026	 0	 419
742	 4.96821	 7.61026	 0	 420
743	 4.97208	 7.61026	 0	 421
744	 4.97363	 7.61026	 0	 421
745	 4.98189	 7.61026	 0	 422
746	 4.98574	 7.61026	 0	 423
747	 4.998	 7.61026	 0	 424
748	 4.99931	 7.61026	 0	 425
749	 5.00025	 7.61026	 0	 425
750	 5.01869	 7.61026	 0	 426
751	 5.02366	 7.61026	 0	 427
752	 5.02442	 7.61026	 0	 426
753	 5.02753	 7.61026	 0	 426
754	 5.02829	 7.61026	 0	 427
755	 5.03331	 7.61026	 0	 427
756	 5.03821	 7.61026	 0	 428
757	 5.04958	 7.61026	 0	 428
758	 5.05595	 7.61026	 0	 429
759	 5.0614	 7.61026	 0	 430
760	 5.07877	 7.61026	 0	 430
761	 5.08049	 7.61026	 0	 431
762	 5.08373	 7.61026	 0	 432
763	 5.08841	 7.61026	 0	 433
764	 5.09523	 7.61026	 0	 434
765	 5.1019	 7.61026	 0	 435
766	 5.11285	 7.61026	 0	 436
767	 5.11358	 7.61026	 0	 437
768	 5.11929	 7.61026	 0	 438
769	 5.12319	 7.61026	 0	 439
770	 5.12677	 7.61026	 0	 438
771	 5.13097	 7.61026	 0	 439
772	 5.13811	 7.61026	 0	 440
773	 5.1397	 7.61026	 0	 441
774	 5.15003	 7.61026	 0	 440
775	 5.15034	 7.61026	 0	 441
776	 5.15043	 7.61026	 0	 441
777	 5.15958	 7.61026	 0	 440
778	 5.1597	 7.61026	 0	 441
779	 5.16444	 7.61026	 0	 442
780	 5.1698	 7.61026	 0	 443
781	 5.17081	 7.61026	 0	 444
782	 5.17454	 7.61026	 0	 445
783	 5.17797	 7.61026	 0	 446
784	 5.17923	 7.61026	 0	 447
785	 5.17928	 7.61026	 0	 448
786	 5.1802	 7.61026	 0	 449
787	 5.18453	 7.61026	 0	 450
788	 5.1855	 7.61026	 0	 451
789	 5.18738	 7.61026	 0	 451
790	 5.19335	 7.61026	 0	 451
791	 5.19673	 7.61026	 0	 452
792	 5.19699	 7.61026	 0	 453
793	 5.20759	 7.61026	 0	 454
794	 5.21355	 7.61026	 0	 455
795	 5.21771	 7.61026	 0	 454
796	 5.23456	 7.61026	 0	 455
797	 5.24382	 7.61026	 0	 455
798	 5.25255	 7.61026	 0	 456
799	 5.2538	 7.61026	 0	 457
800	 5.25711	 7.61026	 0	 458
801	 5.26701	 7.61026	 0	 459
802	 5.26774	 7.61026	 0	 460
803	 5.26914	 7.61026	 0	 461
804	 5.27286	 7.61026	 0	 461
805	 5.27572	 7.61026	 0	 462
806	 5.27871	 7.61026	 0	 463
807	 5.29161	 7.61026	 0	 464
808	 5.29262	 7.61026	 0	 463
809	 5.29327	 7.61026	 0	 464
810	 5.29778	 7.61026	 0	 465
811	 5.2998	 7.61026	 0	 466
812	 5.30335	 7.61026	 0	 467
813	 5.30567	 7.61026	 0	 467
814	 5.31039	 7.61026	 0	 468
815	 5.31191	 7.61026	 0	 469
816	 5.32096	 7.61026	 0	 470
817	 5.32293	 7.61026	 0	 471
818	 5.32422	 7.61026	 0	 472
819	 5.32666	 7.61026	 0	 473
820	 5.3283	 7.61026	 0	 472
821	 5.33238	 7.61026	 0	 472
822	 5.33305	 7.61026	 0	 473
823	 5.33511	 7.61026	 0	 474
824	 5.33813	 7.61026	 0	 475
825	 5.34036	 7.61026	 0	 476
826	 5.34308	 7.61026	 0	 477
827	 5.34761	 7.61026	 0	 477
828	 5.34943	 7.61026	 0	 478
829	 5.35178	 7.61026	 0	 479
830	 5.35196	 7.61026	 0	 480
831	 5.35284	 7.61026	 0	 481
832	 5.36317	 7.61026	 0	 482
833	 5.36805	 7.61026	 0	 483
834	 5.3683	 7.61026	 0	 484
835	 5.36919	 7.61026	 0	 485
836	 5.37151	 7.61026	 0	 486
837	 5.37608	 7.61026	 0	 487
838	 5.37727	 7.61026	 0	 488
839	 5.38017	 7.61026	 0	 489
840	 5.38225	 7.61026	 0	 490
841	 5.38369	 7.61026	 0	 491
842	 5.38649	 7.61026	 0	 492
843	 5.38668	 7.61026	 0	 492
844	 5.38985	 7.61026	 0	 493
845	 5.39194	 7.61026	 0	 494
846	 5.3971	 7.61026	 0	 493
847	 5.39794	 7.61026	 0	 492
848	 5.39893	 7.61026	 0	 493
849	 5.40837	 7.61026	 0	 494
850	 5.41005	 7.61026	 0	 495
851	 5.41428	 7.61026	 0	 495
852	 5.42045	 7.61026	 0	 496
853	 5.42255	 7.61026	 0	 497
854	 5.43011	 7.61026	 0	 498
855	 5.43244	 7.61026	 0	 498
856	 5.4341	 7.61026	 0	 499
857	 5.43996	 7.61026	 0	 500
858	 5.44453	 7.61026	 0	 501
859	 5.44497	 7.61026	 0	 501
860	 5.44508	 7.61026	 0	 502
861	 5.44653	 7.61026	 0	 503
862	 5.44716	 7.61026	 0	 504
863	 5.46366	 7.61026	 0	 505
864	 5.46407	 7.61026	 0	 506
865	 5.46412	 7.61026	 0	 506
866	 5.46423	 7.61026	 0	 507
867	 5.46611	 7.61026	 0	 508
868	 5.46827	 7.61026	 0	 509
869	 5.47019	 7.61026	 0	 510
870	 5.47315	 7.61026	 0	 509
871	 5.47357	 7.61026	 0	 510
872	 5.47647	 7.61026	 0	 511
873	 5.48034	 7.61026	 0	 512
874	 5.48395	 7.61026	 0	 512
875	 5.48948	 7.61026	 0	 513
876	 5.4953	 7.61026	 0	 514
877	 5.49575	 7.61026	 0	 514
878	 5.49671	 7.61026	 0	 514
879	 5.49725	 7.61026	 0	 515
880	 5.50144	 7.61026	 0	 516
881	 5.50226	 7.61026	 0	 516
882	 5.50727	 7.61026	 0	 517
883	 5.50929	 7.61026	 0	 518
884	 5.51015	 7.61026	 0	 519
885	 5.51118	 7.61026	 0	 520
886	 5.51149	 7.61026	 0	 521
887	 5.51744	 7.61026	 0	 522
888	 5.51777	 7.61026	 0	 523
889	 5.51967	 7.61026	 0	 524
890	 5.52836	 7.61026	 0	 525
891	 5.52903	 7.61026	 0	 526
892	 5.53217	 7.61026	 0	 527
893	 5.53722	 7.61026	 0	 528
894	 5.53756	 7.61026	 0	 529
895	 5.54131	 7.61026	 0	 530
896	 5.54305	 7.61026	 0	 531
897	 5.54408	 7.61026	 0	 531
898	 5.54427	 7.61026	 0	 532
899	 5.54647	 7.61026	 0	 532
900	 5.54742	 7.61026	 0	 533
901	 5.54958	 7.61026	 0	 534
902	 5.55086	 7.61026	 0	 535
903	 5.55094	 7.61026	 0	 536
904	 5.55338	 7.61026	 0	 537
905	 5.55403	 7.61026	 0	 538
906	 5.55415	 7.61026	 0	 539
907	 5.55497	 7.61026	 0	 538
908	 5.55788	 7.61026	 0	 539
909	 5.55819	 7.61026	 0	 540
910	 5.55976	 7.61026	 0	 541
911	 5.56028	 7.61026	 0	 542
912	 5.56253	 7.61026	 0	 543
913	 5.56289	 7.61026	 0	 544
914	 5.56296	 7.61026	 0	 545
915	 5.56332	 7.61026	 0	 546
916	 5.56339	 7.61026	 0	 547
917	 5.56461	 7.61026	 0	 548
918	 5.56612	 7.61026	 0	 549
919	 5.57174	 7.61026	 0	 550
920	 5.57276	 7.61026	 0	 551
921	 5.57387	 7.61026	 0	 552
922	 5.57484	 7.61026	 0	 552
923	 5.57821	 7.61026	 0	 553
924	 5.57842	 7.61026	 0	 554
925	 5.57985	 7.61026	 0	 555
926	 5.58025	 7.61026	 0	 556
927	 5.58102	 7.61026	 0	 557
928	 5.58325	 7.61026	 0	 558
929	 5.58365	 7.61026	 0	 558
930	 5.58569	 7.61026	 0	 558
931	 5.58749	 7.61026	 0	 559
932	 5.58798	 7.61026	 0	 559
933	 5.59075	 7.61026	 0	 559
934	 5.59088	 7.61026	 0	 560
935	 5.59112	 7.61026	 0	 561
936	 5.59123	 7.61026	 0	 561
937	 5.59242	 7.61026	 0	 562
938	 5.59537	 7.61026	 0	 562
939	 5.59759	 7.61026	 0	 563
940	 5.60058	 7.61026	 0	 564
941	 5.60228	 7.61026	 0	 565
942	 5.60396	 7.61026	 0	 566
943	 5.60561	 7.61026	 0	 567
944	 5.6057	 7.61026	 0	 568
945	 5.60844	 7.61026	 0	 569
946	 5.6091	 7.61026	 0	 570
947	 5.61074	 7.61026	 0	 571
948	 5.61189	 7.61026	 0	 572
949	 5.61337	 7.61026	 0	 573
950	 5.61396	 7.61026	 0	 574
951	 5.61594	 7.61026	 0	 575
952	 5.61676	 7.61026	 0	 575
953	 5.61845	 7.61026	 0	 575
954	 5.6192	 7.61026	 0	 576
955	 5.62329	 7.61026	 0	 576
956	 5.62364	 7.61026	 0	 577
957	 5.62552	 7.61026	 0	 578
958	 5.63138	 7.61026	 0	 578
959	 5.63183	 7.61026	 0	 579
960	 5.63226	 7.61026	 0	 580
961	 5.63352	 7.61026	 0	 580
962	 5.63378	 7.61026	 0	 581
963	 5.63453	 7.61026	 0	 581
964	 5.6373	 7.61026	 0	 581
965	 5.63781	 7.61026	 0	 582
966	 5.63914	 7.61026	 0	 582
967	 5.63928	 7.61026	 0	 583
968	 5.63934	 7.61026	 0	 584
969	 5.64052	 7.61026	 0	 585
970	 5.64085	 7.61026	 0	 586
971	 5.6409	 7.61026	 0	 587
972	 5.64139	 7.61026	 0	 588
973	 5.64382	 7.61026	 0	 588
974	 5.64401	 7.61026	 0	 589
975	 5.64791	 7.61026	 0	 589
976	 5.64887	 7.61026	 0	 590
977	 5.65013	 7.61026	 0	 591
978	 5.65155	 7.61026	 0	 592
979	 5.6531	 7.61026	 0	 593
980	 5.65796	 7.61026	 0	 593
981	 5.65918	 7.61026	 0	 594
982	 5.66128	 7.61026	 0	 595
983	 5.66536	 7.61026	 0	 594
984	 5.66602	 7.61026	 0	 594
985	 5.67185	 7.61026	 0	 595
986	 5.67201	 7.61026	 0	 596
987	 5.67344	 7.61026	 0	 597
988	 5.67386	 7.61026	 0	 598
989	 5.6769	 7.61026	 0	 598
990	 5.67908	 7.61026	 0	 598
991	 5.67954	 7.61026	 0	 599
992	 5.68029	 7.61026	 0	 600
993	 5.68265	 7.61026	 0	 600
994	 5.68466	 7.61026	 0	 601
995	 5.68596	 7.61026	 0	 602
996	 5.68743	 7.61026	 0	 603
997	 5.68824	 7.61026	 0	 603
998	 5.69063	 7.61026	 0	 604
999	 5.6911	 7.61026	 0	 603
1000	 5.69119	 7.61026	 0	 604
1001	 5.69175	 7.61026	 0	 605
1002	 5.69529	 7.61026	 0	 605
1003	 5.69617	 7.61026	 0	 606
1004	 5.701	 7.61026	 0	 607
1005	 5.70247	 7.61026	 0	 607
1006	 5.70269	 7.61026	 0	 607
1007	 5.70727	 7.61026	 0	 606
1008	 5.70868	 7.61026	 0	 606
1009	 5.70893	 7.61026	 0	 606
1010	 5.7103	 7.61026	 0	 607
1011	 5.71261	 7.61026	 0	 607
1012	 5.71282	 7.61026	 0	 608
1013	 5.71304	 7.61026	 0	 607
1014	 5.71576	 7.61026	 0	 607
1015	 5.71887	 7.61026	 0	 608
1016	 5.72056	 7.61026	 0	 609
1017	 5.72323	 7.61026	 0	 609
1018	 5.72632	 7.61026	 0	 609
1019	 5.72636	 7.61026	 0	 609
1020	 5.72675	 7.61026	 0	 608
1021	 5.7268	 7.61026	 0	 609
1022	 5.72823	 7.61026	 0	 610
1023	 5.73033	 7.61026	 0	 611
1024	 5.73085	 7.61026	 0	 612
1025	 5.73491	 7.61026	 0	 613
1026	 5.73848	 7.61026	 0	 614
1027	 5.7391	 7.61026	 0	 614
1028	 5.73934	 7.61026	 0	 615
1029	 5.73978	 7.61026	 0	 616
1030	 5.73978	 7.61026	 0	 616
1031	 5.74219	 7.61026	 0	 617
1032	 5.74335	 7.61026	 0	 616
1033	 5.74351	 7.61026	 0	 616
1034	 5.74367	 7.61026	 0	 616
1035	 5.74481	 7.61026	 0	 617
1036	 5.74488	 7.61026	 0	 616
1037	 5.74497	 7.61026	 0	 617
1038	 5.74659	 7.61026	 0	 616
1039	 5.7477	 7.61026	 0	 617
1040	 5.74854	 7.61026	 0	 618
1041	 5.74907	 7.61026	 0	 618
1042	 5.75044	 7.61026	 0	 618
1043	 5.75128	 7.61026	 0	 618
1044	 5.75433	 7.61026	 0	 619
1045	 5.75483	 7.61026	 0	 620
1046	 5.75636	 7.61026	 0	 621
1047	 5.75663	 7.61026	 0	 621
1048	 5.75675	 7.61026	 0	 621
1049	 5.75826	 7.61026	 0	 621
1050	 5.7608	 7.61026	 0	 621
1051	 5.76413	 7.61026	 0	 622
1052	 5.76796	 7.61026	 0	 622
1053	 5.76884	 7.61026	 0	 621
1054	 5.76989	 7.61026	 0	 622
1055	 5.7708	 7.61026	 0	 623
1056	 5.77103	 7.61026	 0	 624
1057	 5.77104	 7.61026	 0	 625
1058	 5.77277	 7.61026	 0	 626
1059	 5.775	 7.61026	 0	 625
1060	 5.77594	 7.61026	 0	 625
1061	 5.77671	 7.61026	 0	 626
1062	 5.7769	 7.61026	 0	 627
1063	 5.77801	 7.61026	 0	 628
1064	 5.7783	 7.61026	 0	 629
1065	 5.77882	 7.61026	 0	 628
1066	 5.77943	 7.61026	 0	 627
1067	 5.78049	 7.61026	 0	 627
1068	 5.78324	 7.61026	 0	 628
1069	 5.78752	 7.61026	 0	 629
1070	 5.78831	 7.61026	 0	 628
1071	 5.78842	 7.61026	 0	 627
1072	 5.79206	 7.61026	 0	 626
1073	 5.79381	 7.61026	 0	 627
1074	 5.79396	 7.61026	 0	 627
1075	 5.79568	 7.61026	 0	 627
1076	 5.79594	 7.61026	 0	 626
1077	 5.79647	 7.61026	 0	 625
1078	 5.79692	 7.61026	 0	 625
1079	 5.79735	 7.61026	 0	 626
1080	 5.79791	 7.61026	 0	 626
1081	 5.80121	 7.61026	 0	 626
1082	 5.80135	 7.61026	 0	 626
1083	 5.80289	 7.61026	 0	 626
1084	 5.80414	 7.61026	 0	 627
1085	 5.80424	 7.61026	 0	 627
1086	 5.80598	 7.61026	 0	 628
1087	 5.80801	 7.61026	 0	 629
1088	 5.80983	 7.61026	 0	 630
1089	 5.81009	 7.61026	 0	 631
1090	 5.81018	 7.61026	 0	 630
1091	 5.81363	 7.61026	 0	 630
1092	 5.81444	 7.61026	 0	 631
1093	 5.8201	 7.61026	 0	 630
1094	 5.82045	 7.61026	 0	 631
1095	 5.82122	 7.61026	 0	 631
1096	 5.82167	 7.61026	 0	 631
1097	 5.82219	 7.61026	 0	 631
1098	 5.82368	 7.61026	 0	 631
1099	 5.82494	 7.61026	 0	 630
1100	 5.82535	 7.61026	 0	 631
1101	 5.82671	 7.61026	 0	 631
1102	 5.82781	 7.61026	 0	 631
1103	 5.82888	 7.61026	 0	 632
1104	 5.83014	 7.61026	 0	 631
1105	 5.83075	 7.61026	 0	 632
1106	 5.83168	 7.61026	 0	 632
1107	 5.83196	 7.61026	 0	 633
1108	 5.832	 7.61026	 0	 634
1109	 5.83269	 7.61026	 0	 635
1110	 5.83391	 7.61026	 0	 636
1111	 5.83426	 7.61026	 0	 635
1112	 5.83774	 7.61026	 0	 636
1113	 5.84263	 7.61026	 0	 637
1114	 5.84348	 7.61026	 0	 638
1115	 5.84492	 7.61026	 0	 639
1116	 5.8534	 7.61026	 0	 640
1117	 5.85525	 7.61026	 0	 640
1118	 5.8553	 7.61026	 0	 640
1119	 5.85893	 7.61026	 0	 641
1120	 5.8594	 7.61026	 0	 640
1121	 5.85949	 7.61026	 0	 641
1122	 5.86109	 7.61026	 0	 642
1123	 5.86233	 7.61026	 0	 643
1124	 5.86302	 7.61026	 0	 644
1125	 5.86308	 7.61026	 0	 643
1126	 5.86373	 7.61026	 0	 642
1127	 5.865	 7.61026	 0	 641
1128	 5.86532	 7.61026	 0	 640
1129	 5.86864	 7.61026	 0	 639
1130	 5.87054	 7.61026	 0	 638
1131	 5.87217	 7.61026	 0	 639
1132	 5.87228	 7.61026	 0	 638
1133	 5.87229	 7.61026	 0	 639
1134	 5.87363	 7.61026	 0	 639
1135	 5.87465	 7.61026	 0	 638
1136	 5.87537	 7.61026	 0	 639
1137	 5.8762	 7.61026	 0	 638
1138	 5.87668	 7.61026	 0	 639
1139	 5.87678	 7.61026	 0	 640
1140	 5.87979	 7.61026	 0	 640
1141	 5.8801	 7.61026	 0	 639
1142	 5.88132	 7.61026	 0	 640
1143	 5.88154	 7.61026	 0	 641
1144	 5.88163	 7.61026	 0	 641
1145	 5.88185	 7.61026	 0	 642
1146	 5.88195	 7.61026	 0	 641
1147	 5.88204	 7.61026	 0	 642
1148	 5.88267	 7.61026	 0	 641
1149	 5.88554	 7.61026	 0	 640
1150	 5.88628	 7.61026	 0	 639
1151	 5.88635	 7.61026	 0	 638
1152	 5.88946	 7.61026	 0	 638
1153	 5.89016	 7.61026	 0	 638
1154	 5.89096	 7.61026	 0	 639
1155	 5.89113	 7.61026	 0	 640
1156	 5.89131	 7.61026	 0	 641
1157	 5.89477	 7.61026	 0	 642
1158	 5.89537	 7.61026	 0	 642
1159	 5.89557	 7.61026	 0	 641
1160	 5.89605	 7.61026	 0	 642
1161	 5.89741	 7.61026	 0	 643
1162	 5.89749	 7.61026	 0	 642
1163	 5.89894	 7.61026	 0	 641
1164	 5.90202	 7.61026	 0	 640
1165	 5.90583	 7.61026	 0	 641
1166	 5.90834	 7.61026	 0	 640
1167	 5.90916	 7.61026	 0	 641
1168	 5.90936	 7.61026	 0	 640
1169	 5.90972	 7.61026	 0	 641
1170	 5.91024	 7.61026	 0	 642
1171	 5.91229	 7.61026	 0	 641
1172	 5.91253	 7.61026	 0	 642
1173	 5.91263	 7.61026	 0	 641
1174	 5.91271	 7.61026	 0	 642
1175	 5.91299	 7.61026	 0	 642
1176	 5.9133	 7.61026	 0	 643
1177	 5.914	 7.61026	 0	 642
1178	 5.91408	 7.61026	 0	 643
1179	 5.91662	 7.61026	 0	 644
1180	 5.91669	 7.61026	 0	 645
1181	 5.9177	 7.61026	 0	 646
1182	 5.91834	 7.61026	 0	 647
1183	 5.9189	 7.61026	 0	 646
1184	 5.92247	 7.61026	 0	 645
1185	 5.92273	 7.61026	 0	 646
1186	 5.92372	 7.61026	 0	 647
1187	 5.92467	 7.61026	 0	 648
1188	 5.92667	 7.61026	 0	 647
1189	 5.92803	 7.61026	 0	 648
1190	 5.92846	 7.61026	 0	 647
1191	 5.93005	 7.61026	 0	 647
1192	 5.93292	 7.61026	 0	 647
1193	 5.93393	 7.61026	 0	 648
1194	 5.9341	 7.61026	 0	 649
1195	 5.9349	 7.61026	 0	 650
1196	 5.93527	 7.61026	 0	 650
1197	 5.93677	 7.61026	 0	 651
1198	 5.93725	 7.61026	 0	 650
1199	 5.93838	 7.61026	 0	 649
1200	 5.93958	 7.61026	 0	 650
1201	 5.93981	 7.61026	 0	 650
1202	 5.9399	 7.61026	 0	 651
1203	 5.94041	 7.61026	 0	 650
1204	 5.94237	 7.61026	 0	 649
1205	 5.94435	 7.61026	 0	 650
1206	 5.94445	 7.61026	 0	 650
1207	 5.94698	 7.61026	 0	 649
1208	 5.94734	 7.61026	 0	 650
1209	 5.95018	 7.61026	 0	 651
1210	 5.95048	 7.61026	 0	 652
1211	 5.95136	 7.61026	 0	 652
1212	 5.95482	 7.61026	 0	 653
1213	 5.9555	 7.61026	 0	 653
1214	 5.95701	 7.61026	 0	 654
1215	 5.95705	 7.61026	 0	 654
1216	 5.95723	 7.61026	 0	 654
1217	 5.95873	 7.61026	 0	 655
1218	 5.96109	 7.61026	 0	 654
1219	 5.96179	 7.61026	 0	 655
1220	 5.96223	 7.61026	 0	 654
1221	 5.96352	 7.61026	 0	 653
1222	 5.96402	 7.61026	 0	 654
1223	 5.96545	 7.61026	 0	 653
1224	 5.96598	 7.61026	 0	 653
1225	 5.96636	 7.61026	 0	 652
1226	 5.96636	 7.61026	 0	 653
1227	 5.96669	 7.61026	 0	 654
1228	 5.96694	 7.61026	 0	 653
1229	 5.9677	 7.61026	 0	 652
1230	 5.96771	 7.61026	 0	 653
1231	 5.96935	 7.61026	 0	 653
1232	 5.97651	 7.61026	 0	 654
1233	 5.97698	 7.61026	 0	 653
1234	 5.97927	 7.61026	 0	 652
1235	 5.98092	 7.61026	 0	 653
1236	 5.98161	 7.61026	 0	 654
1237	 5.98205	 7.61026	 0	 654
1238	 5.98435	 7.61026	 0	 655
1239	 5.98729	 7.61026	 0	 656
1240	 5.98738	 7.61026	 0	 656
1241	 5.98849	 7.61026	 0	 655
1242	 5.98876	 7.61026	 0	 656
1243	 5.99076	 7.61026	 0	 657
1244	 5.99329	 7.61026	 0	 656
1245	 5.99374	 7.61026	 0	 657
1246	 5.99475	 7.61026	 0	 656
1247	 5.99553	 7.61026	 0	 656
1248	 5.99622	 7.61026	 0	 657
1249	 5.99742	 7.61026	 0	 656
1250	 5.99783	 7.61026	 0	 655
1251	 6.00269	 7.61026	 0	 654
1252	 6.0028	 7.61026	 0	 655
1253	 6.00436	 7.61026	 0	 654
1254	 6.00473	 7.61026	 0	 654
1255	 6.00554	 7.61026	 0	 655
1256	 6.00618	 7.61026	 0	 654
1257	 6.00899	 7.61026	 0	 655
1258	 6.0111	 7.61026	 0	 654
1259	 6.0114	 7.61026	 0	 655
1260	 6.01223	 7.61026	 0	 656
1261	 6.0138	 7.61026	 0	 657
1262	 6.01434	 7.61026	 0	 656
1263	 6.01705	 7.61026	 0	 655
1264	 6.01761	 7.61026	 0	 656
1265	 6.0177	 7.61026	 0	 657
1266	 6.01844	 7.61026	 0	 656
1267	 6.02011	 7.61026	 0	 657
1268	 6.02434	 7.61026	 0	 658
1269	 6.02444	 7.61026	 0	 659
1270	 6.02445	 7.61026	 0	 660
1271	 6.02454	 7.61026	 0	 659
1272	 6.0248	 7.61026	 0	 658
1273	 6.02535	 7.61026	 0	 659
1274	 6.0259	 7.61026	 0	 658
1275	 6.02605	 7.61026	 0	 659
1276	 6.02629	 7.61026	 0	 659
1277	 6.0291	 7.61026	 0	 660
1278	 6.02917	 7.61026	 0	 659
1279	 6.02985	 7.61026	 0	 660
1280	 6.03192	 7.61026	 0	 659
1281	 6.03388	 7.61026	 0	 660
1282	 6.03414	 7.61026	 0	 659
1283	 6.03521	 7.61026	 0	 660
1284	 6.0353	 7.61026	 0	 659
1285	 6.03944	 7.61026	 0	 658
1286	 6.0409	 7.61026	 0	 659
1287	 6.04113	 7.61026	 0	 660
1288	 6.0421	 7.61026	 0	 659
1289	 6.04227	 7.61026	 0	 658
1290	 6.04288	 7.61026	 0	 659
1291	 6.04434	 7.61026	 0	 658
1292	 6.04514	 7.61026	 0	 657
1293	 6.04622	 7.61026	 0	 658
1294	 6.04804	 7.61026	 0	 658
1295	 6.0506	 7.61026	 0	 659
1296	 6.05261	 7.61026	 0	 660
1297	 6.05351	 7.61026	 0	 659
1298	 6.05583	 7.61026	 0	 658
1299	 6.06133	 7.61026	 0	 659
1300	 6.06137	 7.61026	 0	 660
1301	 6.063	 7.61026	 0	 661
1302	 6.06322	 7.61026	 0	 660
1303	 6.06498	 7.61026	 0	 661
1304	 6.06665	 7.61026	 0	 662
1305	 6.06901	 7.61026	 0	 662
1306	 6.06946	 7.61026	 0	 663
1307	 6.07023	 7.61026	 0	 662
1308	 6.07292	 7.61026	 0	 661
1309	 6.07299	 7.61026	 0	 660
1310	 6.07541	 7.61026	 0	 661
1311	 6.07835	 7.61026	 0	 662
1312	 6.07841	 7.61026	 0	 663
1313	 6.07985	 7.61026	 0	 662
1314	 6.08047	 7.61026	 0	 661
1315	 6.08083	 7.61026	 0	 662
1316	 6.08195	 7.61026	 0	 662
1317	 6.08214	 7.61026	 0	 661
1318	 6.08577	 7.61026	 0	 660
1319	 6.08718	 7.61026	 0	 661
1320	 6.08813	 7.61026	 0	 661
1321	 6.08852	 7.61026	 0	 661
1322	 6.08973	 7.61026	 0	 662
1323	 6.09148	 7.61026	 0	 661
1324	 6.09262	 7.61026	 0	 662
1325	 6.09352	 7.61026	 0	 661
1326	 6.09374	 7.61026	 0	 662
1327	 6.09497	 7.61026	 0	 663
1328	 6.09547	 7.61026	 0	 663
1329	 6.09583	 7.61026	 0	 663
1330	 6.09598	 7.61026	 0	 664
1331	 6.09644	 7.61026	 0	 665
1332	 6.09647	 7.61026	 0	 665
1333	 6.09694	 7.61026	 0	 666
1334	 6.09775	 7.61026	 0	 666
1335	 6.10053	 7.61026	 0	 667
1336	 6.10055	 7.61026	 0	 666
1337	 6.10285	 7.61026	 0	 667
1338	 6.10333	 7.61026	 0	 668
1339	 6.10363	 7.61026	 0	 667
1340	 6.10407	 7.61026	 0	 666
1341	 6.10691	 7.61026	 0	 666
1342	 6.10755	 7.61026	 0	 667
1343	 6.10822	 7.61026	 0	 666
1344	 6.10987	 7.61026	 0	 665
1345	 6.11089	 7.61026	 0	 664
1346	 6.11144	 7.61026	 0	 663
1347	 6.11175	 7.61026	 0	 662
1348	 6.11431	 7.61026	 0	 661
1349	 6.11676	 7.61026	 0	 661
1350	 6.11811	 7.61026	 0	 660
1351	 6.11822	 7.61026	 0	 659
1352	 6.12147	 7.61026	 0	 660
1353	 6.12381	 7.61026	 0	 661
1354	 6.12608	 7.61026	 0	 660
1355	 6.12887	 7.61026	 0	 659
1356	 6.13074	 7.61026	 0	 660
1357	 6.13222	 7.61026	 0	 661
1358	 6.13298	 7.61026	 0	 662
1359	 6.13513	 7.61026	 0	 661
1360	 6.13667	 7.61026	 0	 660
1361	 6.13942	 7.61026	 0	 659
1362	 6.14135	 7.61026	 0	 658
1363	 6.14295	 7.61026	 0	 659
1364	 6.14302	 7.61026	 0	 660
1365	 6.14305	 7.61026	 0	 661
1366	 6.14569	 7.61026	 0	 660
1367	 6.14736	 7.61026	 0	 659
1368	 6.1481	 7.61026	 0	 660
1369	 6.14866	 7.61026	 0	 661
1370	 6.1504	 7.61026	 0	 662
1371	 6.15107	 7.61026	 0	 663
1372	 6.15158	 7.61026	 0	 662
1373	 6.15321	 7.61026	 0	 663
1374	 6.15329	 7.61026	 0	 664
1375	 6.15329	 7.61026	 0	 665
1376	 6.1535	 7.61026	 0	 666
1377	 6.15624	 7.61026	 0	 665
1378	 6.15766	 7.61026	 0	 664
1379	 6.16135	 7.61026	 0	 664
1380	 6.16219	 7.61026	 0	 665
1381	 6.16359	 7.61026	 0	 665
1382	 6.16376	 7.61026	 0	 666
1383	 6.16384	 7.61026	 0	 665
1384	 6.16544	 7.61026	 0	 666
1385	 6.1662	 7.61026	 0	 665
1386	 6.1692	 7.61026	 0	 665
1387	 6.16962	 7.61026	 0	 665
1388	 6.17064	 7.61026	 0	 666
1389	 6.17092	 7.61026	 0	 666
1390	 6.17126	 7.61026	 0	 667
1391	 6.17261	 7.61026	 0	 668
1392	 6.17276	 7.61026	 0	 667
1393	 6.1751	 7.61026	 0	 666
1394	 6.17675	 7.61026	 0	 667
1395	 6.17736	 7.61026	 0	 667
1396	 6.17754	 7.61026	 0	 668
1397	 6.17823	 7.61026	 0	 669
1398	 6.17834	 7.61026	 0	 670
1399	 6.17992	 7.61026	 0	 669
1400	 6.18226	 7.61026	 0	 668
1401	 6.18255	 7.61026	 0	 667
1402	 6.18404	 7.61026	 0	 666
1403	 6.18714	 7.61026	 0	 667
1404	 6.18882	 7.61026	 0	 666
1405	 6.19059	 7.61026	 0	 665
1406	 6.19067	 7.61026	 0	 666
1407	 6.19661	 7.61026	 0	 667
1408	 6.1967	 7.61026	 0	 666
1409	 6.19751	 7.61026	 0	 665
1410	 6.19795	 7.61026	 0	 666
1411	 6.19847	 7.61026	 0	 667
1412	 6.19855	 7.61026	 0	 666
1413	 6.19865	 7.61026	 0	 665
1414	 6.19932	 7.61026	 0	 666
1415	 6.19954	 7.61026	 0	 667
1416	 6.19956	 7.61026	 0	 668
1417	 6.2019	 7.61026	 0	 667
1418	 6.20238	 7.61026	 0	 666
1419	 6.20265	 7.61026	 0	 667
1420	 6.20323	 7.61026	 0	 666
1421	 6.20553	 7.61026	 0	 665
1422	 6.20691	 7.61026	 0	 666
1423	 6.20835	 7.61026	 0	 665
1424	 6.20942	 7.61026	 0	 664
1425	 6.21093	 7.61026	 0	 663
1426	 6.21233	 7.61026	 0	 663
1427	 6.2133	 7.61026	 0	 663
1428	 6.21462	 7.61026	 0	 662
1429	 6.21554	 7.61026	 0	 663
1430	 6.21713	 7.61026	 0	 664
1431	 6.22101	 7.61026	 0	 663
1432	 6.22129	 7.61026	 0	 664
1433	 6.22132	 7.61026	 0	 665
1434	 6.22385	 7.61026	 0	 664
1435	 6.22454	 7.61026	 0	 663
1436	 6.22624	 7.61026	 0	 664
1437	 6.22692	 7.61026	 0	 665
1438	 6.22891	 7.61026	 0	 666
1439	 6.23158	 7.61026	 0	 666
1440	 6.2321	 7.61026	 0	 665
1441	 6.23279	 7.61026	 0	 666
1442	 6.23283	 7.61026	 0	 667
1443	 6.23285	 7.61026	 0	 667
1444	 6.23337	 7.61026	 0	 667
1445	 6.23521	 7.61026	 0	 668
1446	 6.23532	 7.61026	 0	 667
1447	 6.2356	 7.61026	 0	 666
1448	 6.23612	 7.61026	 0	 667
1449	 6.23651	 7.61026	 0	 668
1450	 6.23756	 7.61026	 0	 669
1451	 6.23777	 7.61026	 0	 670
1452	 6.23831	 7.61026	 0	 669
1453	 6.23833	 7.61026	 0	 670
1454	 6.24014	 7.61026	 0	 669
1455	 6.24125	 7.61026	 0	 670
1456	 6.24159	 7.61026	 0	 669
1457	 6.24278	 7.61026	 0	 668
1458	 6.24474	 7.61026	 0	 669
1459	 6.24799	 7.61026	 0	 670
1460	 6.24865	 7.61026	 0	 669
1461	 6.2497	 7.61026	 0	 668
1462	 6.25043	 7.61026	 0	 667
1463	 6.25156	 7.61026	 0	 668
1464	 6.25252	 7.61026	 0	 669
1465	 6.25345	 7.61026	 0	 668
1466	 6.25428	 7.61026	 0	 669
1467	 6.25678	 7.61026	 0	 669
1468	 6.25679	 7.61026	 0	 668
1469	 6.25682	 7.61026	 0	 667
1470	 6.25731	 7.61026	 0	 668
1471	 6.2618	 7.61026	 0	 669
1472	 6.2635	 7.61026	 0	 670
1473	 6.2637	 7.61026	 0	 669
1474	 6.2642	 7.61026	 0	 669
1475	 6.26465	 7.61026	 0	 669
1476	 6.2653	 7.61026	 0	 670
1477	 6.2695	 7.61026	 0	 671
1478	 6.27039	 7.61026	 0	 670
1479	 6.27328	 7.61026	 0	 670
1480	 6.27371	 7.61026	 0	 669
1481	 6.27551	 7.61026	 0	 668
1482	 6.27756	 7.61026	 0	 668
1483	 6.27881	 7.61026	 0	 669
1484	 6.2797	 7.61026	 0	 668
1485	 6.27981	 7.61026	 0	 667
1486	 6.27983	 7.61026	 0	 668
1487	 6.28026	 7.61026	 0	 667
1488	 6.28026	 7.61026	 0	 667
1489	 6.28361	 7.61026	 0	 666
1490	 6.28396	 7.61026	 0	 667
1491	 6.28711	 7.61026	 0	 666
1492	 6.28849	 7.61026	 0	 667
1493	 6.29011	 7.61026	 0	 668
1494	 6.29101	 7.61026	 0	 669
1495	 6.29251	 7.61026	 0	 668
1496	 6.29279	 7.61026	 0	 669
1497	 6.29288	 7.61026	 0	 669
1498	 6.29325	 7.61026	 0	 670
1499	 6.29479	 7.61026	 0	 670
1500	 6.29635	 7.61026	 0	 670
1501	 6.29728	 7.61026	 0	 671
1502	 6.29831	 7.61026	 0	 672
1503	 6.29845	 7.61026	 0	 672
1504	 6.29871	 7.61026	 0	 671
1505	 6.30077	 7.61026	 0	 672
1506	 6.30196	 7.61026	 0	 673
1507	 6.3053	 7.61026	 0	 672
1508	 6.30826	 7.61026	 0	 673
1509	 6.3087	 7.61026	 0	 673
1510	 6.30961	 7.61026	 0	 672
1511	 6.31071	 7.61026	 0	 673
1512	 6.31291	 7.61026	 0	 672
1513	 6.31383	 7.61026	 0	 671
1514	 6.31459	 7.61026	 0	 670
1515	 6.31495	 7.61026	 0	 670
1516	 6.31848	 7.61026	 0	 669
1517	 6.31919	 7.61026	 0	 669
1518	 6.32163	 7.61026	 0	 670
1519	 6.32244	 7.61026	 0	 669
1520	 6.3229	 7.61026	 0	 668
1521	 6.33033	 7.61026	 0	 669
1522	 6.33056	 7.61026	 0	 668
1523	 6.33143	 7.61026	 0	 669
1524	 6.33351	 7.61026	 0	 668
1525	 6.33536	 7.61026	 0	 667
1526	 6.33759	 7.61026	 0	 666
1527	 6.33896	 7.61026	 0	 667
1528	 6.33921	 7.61026	 0	 668
1529	 6.34026	 7.61026	 0	 667
1530	 6.34056	 7.61026	 0	 668
1531	 6.3416	 7.61026	 0	 669
1532	 6.34228	 7.61026	 0	 669
1533	 6.34231	 7.61026	 0	 668
1534	 6.34311	 7.61026	 0	 669
1535	 6.34607	 7.61026	 0	 668
1536	 6.34643	 7.61026	 0	 667
1537	 6.34651	 7.61026	 0	 666
1538	 6.348	 7.61026	 0	 665
1539	 6.34923	 7.61026	 0	 664
1540	 6.34931	 7.61026	 0	 663
1541	 6.35001	 7.61026	 0	 662
1542	 6.35128	 7.61026	 0	 661
1543	 6.3533	 7.61026	 0	 660
1544	 6.35457	 7.61026	 0	 661
1545	 6.35728	 7.61026	 0	 660
1546	 6.35832	 7.61026	 0	 659
1547	 6.35871	 7.61026	 0	 660
1548	 6.35939	 7.61026	 0	 660
1549	 6.36024	 7.61026	 0	 659
1550	 6.36042	 7.61026	 0	 658
1551	 6.36126	 7.61026	 0	 657
1552	 6.36382	 7.61026	 0	 657
1553	 6.3644	 7.61026	 0	 656
1554	 6.36482	 7.61026	 0	 657
1555	 6.36596	 7.61026	 0	 658
1556	 6.36653	 7.61026	 0	 659
1557	 6.36814	 7.61026	 0	 658
1558	 6.3683	 7.61026	 0	 657
1559	 6.36949	 7.61026	 0	 658
1560	 6.36988	 7.61026	 0	 657
1561	 6.37092	 7.61026	 0	 656
1562	 6.37227	 7.61026	 0	 655
1563	 6.3755	 7.61026	 0	 654
1564	 6.37954	 7.61026	 0	 655
1565	 6.3801	 7.61026	 0	 656
1566	 6.38065	 7.61026	 0	 657
1567	 6.38139	 7.61026	 0	 657
1568	 6.38149	 7.61026	 0	 656
1569	 6.38202	 7.61026	 0	 657
1570	 6.38332	 7.61026	 0	 658
1571	 6.38662	 7.61026	 0	 659
1572	 6.3888	 7.61026	 0	 658
1573	 6.3904	 7.61026	 0	 657
1574	 6.39056	 7.61026	 0	 656
1575	 6.3941	 7.61026	 0	 655
1576	 6.39534	 7.61026	 0	 656
1577	 6.39641	 7.61026	 0	 657
1578	 6.39658	 7.61026	 0	 657
1579	 6.39705	 7.61026	 0	 656
1580	 6.39856	 7.61026	 0	 655
1581	 6.39996	 7.61026	 0	 656
1582	 6.40005	 7.61026	 0	 657
1583	 6.40019	 7.61026	 0	 657
1584	 6.40209	 7.61026	 0	 657
1585	 6.40229	 7.61026	 0	 656
1586	 6.40273	 7.61026	 0	 655
1587	 6.40488	 7.61026	 0	 656
1588	 6.40536	 7.61026	 0	 655
1589	 6.40559	 7.61026	 0	 655
1590	 6.4075	 7.61026	 0	 656
1591	 6.40796	 7.61026	 0	 656
1592	 6.40857	 7.61026	 0	 657
1593	 6.41205	 7.61026	 0	 657
1594	 6.413	 7.61026	 0	 658
1595	 6.4142	 7.61026	 0	 657
1596	 6.41541	 7.61026	 0	 658
1597	 6.41575	 7.61026	 0	 659
1598	 6.41605	 7.61026	 0	 660
1599	 6.4185	 7.61026	 0	 661
1600	 6.41923	 7.61026	 0	 660
1601	 6.4197	 7.61026	 0	 659
1602	 6.42165	 7.61026	 0	 658
1603	 6.4222	 7.61026	 0	 657
1604	 6.42248	 7.61026	 0	 658
1605	 6.42253	 7.61026	 0	 659
1606	 6.42562	 7.61026	 0	 660
1607	 6.42909	 7.61026	 0	 659
1608	 6.42953	 7.61026	 0	 658
1609	 6.42958	 7.61026	 0	 659
1610	 6.42973	 7.61026	 0	 659
1611	 6.42975	 7.61026	 0	 658
1612	 6.4315	 7.61026	 0	 658
1613	 6.43222	 7.61026	 0	 657
1614	 6.43249	 7.61026	 0	 658
1615	 6.4328	 7.61026	 0	 659
1616	 6.43306	 7.61026	 0	 659
1617	 6.43359	 7.61026	 0	 660
1618	 6.43415	 7.61026	 0	 661
1619	 6.43424	 7.61026	 0	 660
1620	 6.4356	 7.61026	 0	 661
1621	 6.43897	 7.61026	 0	 660
1622	 6.43926	 7.61026	 0	 659
1623	 6.4408	 7.61026	 0	 660
1624	 6.4438	 7.61026	 0	 661
1625	 6.44559	 7.61026	 0	 662
1626	 6.4481	 7.61026	 0	 663
1627	 6.44814	 7.61026	 0	 663
1628	 6.44948	 7.61026	 0	 664
1629	 6.45349	 7.61026	 0	 663
1630	 6.45434	 7.61026	 0	 664
1631	 6.45453	 7.61026	 0	 663
1632	 6.45566	 7.61026	 0	 664
1633	 6.45765	 7.61026	 0	 664
1634	 6.45989	 7.61026	 0	 665
1635	 6.46108	 7.61026	 0	 665
1636	 6.46243	 7.61026	 0	 666
1637	 6.46481	 7.61026	 0	 665
1638	 6.46573	 7.61026	 0	 666
1639	 6.46976	 7.61026	 0	 667
1640	 6.47058	 7.61026	 0	 668
1641	 6.47095	 7.61026	 0	 667
1642	 6.471	 7.61026	 0	 666
1643	 6.47107	 7.61026	 0	 667
1644	 6.47198	 7.61026	 0	 666
1645	 6.47234	 7.61026	 0	 667
1646	 6.47341	 7.61026	 0	 666
1647	 6.47759	 7.61026	 0	 667
1648	 6.47976	 7.61026	 0	 666
1649	 6.4798	 7.61026	 0	 665
1650	 6.4801	 7.61026	 0	 666
1651	 6.48049	 7.61026	 0	 665
1652	 6.48053	 7.61026	 0	 666
1653	 6.48276	 7.61026	 0	 667
1654	 6.48431	 7.61026	 0	 666
1655	 6.4856	 7.61026	 0	 665
1656	 6.48622	 7.61026	 0	 666
1657	 6.48629	 7.61026	 0	 666
1658	 6.48732	 7.61026	 0	 665
1659	 6.48863	 7.61026	 0	 666
1660	 6.49067	 7.61026	 0	 667
1661	 6.49084	 7.61026	 0	 668
1662	 6.49124	 7.61026	 0	 667
1663	 6.49157	 7.61026	 0	 668
1664	 6.49194	 7.61026	 0	 669
1665	 6.492	 7.61026	 0	 669
1666	 6.49436	 7.61026	 0	 670
1667	 6.49467	 7.61026	 0	 671
1668	 6.49474	 7.61026	 0	 672
1669	 6.4958	 7.61026	 0	 673
1670	 6.49632	 7.61026	 0	 672
1671	 6.49677	 7.61026	 0	 672
1672	 6.49734	 7.61026	 0	 673
1673	 6.4989	 7.61026	 0	 672
1674	 6.50149	 7.61026	 0	 673
1675	 6.50197	 7.61026	 0	 672
1676	 6.50381	 7.61026	 0	 671
1677	 6.50396	 7.61026	 0	 670
1678	 6.50419	 7.61026	 0	 671
1679	 6.50537	 7.61026	 0	 671
1680	 6.50543	 7.61026	 0	 672
1681	 6.50675	 7.61026	 0	 673
1682	 6.5068	 7.61026	 0	 672
1683	 6.50733	 7.61026	 0	 671
1684	 6.51067	 7.61026	 0	 670
1685	 6.51162	 7.61026	 0	 670
1686	 6.5127	 7.61026	 0	 671
1687	 6.5134	 7.61026	 0	 670
1688	 6.51399	 7.61026	 0	 670
1689	 6.51456	 7.61026	 0	 669
1690	 6.51553	 7.61026	 0	 670
1691	 6.51577	 7.61026	 0	 669
1692	 6.51651	 7.61026	 0	 670
1693	 6.51754	 7.61026	 0	 671
1694	 6.51901	 7.61026	 0	 670
1695	 6.52008	 7.61026	 0	 671
1696	 6.52185	 7.61026	 0	 670
1697	 6.52243	 7.61026	 0	 671
1698	 6.52286	 7.61026	 0	 672
1699	 6.52329	 7.61026	 0	 671
1700	 6.52558	 7.61026	 0	 670
1701	 6.52616	 7.61026	 0	 671
1702	 6.52665	 7.61026	 0	 670
1703	 6.52728	 7.61026	 0	 670
1704	 6.52801	 7.61026	 0	 670
1705	 6.5286	 7.61026	 0	 670
1706	 6.53243	 7.61026	 0	 671
1707	 6.53274	 7.61026	 0	 671
1708	 6.53275	 7.61026	 0	 670
1709	 6.53334	 7.61026	 0	 670
1710	 6.53423	 7.61026	 0	 671
1711	 6.53464	 7.61026	 0	 672
1712	 6.53543	 7.61026	 0	 672
1713	 6.53602	 7.61026	 0	 671
1714	 6.53663	 7.61026	 0	 672
1715	 6.53782	 7.61026	 0	 673
1716	 6.53836	 7.61026	 0	 672
1717	 6.53869	 7.61026	 0	 671
1718	 6.54011	 7.61026	 0	 670
1719	 6.54076	 7.61026	 0	 669
1720	 6.54114	 7.61026	 0	 670
1721	 6.54394	 7.61026	 0	 669
1722	 6.54449	 7.61026	 0	 668
1723	 6.54555	 7.61026	 0	 667
1724	 6.54729	 7.61026	 0	 666
1725	 6.54862	 7.61026	 0	 665
1726	 6.54897	 7.61026	 0	 664
1727	 6.55277	 7.61026	 0	 665
1728	 6.55278	 7.61026	 0	 666
1729	 6.55312	 7.61026	 0	 665
1730	 6.55402	 7.61026	 0	 666
1731	 6.55615	 7.61026	 0	 665
1732	 6.5578	 7.61026	 0	 664
1733	 6.55831	 7.61026	 0	 665
1734	 6.5593	 7.61026	 0	 664
1735	 6.56029	 7.61026	 0	 663
1736	 6.56212	 7.61026	 0	 664
1737	 6.56226	 7.61026	 0	 665
1738	 6.56265	 7.61026	 0	 665
1739	 6.56544	 7.61026	 0	 665
1740	 6.5656	 7.61026	 0	 666
1741	 6.56689	 7.61026	 0	 665
1742	 6.56971	 7.61026	 0	 666
1743	 6.57085	 7.61026	 0	 667
1744	 6.57104	 7.61026	 0	 667
1745	 6.5717	 7.61026	 0	 666
1746	 6.57194	 7.61026	 0	 667
1747	 6.57241	 7.61026	 0	 668
1748	 6.57628	 7.61026	 0	 669
1749	 6.57707	 7.61026	 0	 668
1750	 6.57925	 7.61026	 0	 667
1751	 6.58138	 7.61026	 0	 666
1752	 6.58191	 7.61026	 0	 665
1753	 6.58206	 7.61026	 0	 666
1754	 6.58251	 7.61026	 0	 665
1755	 6.58253	 7.61026	 0	 665
1756	 6.58275	 7.61026	 0	 664
1757	 6.58302	 7.61026	 0	 663
1758	 6.5842	 7.61026	 0	 664
1759	 6.58461	 7.61026	 0	 665
1760	 6.58592	 7.61026	 0	 664
1761	 6.58723	 7.61026	 0	 665
1762	 6.58927	 7.61026	 0	 664
1763	 6.58938	 7.61026	 0	 665
1764	 6.59061	 7.61026	 0	 664
1765	 6.59073	 7.61026	 0	 665
1766	 6.59218	 7.61026	 0	 666
1767	 6.59358	 7.61026	 0	 666
1768	 6.59453	 7.61026	 0	 666
1769	 6.59488	 7.61026	 0	 665
1770	 6.59494	 7.61026	 0	 666
1771	 6.59513	 7.61026	 0	 666
1772	 6.59516	 7.61026	 0	 667
1773	 6.59522	 7.61026	 0	 666
1774	 6.59647	 7.61026	 0	 665
1775	 6.5965	 7.61026	 0	 664
1776	 6.59656	 7.61026	 0	 665
1777	 6.59842	 7.61026	 0	 664
1778	 6.59921	 7.61026	 0	 663
1779	 6.60033	 7.61026	 0	 664
1780	 6.60077	 7.61026	 0	 665
1781	 6.60097	 7.61026	 0	 665
1782	 6.60243	 7.61026	 0	 666
1783	 6.60274	 7.61026	 0	 667
1784	 6.60832	 7.61026	 0	 668
1785	 6.60876	 7.61026	 0	 667
1786	 6.6095	 7.61026	 0	 668
1787	 6.61047	 7.61026	 0	 669
1788	 6.61075	 7.61026	 0	 668
1789	 6.61102	 7.61026	 0	 667
1790	 6.61117	 7.61026	 0	 666
1791	 6.61133	 7.61026	 0	 667
1792	 6.61288	 7.61026	 0	 666
1793	 6.61318	 7.61026	 0	 665
1794	 6.61628	 7.61026	 0	 666
1795	 6.6169	 7.61026	 0	 667
1796	 6.61805	 7.61026	 0	 666
1797	 6.6185	 7.61026	 0	 665
1798	 6.62107	 7.61026	 0	 664
1799	 6.62335	 7.61026	 0	 664
1800	 6.6238	 7.61026	 0	 665
1801	 6.62529	 7.61026	 0	 666
1802	 6.62577	 7.61026	 0	 667
1803	 6.62639	 7.61026	 0	 666
1804	 6.62769	 7.61026	 0	 665
1805	 6.62909	 7.61026	 0	 664
1806	 6.6312	 7.61026	 0	 663
1807	 6.63413	 7.61026	 0	 662
1808	 6.63417	 7.61026	 0	 663
1809	 6.6365	 7.61026	 0	 662
1810	 6.63683	 7.61026	 0	 663
1811	 6.63766	 7.61026	 0	 664
1812	 6.63808	 7.61026	 0	 663
1813	 6.64005	 7.61026	 0	 664
1814	 6.64009	 7.61026	 0	 663
1815	 6.6401	 7.61026	 0	 664
1816	 6.64154	 7.61026	 0	 665
1817	 6.6417	 7.61026	 0	 664
1818	 6.6433	 7.61026	 0	 663
1819	 6.64368	 7.61026	 0	 663
1820	 6.6437	 7.61026	 0	 662
1821	 6.64384	 7.61026	 0	 663
1822	 6.64482	 7.61026	 0	 664
1823	 6.64488	 7.61026	 0	 664
1824	 6.6455	 7.61026	 0	 663
1825	 6.64677	 7.61026	 0	 664
1826	 6.64691	 7.61026	 0	 665
1827	 6.64764	 7.61026	 0	 666
1828	 6.64798	 7.61026	 0	 667
1829	 6.65005	 7.61026	 0	 666
1830	 6.65205	 7.61026	 0	 667
1831	 6.65286	 7.61026	 0	 666
1832	 6.65425	 7.61026	 0	 667
1833	 6.65433	 7.61026	 0	 668
1834	 6.65529	 7.61026	 0	 669
1835	 6.65587	 7.61026	 0	 670
1836	 6.65675	 7.61026	 0	 671
1837	 6.65792	 7.61026	 0	 670
1838	 6.65865	 7.61026	 0	 670
1839	 6.65937	 7.61026	 0	 671
1840	 6.66067	 7.61026	 0	 672
1841	 6.66075	 7.61026	 0	 671
1842	 6.66114	 7.61026	 0	 670
1843	 6.66157	 7.61026	 0	 669
1844	 6.66166	 7.61026	 0	 670
1845	 6.66181	 7.61026	 0	 669
1846	 6.66518	 7.61026	 0	 670
1847	 6.66774	 7.61026	 0	 670
1848	 6.6681	 7.61026	 0	 671
1849	 6.66828	 7.61026	 0	 670
1850	 6.67052	 7.61026	 0	 671
1851	 6.67202	 7.61026	 0	 670
1852	 6.67362	 7.61026	 0	 671
1853	 6.67367	 7.61026	 0	 670
1854	 6.67456	 7.61026	 0	 671
1855	 6.67491	 7.61026	 0	 672
1856	 6.67551	 7.61026	 0	 671
1857	 6.67606	 7.61026	 0	 672
1858	 6.67721	 7.61026	 0	 671
1859	 6.67745	 7.61026	 0	 670
1860	 6.67789	 7.61026	 0	 671
1861	 6.67825	 7.61026	 0	 670
1862	 6.67983	 7.61026	 0	 669
1863	 6.68005	 7.61026	 0	 670
1864	 6.68211	 7.61026	 0	 671
1865	 6.68233	 7.61026	 0	 670
1866	 6.68239	 7.61026	 0	 671
1867	 6.68253	 7.61026	 0	 670
1868	 6.68273	 7.61026	 0	 669
1869	 6.68313	 7.61026	 0	 670
1870	 6.68626	 7.61026	 0	 669
1871	 6.68682	 7.61026	 0	 670
1872	 6.68821	 7.61026	 0	 671
1873	 6.6893	 7.61026	 0	 670
1874	 6.69057	 7.61026	 0	 671
1875	 6.69168	 7.61026	 0	 672
1876	 6.69304	 7.61026	 0	 671
1877	 6.69604	 7.61026	 0	 672
1878	 6.69666	 7.61026	 0	 673
1879	 6.6973	 7.61026	 0	 672
1880	 6.69926	 7.61026	 0	 673
1881	 6.6999	 7.61026	 0	 674
1882	 6.7	 7.61026	 0	 673
1883	 6.70093	 7.61026	 0	 674
1884	 6.70099	 7.61026	 0	 673
1885	 6.70101	 7.61026	 0	 672
1886	 6.70229	 7.61026	 0	 671
1887	 6.70234	 7.61026	 0	 672
1888	 6.70247	 7.61026	 0	 671
1889	 6.70301	 7.61026	 0	 672
1890	 6.70318	 7.61026	 0	 672
1891	 6.70445	 7.61026	 0	 671
1892	 6.70461	 7.61026	 0	 672
1893	 6.70478	 7.61026	 0	 672
1894	 6.70534	 7.61026	 0	 671
1895	 6.70611	 7.61026	 0	 672
1896	 6.70768	 7.61026	 0	 671
1897	 6.7108	 7.61026	 0	 671
1898	 6.71133	 7.61026	 0	 670
1899	 6.71134	 7.61026	 0	 669
1900	 6.71215	 7.61026	 0	 670
1901	 6.71253	 7.61026	 0	 671
1902	 6.7134	 7.61026	 0	 672
1903	 6.7135	 7.61026	 0	 671
1904	 6.71453	 7.61026	 0	 670
1905	 6.71475	 7.61026	 0	 671
1906	 6.71713	 7.61026	 0	 670
1907	 6.71735	 7.61026	 0	 669
1908	 6.7174	 7.61026	 0	 668
1909	 6.7176	 7.61026	 0	 667
1910	 6.71909	 7.61026	 0	 666
1911	 6.72103	 7.61026	 0	 666
1912	 6.72299	 7.61026	 0	 667
1913	 6.72345	 7.61026	 0	 666
1914	 6.72594	 7.61026	 0	 665
1915	 6.72614	 7.61026	 0	 666
1916	 6.72654	 7.61026	 0	 667
1917	 6.72737	 7.61026	 0	 666
1918	 6.72775	 7.61026	 0	 665
1919	 6.72926	 7.61026	 0	 665
1920	 6.72987	 7.61026	 0	 664
1921	 6.73055	 7.61026	 0	 664
1922	 6.73135	 7.61026	 0	 665
1923	 6.73167	 7.61026	 0	 666
1924	 6.73169	 7.61026	 0	 665
1925	 6.73272	 7.61026	 0	 664
1926	 6.73277	 7.61026	 0	 664
1927	 6.73413	 7.61026	 0	 663
1928	 6.73446	 7.61026	 0	 662
1929	 6.73452	 7.61026	 0	 663
1930	 6.73507	 7.61026	 0	 664
1931	 6.73671	 7.61026	 0	 663
1932	 6.73682	 7.61026	 0	 662
1933	 6.73729	 7.61026	 0	 663
1934	 6.73875	 7.61026	 0	 664
1935	 6.73921	 7.61026	 0	 663
1936	 6.74018	 7.61026	 0	 664
1937	 6.7406	 7.61026	 0	 663
1938	 6.74171	 7.61026	 0	 663
1939	 6.74238	 7.61026	 0	 662
1940	 6.74444	 7.61026	 0	 661
1941	 6.74634	 7.61026	 0	 661
1942	 6.74655	 7.61026	 0	 662
1943	 6.74761	 7.61026	 0	 662
1944	 6.74767	 7.61026	 0	 662
1945	 6.7483	 7.61026	 0	 663
1946	 6.74857	 7.61026	 0	 662
1947	 6.74909	 7.61026	 0	 661
1948	 6.74963	 7.61026	 0	 660
1949	 6.74972	 7.61026	 0	 661
1950	 6.75135	 7.61026	 0	 661
1951	 6.75158	 7.61026	 0	 660
1952	 6.75172	 7.61026	 0	 660
1953	 6.75179	 7.61026	 0	 659
1954	 6.75228	 7.61026	 0	 658
1955	 6.7535	 7.61026	 0	 659
1956	 6.75513	 7.61026	 0	 660
1957	 6.7568	 7.61026	 0	 660
1958	 6.75707	 7.61026	 0	 659
1959	 6.76052	 7.61026	 0	 660
1960	 6.76237	 7.61026	 0	 659
1961	 6.76396	 7.61026	 0	 658
1962	 6.76451	 7.61026	 0	 657
1963	 6.7647	 7.61026	 0	 658
1964	 6.76694	 7.61026	 0	 657
1965	 6.76749	 7.61026	 0	 658
1966	 6.76816	 7.61026	 0	 657
1967	 6.76843	 7.61026	 0	 656
1968	 6.76859	 7.61026	 0	 656
1969	 6.76967	 7.61026	 0	 655
1970	 6.772	 7.61026	 0	 654
1971	 6.77215	 7.61026	 0	 655
1972	 6.77315	 7.61026	 0	 656
1973	 6.77435	 7.61026	 0	 657
1974	 6.77544	 7.61026	 0	 656
1975	 6.77614	 7.61026	 0	 655
1976	 6.77817	 7.61026	 0	 656
1977	 6.77818	 7.61026	 0	 657
1978	 6.77998	 7.61026	 0	 656
1979	 6.78113	 7.61026	 0	 655
1980	 6.78197	 7.61026	 0	 656
1981	 6.78232	 7.61026	 0	 655
1982	 6.78248	 7.61026	 0	 656
1983	 6.78272	 7.61026	 0	 655
1984	 6.78392	 7.61026	 0	 654
1985	 6.78598	 7.61026	 0	 654
1986	 6.78799	 7.61026	 0	 654
1987	 6.7883	 7.61026	 0	 653
1988	 6.79072	 7.61026	 0	 652
1989	 6.79135	 7.61026	 0	 651
1990	 6.79174	 7.61026	 0	 651
1991	 6.79223	 7.61026	 0	 651
1992	 6.79249	 7.61026	 0	 652
1993	 6.7937	 7.61026	 0	 653
1994	 6.7962	 7.61026	 0	 652
1995	 6.79675	 7.61026	 0	 651
1996	 6.79777	 7.61026	 0	 652
1997	 6.79882	 7.61026	 0	 651
1998	 6.79921	 7.61026	 0	 650
1999	 6.8007	 7.61026	 0	 651
2000	 6.80095	 7.61026	 0	 652
2001	 6.80098	 7.61026	 0	 651
2002	 6.80134	 7.61026	 0	 650
2003	 6.8016	 7.61026	 0	 650
2004	 6.80421	 7.61026	 0	 651
2005	 6.80481	 7.61026	 0	 650
2006	 6.80511	 7.61026	 0	 649
2007	 6.80688	 7.61026	 0	 648
2008	 6.80805	 7.61026	 0	 647
2009	 6.80877	 7.61026	 0	 646
2010	 6.80986	 7.61026	 0	 647
2011	 6.81112	 7.61026	 0	 648
2012	 6.8138	 7.61026	 0	 647
2013	 6.81465	 7.61026	 0	 648
2014	 6.81494	 7.61026	 0	 647
2015	 6.81499	 7.61026	 0	 646
2016	 6.81702	 7.61026	 0	 645
2017	 6.81718	 7.61026	 0	 644
2018	 6.81972	 7.61026	 0	 645
2019	 6.82002	 7.61026	 0	 646
2020	 6.82006	 7.61026	 0	 647
2021	 6.82171	 7.61026	 0	 646
2022	 6.82185	 7.61026	 0	 645
2023	 6.82284	 7.61026	 0	 644
2024	 6.82317	 7.61026	 0	 643
2025	 6.8233	 7.61026	 0	 642
2026	 6.82678	 7.61026	 0	 643
2027	 6.8273	 7.61026	 0	 644
2028	 6.82851	 7.61026	 0	 643
2029	 6.82893	 7.61026	 0	 642
2030	 6.82923	 7.61026	 0	 643
2031	 6.83114	 7.61026	 0	 642
2032	 6.83178	 7.61026	 0	 642
2033	 6.83344	 7.61026	 0	 643
2034	 6.8354	 7.61026	 0	 644
2035	 6.83548	 7.61026	 0	 643
2036	 6.83842	 7.61026	 0	 644
2037	 6.83858	 7.61026	 0	 645
2038	 6.83939	 7.61026	 0	 646
2039	 6.84046	 7.61026	 0	 647
2040	 6.84075	 7.61026	 0	 648
2041	 6.84149	 7.61026	 0	 649
2042	 6.84425	 7.61026	 0	 650
2043	 6.84489	 7.61026	 0	 650
2044	 6.84837	 7.61026	 0	 651
2045	 6.84982	 7.61026	 0	 650
2046	 6.85069	 7.61026	 0	 651
2047	 6.85122	 7.61026	 0	 650
2048	 6.85204	 7.61026	 0	 649
2049	 6.85218	 7.61026	 0	 649
2050	 6.85288	 7.61026	 0	 650
2051	 6.85321	 7.61026	 0	 649
2052	 6.85399	 7.61026	 0	 649
2053	 6.85466	 7.61026	 0	 648
2054	 6.85517	 7.61026	 0	 647
2055	 6.85546	 7.61026	 0	 648
2056	 6.85596	 7.61026	 0	 647
2057	 6.85615	 7.61026	 0	 646
2058	 6.85684	 7.61026	 0	 645
2059	 6.85687	 7.61026	 0	 646
2060	 6.85812	 7.61026	 0	 647
2061	 6.86238	 7.61026	 0	 646
2062	 6.8624	 7.61026	 0	 646
2063	 6.86299	 7.61026	 0	 647
2064	 6.86335	 7.61026	 0	 646
2065	 6.86559	 7.61026	 0	 647
2066	 6.86609	 7.61026	 0	 646
2067	 6.86775	 7.61026	 0	 645
2068	 6.86958	 7.61026	 0	 646
2069	 6.86981	 7.61026	 0	 647
2070	 6.87292	 7.61026	 0	 648
2071	 6.87302	 7.61026	 0	 647
2072	 6.87306	 7.61026	 0	 648
2073	 6.87332	 7.61026	 0	 647
2074	 6.87562	 7.61026	 0	 647
2075	 6.87594	 7.61026	 0	 648
2076	 6.8772	 7.61026	 0	 647
2077	 6.87797	 7.61026	 0	 646
2078	 6.87801	 7.61026	 0	 645
2079	 6.87929	 7.61026	 0	 645
2080	 6.88002	 7.61026	 0	 644
2081	 6.88259	 7.61026	 0	 645
2082	 6.88453	 7.61026	 0	 646
2083	 6.88519	 7.61026	 0	 645
2084	 6.88551	 7.61026	 0	 644
2085	 6.88829	 7.61026	 0	 645
2086	 6.88843	 7.61026	 0	 646
2087	 6.88968	 7.61026	 0	 647
2088	 6.8916	 7.61026	 0	 648
2089	 6.8921	 7.61026	 0	 647
2090	 6.89252	 7.61026	 0	 646
2091	 6.89422	 7.61026	 0	 645
2092	 6.89478	 7.61026	 0	 646
2093	 6.89579	 7.61026	 0	 645
2094	 6.89775	 7.61026	 0	 646
2095	 6.89791	 7.61026	 0	 645
2096	 6.89896	 7.61026	 0	 645
2097	 6.89993	 7.61026	 0	 644
2098	 6.9006	 7.61026	 0	 643
2099	 6.90097	 7.61026	 0	 642
2100	 6.90154	 7.61026	 0	 641
2101	 6.90219	 7.61026	 0	 642
2102	 6.90289	 7.61026	 0	 643
2103	 6.90776	 7.61026	 0	 644
2104	 6.90968	 7.61026	 0	 643
2105	 6.90989	 7.61026	 0	 642
2106	 6.91111	 7.61026	 0	 642
2107	 6.91144	 7.61026	 0	 641
2108	 6.91217	 7.61026	 0	 640
2109	 6.913	 7.61026	 0	 640
2110	 6.91307	 7.61026	 0	 639
2111	 6.91325	 7.61026	 0	 638
2112	 6.91479	 7.61026	 0	 638
2113	 6.91495	 7.61026	 0	 637
2114	 6.91505	 7.61026	 0	 638
2115	 6.91629	 7.61026	 0	 637
2116	 6.9163	 7.61026	 0	 636
2117	 6.91941	 7.61026	 0	 635
2118	 6.92012	 7.61026	 0	 634
2119	 6.92097	 7.61026	 0	 634
2120	 6.92216	 7.61026	 0	 633
2121	 6.92221	 7.61026	 0	 633
2122	 6.9223	 7.61026	 0	 634
2123	 6.92262	 7.61026	 0	 633
2124	 6.92312	 7.61026	 0	 634
2125	 6.92494	 7.61026	 0	 633
2126	 6.92556	 7.61026	 0	 633
2127	 6.92632	 7.61026	 0	 634
2128	 6.92684	 7.61026	 0	 633
2129	 6.92795	 7.61026	 0	 632
2130	 6.92853	 7.61026	 0	 631
2131	 6.9288	 7.61026	 0	 630
2132	 6.92902	 7.61026	 0	 629
2133	 6.93008	 7.61026	 0	 630
2134	 6.93147	 7.61026	 0	 631
2135	 6.93184	 7.61026	 0	 632
2136	 6.9327	 7.61026	 0	 633
2137	 6.93278	 7.61026	 0	 632
2138	 6.93434	 7.61026	 0	 631
2139	 6.93491	 7.61026	 0	 632
2140	 6.93832	 7.61026	 0	 631
2141	 6.93856	 7.61026	 0	 632
2142	 6.93893	 7.61026	 0	 633
2143	 6.93911	 7.61026	 0	 632
2144	 6.93945	 7.61026	 0	 631
2145	 6.93993	 7.61026	 0	 630
2146	 6.94091	 7.61026	 0	 629
2147	 6.94209	 7.61026	 0	 628
2148	 6.94229	 7.61026	 0	 627
2149	 6.94244	 7.61026	 0	 626
2150	 6.94253	 7.61026	 0	 627
2151	 6.94264	 7.61026	 0	 628
2152	 6.94343	 7.61026	 0	 628
2153	 6.94348	 7.61026	 0	 627
2154	 6.94557	 7.61026	 0	 626
2155	 6.94595	 7.61026	 0	 625
2156	 6.94682	 7.61026	 0	 625
2157	 6.94692	 7.61026	 0	 626
2158	 6.94718	 7.61026	 0	 625
2159	 6.94759	 7.61026	 0	 624
2160	 6.94898	 7.61026	 0	 623
2161	 6.94964	 7.61026	 0	 624
2162	 6.9514	 7.61026	 0	 625
2163	 6.95151	 7.61026	 0	 625
2164	 6.95291	 7.61026	 0	 626
2165	 6.95439	 7.61026	 0	 625
2166	 6.95457	 7.61026	 0	 625
2167	 6.95554	 7.61026	 0	 626
2168	 6.95576	 7.61026	 0	 625
2169	 6.95637	 7.61026	 0	 626
2170	 6.95694	 7.61026	 0	 627
2171	 6.95899	 7.61026	 0	 628
2172	 6.95939	 7.61026	 0	 629
2173	 6.95961	 7.61026	 0	 628
2174	 6.95979	 7.61026	 0	 629
2175	 6.96038	 7.61026	 0	 628
2176	 6.96155	 7.61026	 0	 627
2177	 6.96728	 7.61026	 0	 626
2178	 6.96874	 7.61026	 0	 625
2179	 6.97095	 7.61026	 0	 626
2180	 6.9715	 7.61026	 0	 627
2181	 6.9716	 7.61026	 0	 626
2182	 6.97205	 7.61026	 0	 625
2183	 6.97207	 7.61026	 0	 624
2184	 6.97596	 7.61026	 0	 623
2185	 6.97603	 7.61026	 0	 622
2186	 6.97701	 7.61026	 0	 621
2187	 6.97983	 7.61026	 0	 620
2188	 6.9815	 7.61026	 0	 621
2189	 6.98189	 7.61026	 0	 620
2190	 6.9822	 7.61026	 0	 621
2191	 6.98347	 7.61026	 0	 622
2192	 6.98352	 7.61026	 0	 621
2193	 6.98565	 7.61026	 0	 622
2194	 6.98756	 7.61026	 0	 623
2195	 6.98763	 7.61026	 0	 622
2196	 6.98804	 7.61026	 0	 621
2197	 6.98893	 7.61026	 0	 620
2198	 6.98954	 7.61026	 0	 621
2199	 6.99119	 7.61026	 0	 622
2200	 6.99139	 7.61026	 0	 621
2201	 6.99147	 7.61026	 0	 620
2202	 6.99216	 7.61026	 0	 621
2203	 6.99288	 7.61026	 0	 620
2204	 6.99307	 7.61026	 0	 619
2205	 6.9942	 7.61026	 0	 620
2206	 6.99481	 7.61026	 0	 619
2207	 6.99982	 7.61026	 0	 618
2208	 7.00002	 7.61026	 0	 619
2209	 7.00094	 7.61026	 0	 620
2210	 7.00119	 7.61026	 0	 621
2211	 7.00255	 7.61026	 0	 620
2212	 7.00442	 7.61026	 0	 619
2213	 7.00906	 7.61026	 0	 618
2214	 7.00929	 7.61026	 0	 619
2215	 7.00933	 7.61026	 0	 620
2216	 7.01112	 7.61026	 0	 620
2217	 7.01195	 7.61026	 0	 621
2218	 7.01309	 7.61026	 0	 620
2219	 7.01413	 7.61026	 0	 619
2220	 7.01425	 7.61026	 0	 620
2221	 7.01457	 7.61026	 0	 621
2222	 7.01578	 7.61026	 0	 620
2223	 7.01578	 7.61026	 0	 619
2224	 7.01797	 7.61026	 0	 620
2225	 7.02345	 7.61026	 0	 621
2226	 7.02371	 7.61026	 0	 620
2227	 7.02421	 7.61026	 0	 619
2228	 7.02579	 7.61026	 0	 620
2229	 7.02602	 7.61026	 0	 619
2230	 7.0267	 7.61026	 0	 618
2231	 7.02724	 7.61026	 0	 619
2232	 7.02778	 7.61026	 0	 620
2233	 7.02897	 7.61026	 0	 619
2234	 7.03021	 7.61026	 0	 618
2235	 7.03054	 7.61026	 0	 619
2236	 7.03108	 7.61026	 0	 618
2237	 7.03174	 7.61026	 0	 619
2238	 7.03207	 7.61026	 0	 618
2239	 7.0325	 7.61026	 0	 617
2240	 7.03282	 7.61026	 0	 616
2241	 7.03328	 7.61026	 0	 615
2242	 7.03349	 7.61026	 0	 616
2243	 7.03482	 7.61026	 0	 615
2244	 7.03485	 7.61026	 0	 616
2245	 7.03528	 7.61026	 0	 617
2246	 7.03582	 7.61026	 0	 616
2247	 7.03627	 7.61026	 0	 615
2248	 7.03633	 7.61026	 0	 615
2249	 7.03648	 7.61026	 0	 616
2250	 7.03648	 7.61026	 0	 615
2251	 7.03654	 7.61026	 0	 616
2252	 7.0371	 7.61026	 0	 615
2253	 7.03764	 7.61026	 0	 614
2254	 7.03822	 7.61026	 0	 613
2255	 7.03922	 7.61026	 0	 614
2256	 7.03947	 7.61026	 0	 615
2257	 7.03959	 7.61026	 0	 614
2258	 7.03996	 7.61026	 0	 614
2259	 7.04052	 7.61026	 0	 613
2260	 7.04052	 7.61026	 0	 612
2261	 7.04192	 7.61026	 0	 611
2262	 7.04209	 7.61026	 0	 610
2263	 7.04241	 7.61026	 0	 611
2264	 7.04346	 7.61026	 0	 610
2265	 7.04528	 7.61026	 0	 609
2266	 7.04672	 7.61026	 0	 610
2267	 7.04832	 7.61026	 0	 610
2268	 7.0486	 7.61026	 0	 611
2269	 7.04909	 7.61026	 0	 610
2270	 7.04964	 7.61026	 0	 611
2271	 7.04976	 7.61026	 0	 610
2272	 7.05318	 7.61026	 0	 610
2273	 7.0544	 7.61026	 0	 609
2274	 7.05522	 7.61026	 0	 608
2275	 7.05645	 7.61026	 0	 609
2276	 7.05753	 7.61026	 0	 608
2277	 7.05777	 7.61026	 0	 607
2278	 7.05795	 7.61026	 0	 606
2279	 7.05799	 7.61026	 0	 607
2280	 7.05982	 7.61026	 0	 608
2281	 7.06113	 7.61026	 0	 609
2282	 7.06147	 7.61026	 0	 609
2283	 7.06157	 7.61026	 0	 608
2284	 7.06441	 7.61026	 0	 607
2285	 7.0658	 7.61026	 0	 608
2286	 7.06726	 7.61026	 0	 608
2287	 7.06764	 7.61026	 0	 607
2288	 7.06807	 7.61026	 0	 607
2289	 7.06835	 7.61026	 0	 606
2290	 7.06861	 7.61026	 0	 606
2291	 7.07009	 7.61026	 0	 607
2292	 7.07099	 7.61026	 0	 606
2293	 7.07104	 7.61026	 0	 606
2294	 7.07181	 7.61026	 0	 607
2295	 7.07222	 7.61026	 0	 606
2296	 7.07384	 7.61026	 0	 607
2297	 7.07398	 7.61026	 0	 606
2298	 7.0741	 7.61026	 0	 607
2299	 7.07599	 7.61026	 0	 606
2300	 7.07623	 7.61026	 0	 605
2301	 7.07821	 7.61026	 0	 606
2302	 7.07903	 7.61026	 0	 605
2303	 7.0796	 7.61026	 0	 604
2304	 7.08066	 7.61026	 0	 603
2305	 7.0832	 7.61026	 0	 603
2306	 7.08344	 7.61026	 0	 604
2307	 7.08348	 7.61026	 0	 605
2308	 7.08494	 7.61026	 0	 604
2309	 7.08579	 7.61026	 0	 603
2310	 7.09182	 7.61026	 0	 602
2311	 7.09188	 7.61026	 0	 601
2312	 7.0935	 7.61026	 0	 600
2313	 7.09358	 7.61026	 0	 600
2314	 7.09419	 7.61026	 0	 601
2315	 7.09484	 7.61026	 0	 602
2316	 7.09519	 7.61026	 0	 601
2317	 7.09573	 7.61026	 0	 602
2318	 7.09659	 7.61026	 0	 601
2319	 7.09742	 7.61026	 0	 601
2320	 7.10232	 7.61026	 0	 600
2321	 7.10258	 7.61026	 0	 599
2322	 7.1027	 7.61026	 0	 598
2323	 7.10485	 7.61026	 0	 597
2324	 7.108	 7.61026	 0	 597
2325	 7.10945	 7.61026	 0	 598
2326	 7.11093	 7.61026	 0	 599
2327	 7.11131	 7.61026	 0	 598
2328	 7.11198	 7.61026	 0	 598
2329	 7.11244	 7.61026	 0	 597
2330	 7.11277	 7.61026	 0	 596
2331	 7.11354	 7.61026	 0	 595
2332	 7.11418	 7.61026	 0	 596
2333	 7.11481	 7.61026	 0	 597
2334	 7.11531	 7.61026	 0	 596
2335	 7.11583	 7.61026	 0	 595
2336	 7.11593	 7.61026	 0	 595
2337	 7.11596	 7.61026	 0	 595
2338	 7.11636	 7.61026	 0	 596
2339	 7.1184	 7.61026	 0	 596
2340	 7.1186	 7.61026	 0	 595
2341	 7.12002	 7.61026	 0	 594
2342	 7.12031	 7.61026	 0	 593
2343	 7.1204	 7.61026	 0	 594
2344	 7.12187	 7.61026	 0	 593
2345	 7.12284	 7.61026	 0	 592
2346	 7.12312	 7.61026	 0	 593
2347	 7.124	 7.61026	 0	 592
2348	 7.12507	 7.61026	 0	 592
2349	 7.12512	 7.61026	 0	 591
2350	 7.12686	 7.61026	 0	 592
2351	 7.12692	 7.61026	 0	 591
2352	 7.12801	 7.61026	 0	 590
2353	 7.12855	 7.61026	 0	 589
2354	 7.13403	 7.61026	 0	 589
2355	 7.13673	 7.61026	 0	 590
2356	 7.13793	 7.61026	 0	 589
2357	 7.13807	 7.61026	 0	 589
2358	 7.13811	 7.61026	 0	 590
2359	 7.1386	 7.61026	 0	 589
2360	 7.13896	 7.61026	 0	 590
2361	 7.13967	 7.61026	 0	 591
2362	 7.13974	 7.61026	 0	 590
2363	 7.14027	 7.61026	 0	 591
2364	 7.14062	 7.61026	 0	 590
2365	 7.14289	 7.61026	 0	 589
2366	 7.1449	 7.61026	 0	 589
2367	 7.14785	 7.61026	 0	 588
2368	 7.14984	 7.61026	 0	 587
2369	 7.14999	 7.61026	 0	 586
2370	 7.1513	 7.61026	 0	 585
2371	 7.15346	 7.61026	 0	 584
2372	 7.15421	 7.61026	 0	 584
2373	 7.15448	 7.61026	 0	 583
2374	 7.15647	 7.61026	 0	 584
2375	 7.15672	 7.61026	 0	 583
2376	 7.15849	 7.61026	 0	 583
2377	 7.1613	 7.61026	 0	 582
2378	 7.16162	 7.61026	 0	 581
2379	 7.16191	 7.61026	 0	 581
2380	 7.16276	 7.61026	 0	 580
2381	 7.16488	 7.61026	 0	 579
2382	 7.16496	 7.61026	 0	 578
2383	 7.16568	 7.61026	 0	 577
2384	 7.16743	 7.61026	 0	 577
2385	 7.16778	 7.61026	 0	 577
2386	 7.17009	 7.61026	 0	 578
2387	 7.17054	 7.61026	 0	 577
2388	 7.17108	 7.61026	 0	 577
2389	 7.17201	 7.61026	 0	 577
2390	 7.17206	 7.61026	 0	 577
2391	 7.17273	 7.61026	 0	 576
2392	 7.17596	 7.61026	 0	 575
2393	 7.17623	 7.61026	 0	 576
2394	 7.17623	 7.61026	 0	 576
2395	 7.1763	 7.61026	 0	 575
2396	 7.17797	 7.61026	 0	 574
2397	 7.17832	 7.61026	 0	 575
2398	 7.17874	 7.61026	 0	 574
2399	 7.18044	 7.61026	 0	 575
2400	 7.18069	 7.61026	 0	 576
2401	 7.18111	 7.61026	 0	 575
2402	 7.182	 7.61026	 0	 574
2403	 7.18242	 7.61026	 0	 573
2404	 7.18291	 7.61026	 0	 573
2405	 7.18313	 7.61026	 0	 573
2406	 7.18359	 7.61026	 0	 572
2407	 7.18766	 7.61026	 0	 573
2408	 7.18866	 7.61026	 0	 572
2409	 7.18905	 7.61026	 0	 572
2410	 7.19025	 7.61026	 0	 572
2411	 7.19041	 7.61026	 0	 573
2412	 7.19232	 7.61026	 0	 572
2413	 7.19247	 7.61026	 0	 571
2414	 7.19305	 7.61026	 0	 571
2415	 7.19402	 7.61026	 0	 570
2416	 7.19528	 7.61026	 0	 570
2417	 7.19674	 7.61026	 0	 569
2418	 7.19678	 7.61026	 0	 568
2419	 7.19826	 7.61026	 0	 567
2420	 7.19869	 7.61026	 0	 566
2421	 7.19898	 7.61026	 0	 565
2422	 7.19946	 7.61026	 0	 566
2423	 7.19996	 7.61026	 0	 565
2424	 7.2011	 7.61026	 0	 566
2425	 7.20116	 7.61026	 0	 565
2426	 7.20128	 7.61026	 0	 565
2427	 7.20155	 7.61026	 0	 564
2428	 7.20363	 7.61026	 0	 564
2429	 7.20365	 7.61026	 0	 563
2430	 7.20379	 7.61026	 0	 562
2431	 7.2048	 7.61026	 0	 561
2432	 7.20486	 7.61026	 0	 560
2433	 7.20546	 7.61026	 0	 559
2434	 7.20599	 7.61026	 0	 558
2435	 7.20614	 7.61026	 0	 557
2436	 7.20641	 7.61026	 0	 556
2437	 7.20697	 7.61026	 0	 556
2438	 7.20763	 7.61026	 0	 555
2439	 7.2094	 7.61026	 0	 555
2440	 7.2114	 7.61026	 0	 554
2441	 7.21262	 7.61026	 0	 554
2442	 7.21353	 7.61026	 0	 553
2443	 7.21372	 7.61026	 0	 553
2444	 7.21432	 7.61026	 0	 552
2445	 7.21449	 7.61026	 0	 551
2446	 7.21476	 7.61026	 0	 550
2447	 7.21483	 7.61026	 0	 550
2448	 7.2155	 7.61026	 0	 549
2449	 7.21706	 7.61026	 0	 550
2450	 7.21813	 7.61026	 0	 550
2451	 7.21855	 7.61026	 0	 551
2452	 7.2186	 7.61026	 0	 550
2453	 7.21877	 7.61026	 0	 549
2454	 7.22061	 7.61026	 0	 549
2455	 7.22064	 7.61026	 0	 549
2456	 7.22136	 7.61026	 0	 549
2457	 7.22202	 7.61026	 0	 548
2458	 7.22231	 7.61026	 0	 548
2459	 7.22291	 7.61026	 0	 547
2460	 7.22297	 7.61026	 0	 547
2461	 7.2233	 7.61026	 0	 546
2462	 7.22439	 7.61026	 0	 546
2463	 7.22457	 7.61026	 0	 546
2464	 7.22462	 7.61026	 0	 546
2465	 7.22466	 7.61026	 0	 545
2466	 7.22568	 7.61026	 0	 546
2467	 7.22689	 7.61026	 0	 546
2468	 7.22834	 7.61026	 0	 546
2469	 7.2312	 7.61026	 0	 546
2470	 7.23374	 7.61026	 0	 547
2471	 7.23386	 7.61026	 0	 546
2472	 7.23474	 7.61026	 0	 546
2473	 7.23669	 7.61026	 0	 546
2474	 7.23697	 7.61026	 0	 546
2475	 7.23707	 7.61026	 0	 546
2476	 7.23804	 7.61026	 0	 545
2477	 7.23827	 7.61026	 0	 545
2478	 7.2385	 7.61026	 0	 546
2479	 7.23912	 7.61026	 0	 545
2480	 7.23976	 7.61026	 0	 544
2481	 7.2399	 7.61026	 0	 544
2482	 7.2401	 7.61026	 0	 543
2483	 7.24134	 7.61026	 0	 542
2484	 7.24209	 7.61026	 0	 542
2485	 7.2427	 7.61026	 0	 541
2486	 7.24273	 7.61026	 0	 540
2487	 7.24418	 7.61026	 0	 540
2488	 7.24447	 7.61026	 0	 539
2489	 7.24555	 7.61026	 0	 539
2490	 7.24737	 7.61026	 0	 538
2491	 7.24753	 7.61026	 0	 537
2492	 7.24816	 7.61026	 0	 537
2493	 7.24885	 7.61026	 0	 538
2494	 7.24901	 7.61026	 0	 537
2495	 7.2492	 7.61026	 0	 536
2496	 7.25127	 7.61026	 0	 535
2497	 7.25181	 7.61026	 0	 536
2498	 7.25205	 7.61026	 0	 535
2499	 7.25273	 7.61026	 0	 534
2500	 7.25411	 7.61026	 0	 534
2501	 7.25434	 7.61026	 0	 533
2502	 7.25522	 7.61026	 0	 532
2503	 7.25779	 7.61026	 0	 533
2504	 7.25888	 7.61026	 0	 533
2505	 7.25963	 7.61026	 0	 532
2506	 7.25968	 7.61026	 0	 532
2507	 7.25993	 7.61026	 0	 532
2508	 7.25996	 7.61026	 0	 532
2509	 7.26068	 7.61026	 0	 532
2510	 7.26089	 7.61026	 0	 532
2511	 7.26217	 7.61026	 0	 531
2512	 7.2631	 7.61026	 0	 531
2513	 7.26407	 7.61026	 0	 530
2514	 7.26516	 7.61026	 0	 529
2515	 7.26582	 7.61026	 0	 528
2516	 7.2661	 7.61026	 0	 527
2517	 7.2663	 7.61026	 0	 526
2518	 7.26633	 7.61026	 0	 525
2519	 7.26678	 7.61026	 0	 526
2520	 7.26696	 7.61026	 0	 526
2521	 7.26767	 7.61026	 0	 526
2522	 7.26786	 7.61026	 0	 526
2523	 7.26793	 7.61026	 0	 526
2524	 7.26959	 7.61026	 0	 525
2525	 7.27126	 7.61026	 0	 524
2526	 7.27153	 7.61026	 0	 523
2527	 7.27177	 7.61026	 0	 523
2528	 7.27213	 7.61026	 0	 523
2529	 7.27292	 7.61026	 0	 522
2530	 7.27477	 7.61026	 0	 521
2531	 7.27539	 7.61026	 0	 521
2532	 7.27571	 7.61026	 0	 521
2533	 7.27618	 7.61026	 0	 520
2534	 7.27622	 7.61026	 0	 519
2535	 7.27734	 7.61026	 0	 519
2536	 7.27795	 7.61026	 0	 518
2537	 7.28072	 7.61026	 0	 518
2538	 7.28229	 7.61026	 0	 518
2539	 7.28281	 7.61026	 0	 518
2540	 7.28292	 7.61026	 0	 517
2541	 7.28405	 7.61026	 0	 517
2542	 7.28604	 7.61026	 0	 516
2543	 7.28661	 7.61026	 0	 516
2544	 7.28666	 7.61026	 0	 515
2545	 7.28756	 7.61026	 0	 514
2546	 7.28764	 7.61026	 0	 513
2547	 7.28822	 7.61026	 0	 513
2548	 7.29035	 7.61026	 0	 512
2549	 7.29059	 7.61026	 0	 512
2550	 7.29117	 7.61026	 0	 511
2551	 7.29277	 7.61026	 0	 510
2552	 7.29319	 7.61026	 0	 509
2553	 7.29328	 7.61026	 0	 508
2554	 7.29475	 7.61026	 0	 507
2555	 7.29535	 7.61026	 0	 506
2556	 7.29544	 7.61026	 0	 506
2557	 7.2957	 7.61026	 0	 505
2558	 7.29617	 7.61026	 0	 504
2559	 7.29618	 7.61026	 0	 503
2560	 7.2962	 7.61026	 0	 502
2561	 7.29752	 7.61026	 0	 502
2562	 7.29791	 7.61026	 0	 501
2563	 7.29796	 7.61026	 0	 501
2564	 7.29929	 7.61026	 0	 500
2565	 7.30001	 7.61026	 0	 499
2566	 7.30018	 7.61026	 0	 499
2567	 7.3004	 7.61026	 0	 498
2568	 7.30129	 7.61026	 0	 497
2569	 7.30419	 7.61026	 0	 497
2570	 7.30428	 7.61026	 0	 496
2571	 7.30492	 7.61026	 0	 495
2572	 7.3066	 7.61026	 0	 494
2573	 7.30796	 7.61026	 0	 493
2574	 7.30825	 7.61026	 0	 493
2575	 7.30857	 7.61026	 0	 492
2576	 7.31098	 7.61026	 0	 491
2577	 7.3142	 7.61026	 0	 491
2578	 7.31504	 7.61026	 0	 490
2579	 7.31505	 7.61026	 0	 489
2580	 7.3165	 7.61026	 0	 488
2581	 7.31724	 7.61026	 0	 487
2582	 7.31846	 7.61026	 0	 486
2583	 7.31884	 7.61026	 0	 485
2584	 7.32279	 7.61026	 0	 484
2585	 7.32359	 7.61026	 0	 483
2586	 7.32426	 7.61026	 0	 482
2587	 7.32447	 7.61026	 0	 482
2588	 7.32448	 7.61026	 0	 482
2589	 7.32464	 7.61026	 0	 481
2590	 7.32601	 7.61026	 0	 480
2591	 7.32736	 7.61026	 0	 479
2592	 7.32783	 7.61026	 0	 478
2593	 7.32832	 7.61026	 0	 477
2594	 7.32999	 7.61026	 0	 476
2595	 7.33012	 7.61026	 0	 476
2596	 7.33085	 7.61026	 0	 476
2597	 7.33301	 7.61026	 0	 475
2598	 7.33319	 7.61026	 0	 475
2599	 7.33348	 7.61026	 0	 474
2600	 7.33365	 7.61026	 0	 473
2601	 7.33377	 7.61026	 0	 472
2602	 7.33421	 7.61026	 0	 472
2603	 7.33538	 7.61026	 0	 471
2604	 7.33569	 7.61026	 0	 470
2605	 7.33581	 7.61026	 0	 469
2606	 7.33587	 7.61026	 0	 469
2607	 7.33622	 7.61026	 0	 468
2608	 7.33666	 7.61026	 0	 468
2609	 7.33695	 7.61026	 0	 467
2610	 7.33824	 7.61026	 0	 467
2611	 7.33836	 7.61026	 0	 466
2612	 7.3386	 7.61026	 0	 465
2613	 7.33921	 7.61026	 0	 464
2614	 7.33934	 7.61026	 0	 463
2615	 7.34095	 7.61026	 0	 462
2616	 7.34105	 7.61026	 0	 461
2617	 7.3414	 7.61026	 0	 460
2618	 7.34283	 7.61026	 0	 460
2619	 7.34312	 7.61026	 0	 459
2620	 7.34356	 7.61026	 0	 458
2621	 7.3443	 7.61026	 0	 457
2622	 7.34468	 7.61026	 0	 457
2623	 7.34475	 7.61026	 0	 456
2624	 7.34509	 7.61026	 0	 455
2625	 7.34531	 7.61026	 0	 454
2626	 7.34587	 7.61026	 0	 453
2627	 7.34618	 7.61026	 0	 452
2628	 7.34636	 7.61026	 0	 451
2629	 7.34646	 7.61026	 0	 450
2630	 7.34696	 7.61026	 0	 449
2631	 7.34752	 7.61026	 0	 448
2632	 7.34778	 7.61026	 0	 447
2633	 7.34818	 7.61026	 0	 446
2634	 7.3483	 7.61026	 0	 445
2635	 7.34835	 7.61026	 0	 444
2636	 7.3487	 7.61026	 0	 444
2637	 7.34911	 7.61026	 0	 443
2638	 7.3502	 7.61026	 0	 442
2639	 7.35037	 7.61026	 0	 441
2640	 7.35054	 7.61026	 0	 440
2641	 7.35128	 7.61026	 0	 439
2642	 7.35134	 7.61026	 0	 438
2643	 7.35177	 7.61026	 0	 437
2644	 7.35203	 7.61026	 0	 436
2645	 7.35286	 7.61026	 0	 435
2646	 7.35305	 7.61026	 0	 434
2647	 7.35348	 7.61026	 0	 434
2648	 7.35377	 7.61026	 0	 433
2649	 7.35418	 7.61026	 0	 432
2650	 7.35509	 7.61026	 0	 431
2651	 7.35554	 7.61026	 0	 430
2652	 7.35575	 7.61026	 0	 429
2653	 7.35615	 7.61026	 0	 428
2654	 7.35742	 7.61026	 0	 427
2655	 7.35744	 7.61026	 1	 428
2656	 7.35745	 7.6082	 1	 429
2657	 7.35785	 7.6082	 0	 428
2658	 7.35808	 7.57102	 1	 429
2659	 7.3581	 7.57102	 1	 430
2660	 7.35816	 7.57102	 0	 429
2661	 7.35818	 7.57102	 0	 428
2662	 7.3586	 7.57102	 0	 427
2663	 7.3588	 7.57102	 0	 426
2664	 7.36184	 7.57102	 0	 426
2665	 7.36205	 7.57102	 0	 425
2666	 7.36266	 7.57102	 0	 424
2667	 7.36274	 7.57102	 0	 423
2668	 7.36406	 7.57102	 0	 422
2669	 7.36412	 7.57102	 0	 421
2670	 7.36456	 7.57102	 0	 420
2671	 7.3669	 7.57102	 1	 421
2672	 7.36691	 7.57102	 1	 422
2673	 7.36754	 7.57102	 1	 423
2674	 7.36756	 7.57102	 1	 424
2675	 7.36756	 7.57102	 0	 423
2676	 7.36882	 7.57102	 0	 422
2677	 7.36918	 7.57102	 0	 421
2678	 7.36991	 7.57102	 0	 420
2679	 7.37011	 7.57102	 1	 421
2680	 7.37012	 7.57102	 1	 422
2681	 7.37075	 7.57001	 1	 423
2682	 7.37076	 7.57001	 1	 424
2683	 7.37095	 7.57001	 0	 423
2684	 7.3716	 7.57001	 0	 422
2685	 7.37235	 7.57001	 0	 421
2686	 7.37267	 7.57001	 1	 422
2687	 7.37268	 7.57001	 1	 423
2688	 7.37331	 7.57001	 1	 424
2689	 7.37333	 7.57001	 1	 425
2690	 7.37338	 7.57001	 0	 424
2691	 7.3737	 7.57001	 1	 425
2692	 7.37427	 7.57001	 1	 426
2693	 7.37473	 7.57001	 0	 425
2694	 7.37483	 7.57001	 1	 426
2695	 7.37549	 7.57001	 1	 427
2696	 7.37574	 7.57001	 0	 426
2697	 7.37625	 7.57001	 1	 427
2698	 7.37681	 7.57001	 1	 428
2699	 7.37699	 7.57001	 1	 429
2700	 7.37732	 7.57001	 0	 428
2701	 7.37741	 7.57001	 1	 429
2702	 7.37765	 7.57001	 1	 430
2703	 7.3777	 7.57001	 0	 429
2704	 7.37804	 7.57001	 1	 430
2705	 7.37816	 7.57001	 0	 429
2706	 7.37861	 7.57001	 0	 428
2707	 7.37874	 7.57001	 0	 427
2708	 7.37948	 7.57001	 0	 426
2709	 7.38057	 7.57001	 1	 425
2710	 7.38058	 7.57001	 1	 424
2711	 7.38089	 7.57001	 1	 423
2712	 7.3809	 7.57001	 1	 422
2713	 7.38103	 7.57001	 0	 421
2714	 7.38115	 7.57001	 1	 422
2715	 7.38174	 7.57001	 1	 423
2716	 7.38189	 7.57001	 0	 422
2717	 7.38275	 7.57001	 1	 421
2718	 7.38307	 7.57001	 1	 420
2719	 7.38313	 7.57001	 1	 419
2720	 7.38314	 7.57001	 1	 418
2721	 7.38345	 7.57001	 1	 417
2722	 7.38346	 7.57001	 1	 416
2723	 7.38351	 7.57001	 1	 417
2724	 7.38365	 7.57001	 0	 416
2725	 7.38385	 7.57001	 1	 417
2726	 7.38397	 7.57001	 0	 416
2727	 7.3841	 7.57001	 1	 417
2728	 7.3845	 7.57001	 1	 418
2729	 7.38493	 7.57001	 0	 417
2730	 7.3853	 7.57001	 1	 416
2731	 7.38563	 7.57001	 1	 415
2732	 7.38583	 7.57001	 0	 414
2733	 7.38589	 7.57001	 1	 413
2734	 7.38598	 7.57001	 0	 412
2735	 7.38621	 7.57001	 1	 411
2736	 7.38646	 7.57001	 1	 412
2737	 7.38647	 7.57001	 1	 413
2738	 7.38669	 7.57001	 1	 412
2739	 7.38697	 7.57001	 1	 411
2740	 7.38702	 7.57001	 1	 412
2741	 7.3871	 7.57001	 1	 413
2742	 7.38748	 7.57001	 1	 412
2743	 7.38763	 7.57001	 0	 411
2744	 7.38787	 7.57001	 1	 410
2745	 7.38806	 7.57001	 0	 409
2746	 7.38816	 7.57001	 1	 408
2747	 7.38818	 7.57001	 1	 407
2748	 7.38851	 7.57001	 0	 406
2749	 7.38903	 7.57001	 0	 405
2750	 7.38909	 7.57001	 0	 404
2751	 7.38966	 7.57001	 1	 405
2752	 7.38973	 7.57001	 0	 404
2753	 7.38987	 7.57001	 0	 403
2754	 7.39032	 7.57001	 1	 404
2755	 7.39034	 7.57001	 0	 403
2756	 7.39094	 7.57001	 1	 402
2757	 7.39107	 7.57001	 0	 401
2758	 7.39135	 7.57001	 1	 402
2759	 7.3916	 7.57001	 1	 401
2760	 7.39189	 7.57001	 1	 400
2761	 7.39194	 7.57001	 1	 401
2762	 7.39214	 7.57001	 0	 400
2763	 7.39278	 7.57001	 1	 399
2764	 7.39331	 7.57001	 1	 400
2765	 7.39387	 7.57001	 0	 399
2766	 7.39396	 7.57001	 1	 400
2767	 7.39404	 7.57001	 0	 400
2768	 7.3943	 7.57001	 0	 399
2769	 7.3944	 7.57001	 1	 400
2770	 7.39454	 7.57001	 1	 399
2771	 7.39486	 7.57001	 1	 398
2772	 7.39491	 7.57001	 0	 397
2773	 7.39503	 7.57001	 1	 398
2774	 7.39568	 7.57001	 0	 397
2775	 7.39586	 7.57001	 0	 396
2776	 7.39634	 7.57001	 1	 395
2777	 7.39652	 7.57001	 1	 396
2778	 7.39666	 7.57001	 1	 395
2779	 7.3969	 7.57001	 1	 394
2780	 7.39703	 7.57001	 0	 393
2781	 7.39716	 7.57001	 1	 394
2782	 7.39718	 7.57001	 1	 393
2783	 7.39834	 7.57001	 1	 392
2784	 7.39841	 7.57001	 0	 391
2785	 7.39849	 7.57001	 0	 390
2786	 7.399	 7.57001	 0	 389
2787	 7.39916	 7.57001	 0	 388
2788	 7.39925	 7.57001	 1	 389
2789	 7.39935	 7.57001	 0	 388
2790	 7.39942	 7.57001	 1	 389
2791	 7.39943	 7.57001	 0	 388
2792	 7.39955	 7.57001	 0	 387
2793	 7.39959	 7.57001	 1	 386
2794	 7.40007	 7.57001	 1	 387
2795	 7.40012	 7.57001	 1	 386
2796	 7.40045	 7.57001	 1	 385
2797	 7.40107	 7.57001	 1	 384
2798	 7.40114	 7.57001	 0	 383
2799	 7.40125	 7.57001	 1	 384
2800	 7.4018	 7.57001	 1	 383
2801	 7.4021	 7.57001	 1	 382
2802	 7.40282	 7.57001	 1	 381
2803	 7.40296	 7.57001	 1	 380
2804	 7.40327	 7.57001	 1	 381
2805	 7.40374	 7.57001	 1	 380
2806	 7.4045	 7.57001	 1	 381
2807	 7.40459	 7.57001	 1	 382
2808	 7.4048	 7.57001	 1	 383
2809	 7.40486	 7.57001	 1	 382
2810	 7.40514	 7.57001	 1	 383
2811	 7.40518	 7.57001	 1	 382
2812	 7.40597	 7.57001	 0	 381
2813	 7.40698	 7.57001	 1	 380
2814	 7.40731	 7.57001	 1	 379
2815	 7.40761	 7.57001	 1	 380
2816	 7.40802	 7.57001	 1	 379
2817	 7.40849	 7.57001	 1	 380
2818	 7.4088	 7.57001	 1	 379
2819	 7.40889	 7.57001	 1	 380
2820	 7.40945	 7.57001	 1	 381
2821	 7.40982	 7.57001	 0	 380
2822	 7.40989	 7.57001	 1	 379
2823	 7.41021	 7.57001	 1	 378
2824	 7.41032	 7.57001	 0	 377
2825	 7.41115	 7.57001	 0	 376
2826	 7.41171	 7.57001	 1	 375
2827	 7.412	 7.57001	 1	 376
2828	 7.41232	 7.57001	 0	 375
2829	 7.41248	 7.57001	 0	 374
2830	 7.41264	 7.57001	 0	 373
2831	 7.41284	 7.57001	 0	 372
2832	 7.41343	 7.57001	 1	 371
2833	 7.41366	 7.57001	 1	 370
2834	 7.41372	 7.57001	 0	 369
2835	 7.41378	 7.57001	 1	 370
2836	 7.41379	 7.57001	 1	 369
2837	 7.41396	 7.57001	 1	 370
2838	 7.41438	 7.57001	 1	 371
2839	 7.4146	 7.57001	 1	 372
2840	 7.4147	 7.57001	 1	 373
2841	 7.41494	 7.57001	 1	 372
2842	 7.41512	 7.57001	 0	 371
2843	 7.41633	 7.57001	 1	 372
2844	 7.41716	 7.57001	 1	 373
2845	 7.41726	 7.57001	 1	 374
2846	 7.41756	 7.57001	 0	 373
2847	 7.41781	 7.57001	 0	 372
2848	 7.41781	 7.57001	 1	 373
2849	 7.41805	 7.57001	 1	 372
2850	 7.41806	 7.57001	 0	 371
2851	 7.41807	 7.57001	 1	 370
2852	 7.4181	 7.57001	 0	 369
2853	 7.41899	 7.57001	 1	 368
2854	 7.41904	 7.57001	 0	 367
2855	 7.41912	 7.57001	 0	 366
2856	 7.41921	 7.57001	 1	 367
2857	 7.41933	 7.57001	 1	 366
2858	 7.41933	 7.57001	 0	 365
2859	 7.41961	 7.57001	 1	 364
2860	 7.41968	 7.57001	 0	 363
2861	 7.41987	 7.57001	 1	 364
2862	 7.42038	 7.57001	 1	 365
2863	 7.42058	 7.57001	 0	 364
2864	 7.42071	 7.57001	 1	 363
2865	 7.42102	 7.57001	 1	 364
2866	 7.42153	 7.57001	 0	 363
2867	 7.42171	 7.57001	 0	 362
2868	 7.42172	 7.57001	 0	 361
2869	 7.42216	 7.57001	 1	 360
2870	 7.42254	 7.57001	 1	 361
2871	 7.42263	 7.57001	 1	 362
2872	 7.42396	 7.57001	 1	 363
2873	 7.42423	 7.57001	 1	 362
2874	 7.42453	 7.57001	 1	 361
2875	 7.42454	 7.57001	 0	 360
2876	 7.42459	 7.57001	 1	 361
2877	 7.42504	 7.57001	 0	 360
2878	 7.42511	 7.57001	 1	 361
2879	 7.42521	 7.57001	 0	 360
2880	 7.42534	 7.57001	 1	 359
2881	 7.42534	 7.57001	 1	 360
2882	 7.42566	 7.57001	 1	 361
2883	 7.42628	 7.57001	 0	 360
2884	 7.42658	 7.57001	 1	 361
2885	 7.42678	 7.57001	 1	 360
2886	 7.42692	 7.57001	 0	 359
2887	 7.42693	 7.57001	 0	 358
2888	 7.42762	 7.57001	 1	 357
2889	 7.42772	 7.57001	 1	 356
2890	 7.42786	 7.57001	 0	 355
2891	 7.42792	 7.57001	 0	 354
2892	 7.42794	 7.57001	 1	 353
2893	 7.42872	 7.57001	 0	 352
2894	 7.42887	 7.57001	 0	 351
2895	 7.42968	 7.57001	 1	 350
2896	 7.43001	 7.57001	 1	 349
2897	 7.43008	 7.57001	 0	 348
2898	 7.43084	 7.57001	 1	 347
2899	 7.43115	 7.57001	 1	 348
2900	 7.43116	 7.57001	 1	 347
2901	 7.4316	 7.57001	 0	 346
2902	 7.43161	 7.57001	 0	 345
2903	 7.4317	 7.57001	 0	 344
2904	 7.43218	 7.57001	 0	 343
2905	 7.43267	 7.57001	 1	 342
2906	 7.43277	 7.57001	 1	 341
2907	 7.43282	 7.57001	 1	 342
2908	 7.43301	 7.57001	 1	 343
2909	 7.43322	 7.57001	 0	 342
2910	 7.43341	 7.57001	 0	 341
2911	 7.43357	 7.57001	 1	 342
2912	 7.43416	 7.57001	 1	 343
2913	 7.43441	 7.57001	 1	 342
2914	 7.43452	 7.57001	 0	 341
2915	 7.43473	 7.57001	 1	 340
2916	 7.43557	 7.57001	 1	 339
2917	 7.4361	 7.57001	 1	 338
2918	 7.43641	 7.57001	 0	 337
2919	 7.43645	 7.57001	 1	 336
2920	 7.43652	 7.57001	 1	 335
2921	 7.43697	 7.57001	 1	 336
2922	 7.43736	 7.57001	 1	 337
2923	 7.43739	 7.57001	 0	 336
2924	 7.43755	 7.57001	 0	 335
2925	 7.43798	 7.57001	 0	 334
2926	 7.43801	 7.57001	 1	 334
2927	 7.43861	 7.57001	 0	 333
2928	 7.43933	 7.57001	 1	 333
2929	 7.43953	 7.57001	 0	 332
2930	 7.43995	 7.57001	 0	 331
2931	 7.4413	 7.57001	 1	 330
2932	 7.4415	 7.57001	 1	 329
2933	 7.44171	 7.57001	 1	 328
2934	 7.44209	 7.57001	 1	 328
2935	 7.4422	 7.57001	 0	 327
2936	 7.44229	 7.57001	 0	 326
2937	 7.44254	 7.57001	 1	 325
2938	 7.44264	 7.57001	 1	 324
2939	 7.44265	 7.57001	 0	 323
2940	 7.44276	 7.57001	 1	 322
2941	 7.44281	 7.57001	 1	 323
2942	 7.44304	 7.57001	 1	 322
2943	 7.44341	 7.57001	 1	 323
2944	 7.44371	 7.57001	 0	 322
2945	 7.444	 7.57001	 0	 321
2946	 7.4441	 7.57001	 0	 320
2947	 7.44417	 7.57001	 0	 319
2948	 7.44434	 7.57001	 0	 318
2949	 7.44482	 7.57001	 1	 318
2950	 7.44511	 7.57001	 0	 317
2951	 7.44568	 7.57001	 0	 316
2952	 7.44573	 7.57001	 1	 317
2953	 7.44574	 7.57001	 0	 316
2954	 7.44576	 7.57001	 1	 317
2955	 7.44601	 7.57001	 0	 316
2956	 7.44626	 7.57001	 0	 315
2957	 7.44633	 7.57001	 1	 316
2958	 7.44668	 7.57001	 1	 315
2959	 7.447	 7.57001	 1	 314
2960	 7.44717	 7.57001	 1	 313
2961	 7.44739	 7.57001	 0	 312
2962	 7.44743	 7.57001	 1	 311
2963	 7.44749	 7.57001	 1	 310
2964	 7.44781	 7.57001	 1	 309
2965	 7.44814	 7.57001	 1	 308
2966	 7.44826	 7.57001	 0	 307
2967	 7.44977	 7.57001	 1	 306
2968	 7.45066	 7.57001	 1	 307
2969	 7.45075	 7.57001	 1	 308
2970	 7.45093	 7.57001	 1	 308
2971	 7.45125	 7.57001	 1	 309
2972	 7.45135	 7.57001	 1	 310
2973	 7.45152	 7.57001	 0	 309
2974	 7.45164	 7.57001	 0	 308
2975	 7.45173	 7.57001	 1	 307
2976	 7.45174	 7.57001	 0	 306
2977	 7.45177	 7.57001	 0	 305
2978	 7.45188	 7.57001	 1	 305
2979	 7.45208	 7.57001	 1	 305
2980	 7.45214	 7.57001	 0	 304
2981	 7.45238	 7.57001	 1	 303
2982	 7.45243	 7.57001	 1	 303
2983	 7.45255	 7.57001	 1	 302
2984	 7.45419	 7.57001	 0	 301
2985	 7.45459	 7.57001	 1	 300
2986	 7.45474	 7.57001	 1	 299
2987	 7.45497	 7.57001	 1	 298
2988	 7.45585	 7.57001	 0	 297
2989	 7.4562	 7.57001	 1	 296
2990	 7.45641	 7.57001	 1	 295
2991	 7.45645	 7.57001	 0	 294
2992	 7.45765	 7.57001	 0	 293
2993	 7.45815	 7.57001	 0	 292
2994	 7.45819	 7.57001	 0	 291
2995	 7.45823	 7.57001	 0	 290
2996	 7.45927	 7.57001	 0	 289
2997	 7.45958	 7.57001	 0	 288
2998	 7.45961	 7.57001	 1	 287
2999	 7.45978	 7.57001	 1	 286
3000	 7.46013	 7.57001	 1	 287
3001	 7.46038	 7.57001	 1	 286
3002	 7.46067	 7.57001	 1	 286
3003	 7.46073	 7.57001	 1	 287
3004	 7.46116	 7.57001	 0	 286
3005	 7.46134	 7.57001	 1	 285
3006	 7.4614	 7.57001	 1	 284
3007	 7.46162	 7.57001	 1	 284
3008	 7.46191	 7.57001	 0	 283
3009	 7.46201	 7.57001	 1	 282
3010	 7.46203	 7.57001	 1	 282
3011	 7.46265	 7.57001	 0	 281
3012	 7.46265	 7.57001	 0	 280
3013	 7.4634	 7.57001	 1	 281
3014	 7.46353	 7.57001	 1	 282
3015	 7.46363	 7.57001	 1	 282
3016	 7.46366	 7.57001	 1	 283
3017	 7.46397	 7.57001	 1	 284
3018	 7.464	 7.57001	 1	 285
3019	 7.46417	 7.57001	 1	 286
3020	 7.46457	 7.57001	 1	 287
3021	 7.46469	 7.57001	 1	 287
3022	 7.465	 7.57001	 1	 286
3023	 7.46511	 7.57001	 1	 286
3024	 7.46516	 7.57001	 1	 287
3025	 7.46571	 7.57001	 1	 287
3026	 7.46582	 7.57001	 1	 287
3027	 7.4665	 7.57001	 0	 286
3028	 7.46695	 7.57001	 1	 285
3029	 7.46708	 7.57001	 0	 284
3030	 7.46809	 7.57001	 1	 284
3031	 7.46809	 7.57001	 1	 285
3032	 7.46843	 7.57001	 0	 284
3033	 7.46853	 7.57001	 1	 285
3034	 7.46858	 7.57001	 0	 284
3035	 7.46869	 7.57001	 1	 285
3036	 7.46912	 7.57001	 1	 285
3037	 7.4694	 7.57001	 1	 285
3038	 7.4699	 7.57001	 1	 285
3039	 7.46996	 7.57001	 1	 286
3040	 7.47072	 7.57001	 0	 285
3041	 7.47098	 7.57001	 0	 284
3042	 7.47147	 7.57001	 0	 283
3043	 7.47213	 7.57001	 0	 282
3044	 7.47262	 7.57001	 1	 281
3045	 7.4729	 7.57001	 1	 282
3046	 7.47355	 7.57001	 1	 283
3047	 7.47385	 7.57001	 1	 282
3048	 7.47391	 7.57001	 0	 281
3049	 7.47407	 7.57001	 1	 280
3050	 7.47415	 7.57001	 1	 279
3051	 7.47433	 7.57001	 1	 278
3052	 7.47442	 7.57001	 1	 277
3053	 7.47442	 7.57001	 1	 276
3054	 7.47472	 7.57001	 1	 275
3055	 7.47492	 7.57001	 1	 274
3056	 7.47507	 7.57001	 0	 273
3057	 7.47508	 7.57001	 1	 272
3058	 7.47595	 7.57001	 1	 271
3059	 7.47605	 7.57001	 0	 270
3060	 7.47605	 7.57001	 1	 269
3061	 7.47617	 7.57001	 1	 269
3062	 7.47651	 7.57001	 0	 268
3063	 7.47681	 7.57001	 1	 268
3064	 7.4769	 7.57001	 0	 267
3065	 7.47717	 7.57001	 1	 266
3066	 7.47775	 7.57001	 1	 267
3067	 7.47801	 7.57001	 1	 266
3068	 7.47835	 7.57001	 1	 266
3069	 7.47842	 7.57001	 1	 267
3070	 7.47845	 7.57001	 1	 267
3071	 7.47854	 7.57001	 1	 266
3072	 7.47876	 7.57001	 0	 265
3073	 7.47884	 7.57001	 1	 264
3074	 7.47909	 7.57001	 1	 264
3075	 7.47915	 7.57001	 0	 263
3076	 7.47915	 7.57001	 1	 264
3077	 7.4792	 7.57001	 1	 263
3078	 7.47927	 7.57001	 1	 262
3079	 7.47929	 7.57001	 1	 261
3080	 7.4793	 7.57001	 1	 261
3081	 7.47951	 7.57001	 0	 260
3082	 7.4796	 7.57001	 1	 259
3083	 7.47963	 7.57001	 1	 258
3084	 7.47975	 7.57001	 1	 258
3085	 7.47978	 7.57001	 1	 257
3086	 7.47993	 7.57001	 1	 256
3087	 7.48003	 7.57001	 1	 255
3088	 7.48036	 7.57001	 1	 254
3089	 7.48074	 7.57001	 1	 253
3090	 7.48078	 7.57001	 0	 252
3091	 7.48082	 7.57001	 1	 252
3092	 7.48086	 7.57001	 1	 252
3093	 7.48199	 7.57001	 1	 251
3094	 7.4827	 7.57001	 0	 250
3095	 7.48275	 7.57001	 0	 249
3096	 7.48314	 7.57001	 1	 248
3097	 7.48346	 7.57001	 0	 247
3098	 7.48346	 7.57001	 1	 246
3099	 7.48378	 7.57001	 1	 246
3100	 7.48378	 7.57001	 1	 246
3101	 7.48384	 7.57001	 0	 245
3102	 7.48399	 7.57001	 0	 244
3103	 7.48418	 7.57001	 0	 243
3104	 7.4845	 7.57001	 1	 242
3105	 7.48466	 7.57001	 1	 241
3106	 7.48473	 7.57001	 0	 240
3107	 7.48477	 7.57001	 1	 239
3108	 7.48499	 7.57001	 1	 238
3109	 7.48508	 7.57001	 1	 237
3110	 7.48515	 7.57001	 0	 236
3111	 7.48569	 7.57001	 0	 235
3112	 7.48571	 7.57001	 0	 234
3113	 7.48581	 7.57001	 0	 233
3114	 7.48584	 7.57001	 1	 232
3115	 7.48663	 7.57001	 1	 231
3116	 7.48696	 7.57001	 1	 230
3117	 7.48717	 7.57001	 1	 229
3118	 7.48727	 7.57001	 1	 228
3119	 7.4874	 7.57001	 1	 227
3120	 7.4877	 7.57001	 1	 226
3121	 7.48773	 7.57001	 0	 225
3122	 7.4878	 7.57001	 1	 224
3123	 7.48787	 7.57001	 1	 223
3124	 7.48808	 7.57001	 1	 222
3125	 7.48827	 7.57001	 0	 221
3126	 7.48841	 7.57001	 0	 220
3127	 7.4885	 7.57001	 1	 219
3128	 7.48878	 7.57001	 1	 218
3129	 7.48883	 7.57001	 1	 217
3130	 7.48888	 7.57001	 1	 216
3131	 7.48891	 7.57001	 1	 215
3132	 7.48894	 7.57001	 1	 214
3133	 7.48923	 7.57001	 1	 213
3134	 7.4894	 7.57001	 1	 212
3135	 7.4896	 7.57001	 1	 211
3136	 7.48976	 7.57001	 0	 210
3137	 7.4899	 7.57001	 1	 209
3138	 7.49017	 7.57001	 1	 208
3139	 7.49107	 7.57001	 1	 207
3140	 7.49129	 7.57001	 0	 206
3141	 7.49132	 7.57001	 1	 205
3142	 7.49133	 7.57001	 1	 204
3143	 7.49149	 7.57001	 1	 203
3144	 7.49151	 7.57001	 0	 202
3145	 7.49223	 7.57001	 1	 201
3146	 7.49249	 7.57001	 0	 200
3147	 7.49249	 7.57001	 0	 199
3148	 7.49278	 7.57001	 1	 198
3149	 7.49308	 7.57001	 1	 197
3150	 7.49328	 7.57001	 0	 196
3151	 7.49335	 7.57001	 1	 195
3152	 7.49347	 7.57001	 1	 194
3153	 7.49388	 7.57001	 1	 193
3154	 7.49392	 7.57001	 1	 192
3155	 7.49413	 7.57001	 1	 191
3156	 7.49416	 7.57001	 1	 190
3157	 7.49416	 7.57001	 1	 189
3158	 7.49416	 7.57001	 1	 188
3159	 7.49416	 7.57001	 1	 187
3160	 7.49416	 7.57001	 1	 186
3161	 7.49416	 7.57001	 1	 185
3162	 7.49416	 7.57001	 1	 184
3163	 7.49416	 7.57001	 1	 183
3164	 7.49416	 7.57001	 1	 182
3165	 7.49416	 7.57001	 1	 181
3166	 7.49416	 7.57001	 1	 180
3167	 7.49416	 7.57001	 1	 179
3168	 7.49416	 7.57001	 1	 178
3169	 7.49416	 7.57001	 1	 177
3170	 7.49416	 7.57001	 1	 176
3171	 7.49416	 7.57001	 1	 175
3172	 7.49416	 7.57001	 1	 174
3173	 7.49416	 7.57001	 1	 173
3174	 7.49416	 7.57001	 1	 172
3175	 7.49416	 7.57001	 1	 171
3176	 7.49416	 7.57001	 1	 170
3177	 7.49416	 7.57001	 1	 169
3178	 7.49416	 7.57001	 1	 168
3179	 7.49416	 7.57001	 1	 167
3180	 7.49416	 7.57001	 1	 166
3181	 7.49416	 7.57001	 1	 165
3182	 7.49416	 7.57001	 1	 164
3183	 7.49416	 7.57001	 1	 163
3184	 7.49416	 7.57001	 1	 162
3185	 7.49416	 7.57001	 1	 161
3186	 7.49416	 7.57001	 1	 160
3187	 7.49416	 7.57001	 1	 159
3188	 7.49416	 7.57001	 1	 158
3189	 7.49416	 7.57001	 1	 157
3190	 7.49416	 7.57001	 1	 156
3191	 7.49416	 7.57001	 1	 155
3192	 7.49416	 7.57001	 1	 154
3193	 7.49416	 7.57001	 1	 153
3194	 7.49416	 7.57001	 1	 152
3195	 7.49416	 7.57001	 1	 151
3196	 7.49416	 7.57001	 1	 150
3197	 7.49416	 7.57001	 1	 149
3198	 7.49416	 7.57001	 1	 148
3199	 7.49416	 7.57001	 1	 147
3200	 7.49416	 7.57001	 1	 146
3201	 7.49416	 7.57001	 1	 145
3202	 7.49416	 7.57001	 1	 144
3203	 7.49416	 7.57001	 1	 143
3204	 7.49416	 7.57001	 1	 142
3205	 7.49416	 7.57001	 1	 141
3206	 7.49416	 7.57001	 1	 140
3207	 7.49416	 7.57001	 1	 139
3208	 7.49416	 7.57001	 1	 138
3209	 7.49416	 7.57001	 1	 137
3210	 7.49416	 7.57001	 1	 136
3211	 7.49416	 7.57001	 1	 135
3212	 7.49416	 7.57001	 1	 134
3213	 7.49416	 7.57001	 1	 133
3214	 7.49416	 7.57001	 1	 132
3215	 7.49416	 7.57001	 1	 131
3216	 7.49416	 7.57001	 1	 130
3217	 7.49416	 7.57001	 1	 129
3218	 7.49416	 7.57001	 1	 128
3219	 7.49416	 7.57001	 1	 127
3220	 7.49416	 7.57001	 1	 126
3221	 7.49416	 7.57001	 1	 125
3222	 7.49416	 7.57001	 1	 124
3223	 7.49416	 7.57001	 1	 123
3224	 7.49416	 7.57001	 1	 122
3225	 7.49416	 7.57001	 1	 121
3226	 7.49416	 7.57001	 1	 120
3227	 7.49416	 7.57001	 1	 119
3228	 7.49416	 7.57001	 1	 118
3229	 7.49416	 7.57001	 1	 117
3230	 7.49416	 7.57001	 1	 116
3231	 7.49416	 7.57001	 1	 115
3232	 7.49416	 7.57001	 1	 114
3233	 7.49416	 7.57001	 1	 113
3234	 7.49416	 7.57001	 1	 112
3235	 7.49416	 7.57001	 1	 111
3236	 7.49416	 7.57001	 1	 110
3237	 7.49416	 7.57001	 1	 109
3238	 7.49416	 7.57001	 1	 108
3239	 7.49416	 7.57001	 1	 107
3240	 7.49416	 7.57001	 1	 106
3241	 7.49416	 7.57001	 1	 105
3242	 7.49416	 7.57001	 1	 104
3243	 7.49416	 7.57001	 1	 103
3244	 7.49416	 7.57001	 1	 102
3245	 7.49416	 7.57001	 1	 101
3246	 7.49416	 7.57001	 1	 100
3247	 7.49416	 7.57001	 1	 99
3248	 7.49416	 7.57001	 1	 98
3249	 7.49416	 7.57001	 1	 97
3250	 7.49416	 7.57001	 1	 96
3251	 7.49416	 7.57001	 1	 95
3252	 7.49416	 7.57001	 1	 94
3253	 7.49416	 7.57001	 1	 93
3254	 7.49416	 7.57001	 1	 92
3255	 7.49416	 7.57001	 1	 91
3256	 7.49416	 7.57001	 1	 90
3257	 7.49416	 7.57001	 1	 89
3258	 7.49416	 7.57001	 1	 88
3259	 7.49416	 7.57001	 1	 87
3260	 7.49416	 7.57001	 1	 86
3261	 7.49416	 7.57001	 1	 85
3262	 7.49416	 7.57001	 1	 84
3263	 7.49416	 7.57001	 1	 83
3264	 7.49416	 7.57001	 1	 82
3265	 7.49416	 7.57001	 1	 81
3266	 7.49416	 7.57001	 1	 80
3267	 7.49416	 7.57001	 1	 79
3268	 7.49416	 7.57001	 1	 78
3269	 7.49416	 7.57001	 1	 77
3270	 7.49416	 7.57001	 1	 76
3271	 7.49416	 7.57001	 1	 75
3272	 7.49416	 7.57001	 1	 74
3273	 7.49416	 7.57001	 1	 73
3274	 7.49416	 7.57001	 1	 72
3275	 7.49416	 7.57001	 1	 71
3276	 7.49416	 7.57001	 1	 70
3277	 7.49416	 7.57001	 1	 69
3278	 7.49416	 7.57001	 1	 68
3279	 7.49416	 7.57001	 1	 67
3280	 7.49416	 7.57001	 1	 66
3281	 7.49416	 7.57001	 1	 65
3282	 7.49416	 7.57001	 1	 64
3283	 7.49416	 7.57001	 1	 63
3284	 7.49416	 7.57001	 1	 62
3285	 7.49416	 7.57001	 1	 61
3286	 7.49416	 7.57001	 1	 60
3287	 7.49416	 7.57001	 1	 59
3288	 7.49416	 7.57001	 1	 58
3289	 7.49416	 7.57001	 1	 57
3290	 7.49416	 7.57001	 1	 56
3291	 7.49416	 7.57001	 1	 55
3292	 7.49416	 7.57001	 1	 54
3293	 7.49416	 7.57001	 1	 53
3294	 7.49416	 7.57001	 1	 52
3295	 7.49416	 7.57001	 1	 51
3296	 7.49416	 7.57001	 1	 50
3297	 7.49416	 7.57001	 1	 49
3298	 7.49416	 7.57001	 1	 48
3299	 7.49416	 7.57001	 1	 47
3300	 7.49416	 7.57001	 1	 46
3301	 7.49416	 7.57001	 1	 45
3302	 7.49416	 7.57001	 1	 44
3303	 7.49416	 7.57001	 1	 43
3304	 7.49416	 7.57001	 1	 42
3305	 7.49416	 7.57001	 1	 41
3306	 7.49416	 7.57001	 1	 40
3307	 7.49416	 7.57001	 1	 39
3308	 7.49416	 7.57001	 1	 38
3309	 7.49416	 7.57001	 1	 37
3310	 7.49416	 7.57001	 1	 36
3311	 7.49416	 7.57001	 1	 35
3312	 7.49416	 7.57001	 1	 34
3313	 7.49416	 7.57001	 1	 33
3314	 7.49416	 7.57001	 1	 32
3315	 7.49416	 7.57001	 1	 31
3316	 7.49416	 7.57001	 1	 30
3317	 7.49416	 7.57001	 1	 29
3318	 7.49416	 7.57001	 1	 28
3319	 7.49416	 7.57001	 1	 27
3320	 7.49416	 7.57001	 1	 26
3321	 7.49416	 7.57001	 1	 25
3322	 7.49416	 7.57001	 1	 24
3323	 7.49416	 7.57001	 1	 23
3324	 7.49416	 7.57001	 1	 22
3325	 7.49416	 7.57001	 1	 21
3326	 7.49416	 7.57001	 1	 20
3327	 7.49416	 7.57001	 1	 19
3328	 7.49416	 7.57001	 1	 18
3329	 7.49416	 7.57001	 1	 17
3330	 7.49416	 7.57001	 1	 16
3331	 7.49416	 7.57001	 1	 15
3332	 7.49416	 7.57001	 1	 14
3333	 7.49416	 7.57001	 1	 13
3334	 7.49416	 7.57001	 1	 12
3335	 7.49416	 7.57001	 1	 11
3336	 7.49416	 7.57001	 1	 10
3337	 7.49416	 7.57001	 1	 9
3338	 7.49416	 7.57001	 1	 8
3339	 7.49416	 7.57001	 1	 7
3340	 7.49416	 7.57001	 1	 6
3341	 7.49416	 7.57001	 1	 5
3342	 7.49416	 7.57001	 1	 4
3343	 7.49416	 7.57001	 1	 3
3344	 7.49416	 7.57001	 1	 2
3345	 7.49416	 7.57001	 1	 1
3346	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.200_20190114_1708_54.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.20
# optRelaxX 0.20
# optRelaxY 0.20
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 407
712	 4.81721	 7.61026	 0	 408
713	 4.81903	 7.61026	 0	 409
714	 4.83249	 7.61026	 0	 409
715	 4.8459	 7.61026	 0	 410
716	 4.84762	 7.61026	 0	 411
717	 4.86801	 7.61026	 0	 410
718	 4.87228	 7.61026	 0	 411
719	 4.8768	 7.61026	 0	 412
720	 4.87916	 7.61026	 0	 412
721	 4.88763	 7.61026	 0	 413
722	 4.89717	 7.61026	 0	 414
723	 4.90424	 7.61026	 0	 415
724	 4.90754	 7.61026	 0	 415
725	 4.9093	 7.61026	 0	 416
726	 4.91057	 7.61026	 0	 416
727	 4.92274	 7.61026	 0	 415
728	 4.92331	 7.61026	 0	 416
729	 4.92967	 7.61026	 0	 415
730	 4.93095	 7.61026	 0	 414
731	 4.93453	 7.61026	 0	 413
732	 4.93478	 7.61026	 0	 414
733	 4.94217	 7.61026	 0	 414
734	 4.94268	 7.61026	 0	 415
735	 4.94807	 7.61026	 0	 415
736	 4.95235	 7.61026	 0	 416
737	 4.95249	 7.61026	 0	 416
738	 4.95282	 7.61026	 0	 417
739	 4.95384	 7.61026	 0	 417
740	 4.9551	 7.61026	 0	 418
741	 4.9594	 7.61026	 0	 419
742	 4.96821	 7.61026	 0	 420
743	 4.97208	 7.61026	 0	 421
744	 4.97363	 7.61026	 0	 421
745	 4.98189	 7.61026	 0	 422
746	 4.98574	 7.61026	 0	 423
747	 4.998	 7.61026	 0	 424
748	 4.99931	 7.61026	 0	 425
749	 5.00025	 7.61026	 0	 425
750	 5.01869	 7.61026	 0	 426
751	 5.02366	 7.61026	 0	 427
752	 5.02442	 7.61026	 0	 426
753	 5.02753	 7.61026	 0	 426
754	 5.02829	 7.61026	 0	 427
755	 5.03331	 7.61026	 0	 427
756	 5.03821	 7.61026	 0	 428
757	 5.04958	 7.61026	 0	 428
758	 5.05595	 7.61026	 0	 429
759	 5.0614	 7.61026	 0	 430
760	 5.07877	 7.61026	 0	 430
761	 5.08049	 7.61026	 0	 431
762	 5.08373	 7.61026	 0	 432
763	 5.08841	 7.61026	 0	 433
764	 5.09523	 7.61026	 0	 434
765	 5.1019	 7.61026	 0	 435
766	 5.11285	 7.61026	 0	 436
767	 5.11358	 7.61026	 0	 437
768	 5.11929	 7.61026	 0	 438
769	 5.12319	 7.61026	 0	 439
770	 5.12677	 7.61026	 0	 438
771	 5.13097	 7.61026	 0	 439
772	 5.13811	 7.61026	 0	 440
773	 5.1397	 7.61026	 0	 441
774	 5.15003	 7.61026	 0	 440
775	 5.15034	 7.61026	 0	 441
776	 5.15043	 7.61026	 0	 441
777	 5.15958	 7.61026	 0	 440
778	 5.1597	 7.61026	 0	 441
779	 5.16444	 7.61026	 0	 442
780	 5.1698	 7.61026	 0	 443
781	 5.17081	 7.61026	 0	 444
782	 5.17454	 7.61026	 0	 445
783	 5.17797	 7.61026	 0	 446
784	 5.17923	 7.61026	 0	 447
785	 5.17928	 7.61026	 0	 448
786	 5.1802	 7.61026	 0	 449
787	 5.18453	 7.61026	 0	 450
788	 5.1855	 7.61026	 0	 451
789	 5.18738	 7.61026	 0	 451
790	 5.19335	 7.61026	 0	 451
791	 5.19673	 7.61026	 0	 452
792	 5.19699	 7.61026	 0	 453
793	 5.20759	 7.61026	 0	 454
794	 5.21355	 7.61026	 0	 455
795	 5.21771	 7.61026	 0	 454
796	 5.23456	 7.61026	 0	 455
797	 5.24382	 7.61026	 0	 455
798	 5.25255	 7.61026	 0	 456
799	 5.2538	 7.61026	 0	 457
800	 5.25711	 7.61026	 0	 458
801	 5.26701	 7.61026	 0	 459
802	 5.26774	 7.61026	 0	 460
803	 5.26914	 7.61026	 0	 461
804	 5.27286	 7.61026	 0	 461
805	 5.27572	 7.61026	 0	 462
806	 5.27871	 7.61026	 0	 463
807	 5.29161	 7.61026	 0	 464
808	 5.29262	 7.61026	 0	 463
809	 5.29327	 7.61026	 0	 464
810	 5.29778	 7.61026	 0	 465
811	 5.2998	 7.61026	 0	 466
812	 5.30335	 7.61026	 0	 467
813	 5.30567	 7.61026	 0	 467
814	 5.31039	 7.61026	 0	 468
815	 5.31191	 7.61026	 0	 469
816	 5.32096	 7.61026	 0	 470
817	 5.32293	 7.61026	 0	 471
818	 5.32422	 7.61026	 0	 472
819	 5.32666	 7.61026	 0	 473
820	 5.3283	 7.61026	 0	 472
821	 5.33238	 7.61026	 0	 472
822	 5.33305	 7.61026	 0	 473
823	 5.33511	 7.61026	 0	 474
824	 5.33813	 7.61026	 0	 475
825	 5.34036	 7.61026	 0	 476
826	 5.34308	 7.61026	 0	 477
827	 5.34761	 7.61026	 0	 477
828	 5.34943	 7.61026	 0	 478
829	 5.35178	 7.61026	 0	 479
830	 5.35196	 7.61026	 0	 480
831	 5.35284	 7.61026	 0	 481
832	 5.36317	 7.61026	 0	 482
833	 5.36805	 7.61026	 0	 483
834	 5.3683	 7.61026	 0	 484
835	 5.36919	 7.61026	 0	 485
836	 5.37151	 7.61026	 0	 486
837	 5.37608	 7.61026	 0	 487
838	 5.37727	 7.61026	 0	 488
839	 5.38017	 7.61026	 0	 489
840	 5.38225	 7.61026	 0	 490
841	 5.38369	 7.61026	 0	 491
842	 5.38649	 7.61026	 0	 492
843	 5.38668	 7.61026	 0	 492
844	 5.38985	 7.61026	 0	 493
845	 5.39194	 7.61026	 0	 494
846	 5.3971	 7.61026	 0	 493
847	 5.39794	 7.61026	 0	 492
848	 5.39893	 7.61026	 0	 493
849	 5.40837	 7.61026	 0	 494
850	 5.41005	 7.61026	 0	 495
851	 5.41428	 7.61026	 0	 495
852	 5.42045	 7.61026	 0	 496
853	 5.42255	 7.61026	 0	 497
854	 5.43011	 7.61026	 0	 498
855	 5.43244	 7.61026	 0	 498
856	 5.4341	 7.61026	 0	 499
857	 5.43996	 7.61026	 0	 500
858	 5.44453	 7.61026	 0	 501
859	 5.44497	 7.61026	 0	 501
860	 5.44508	 7.61026	 0	 502
861	 5.44653	 7.61026	 0	 503
862	 5.44716	 7.61026	 0	 504
863	 5.46366	 7.61026	 0	 505
864	 5.46407	 7.61026	 0	 506
865	 5.46412	 7.61026	 0	 506
866	 5.46423	 7.61026	 0	 507
867	 5.46611	 7.61026	 0	 508
868	 5.46827	 7.61026	 0	 509
869	 5.47019	 7.61026	 0	 510
870	 5.47315	 7.61026	 0	 509
871	 5.47357	 7.61026	 0	 510
872	 5.47647	 7.61026	 0	 511
873	 5.48034	 7.61026	 0	 512
874	 5.48395	 7.61026	 0	 512
875	 5.48948	 7.61026	 0	 513
876	 5.4953	 7.61026	 0	 514
877	 5.49575	 7.61026	 0	 514
878	 5.49671	 7.61026	 0	 514
879	 5.49725	 7.61026	 0	 515
880	 5.50144	 7.61026	 0	 516
881	 5.50226	 7.61026	 0	 516
882	 5.50727	 7.61026	 0	 517
883	 5.50929	 7.61026	 0	 518
884	 5.51015	 7.61026	 0	 519
885	 5.51118	 7.61026	 0	 520
886	 5.51149	 7.61026	 0	 521
887	 5.51744	 7.61026	 0	 522
888	 5.51777	 7.61026	 0	 523
889	 5.51967	 7.61026	 0	 524
890	 5.52836	 7.61026	 0	 525
891	 5.52903	 7.61026	 0	 526
892	 5.53217	 7.61026	 0	 527
893	 5.53722	 7.61026	 0	 528
894	 5.53756	 7.61026	 0	 529
895	 5.54131	 7.61026	 0	 530
896	 5.54305	 7.61026	 0	 531
897	 5.54408	 7.61026	 0	 531
898	 5.54427	 7.61026	 0	 532
899	 5.54647	 7.61026	 0	 532
900	 5.54742	 7.61026	 0	 533
901	 5.54958	 7.61026	 0	 534
902	 5.55086	 7.61026	 0	 535
903	 5.55094	 7.61026	 0	 536
904	 5.55338	 7.61026	 0	 537
905	 5.55403	 7.61026	 0	 538
906	 5.55415	 7.61026	 0	 539
907	 5.55497	 7.61026	 0	 538
908	 5.55788	 7.61026	 0	 539
909	 5.55819	 7.61026	 0	 540
910	 5.55976	 7.61026	 0	 541
911	 5.56028	 7.61026	 0	 542
912	 5.56253	 7.61026	 0	 543
913	 5.56289	 7.61026	 0	 544
914	 5.56296	 7.61026	 0	 545
915	 5.56332	 7.61026	 0	 546
916	 5.56339	 7.61026	 0	 547
917	 5.56461	 7.61026	 0	 548
918	 5.56612	 7.61026	 0	 549
919	 5.57174	 7.61026	 0	 550
920	 5.57276	 7.61026	 0	 551
921	 5.57387	 7.61026	 0	 552
922	 5.57484	 7.61026	 0	 552
923	 5.57821	 7.61026	 0	 553
924	 5.57842	 7.61026	 0	 554
925	 5.57985	 7.61026	 0	 555
926	 5.58025	 7.61026	 0	 556
927	 5.58102	 7.61026	 0	 557
928	 5.58325	 7.61026	 0	 558
929	 5.58365	 7.61026	 0	 558
930	 5.58569	 7.61026	 0	 558
931	 5.58749	 7.61026	 0	 559
932	 5.58798	 7.61026	 0	 559
933	 5.59075	 7.61026	 0	 559
934	 5.59088	 7.61026	 0	 560
935	 5.59112	 7.61026	 0	 561
936	 5.59123	 7.61026	 0	 561
937	 5.59242	 7.61026	 0	 562
938	 5.59537	 7.61026	 0	 562
939	 5.59759	 7.61026	 0	 563
940	 5.60058	 7.61026	 0	 564
941	 5.60228	 7.61026	 0	 565
942	 5.60396	 7.61026	 0	 566
943	 5.60561	 7.61026	 0	 567
944	 5.6057	 7.61026	 0	 568
945	 5.60844	 7.61026	 0	 569
946	 5.6091	 7.61026	 0	 570
947	 5.61074	 7.61026	 0	 571
948	 5.61189	 7.61026	 0	 572
949	 5.61337	 7.61026	 0	 573
950	 5.61396	 7.61026	 0	 574
951	 5.61594	 7.61026	 0	 575
952	 5.61676	 7.61026	 0	 575
953	 5.61845	 7.61026	 0	 575
954	 5.6192	 7.61026	 0	 576
955	 5.62329	 7.61026	 0	 576
956	 5.62364	 7.61026	 0	 577
957	 5.62552	 7.61026	 0	 578
958	 5.63138	 7.61026	 0	 578
959	 5.63183	 7.61026	 0	 579
960	 5.63226	 7.61026	 0	 580
961	 5.63352	 7.61026	 0	 580
962	 5.63378	 7.61026	 0	 581
963	 5.63453	 7.61026	 0	 581
964	 5.6373	 7.61026	 0	 581
965	 5.63781	 7.61026	 0	 582
966	 5.63914	 7.61026	 0	 582
967	 5.63928	 7.61026	 0	 583
968	 5.63934	 7.61026	 0	 584
969	 5.64052	 7.61026	 0	 585
970	 5.64085	 7.61026	 0	 586
971	 5.6409	 7.61026	 0	 587
972	 5.64139	 7.61026	 0	 588
973	 5.64382	 7.61026	 0	 588
974	 5.64401	 7.61026	 0	 589
975	 5.64791	 7.61026	 0	 589
976	 5.64887	 7.61026	 0	 590
977	 5.65013	 7.61026	 0	 591
978	 5.65155	 7.61026	 0	 592
979	 5.6531	 7.61026	 0	 593
980	 5.65796	 7.61026	 0	 593
981	 5.65918	 7.61026	 0	 594
982	 5.66128	 7.61026	 0	 595
983	 5.66536	 7.61026	 0	 594
984	 5.66602	 7.61026	 0	 594
985	 5.67185	 7.61026	 0	 595
986	 5.67201	 7.61026	 0	 596
987	 5.67344	 7.61026	 0	 597
988	 5.67386	 7.61026	 0	 598
989	 5.6769	 7.61026	 0	 598
990	 5.67908	 7.61026	 0	 598
991	 5.67954	 7.61026	 0	 599
992	 5.68029	 7.61026	 0	 600
993	 5.68265	 7.61026	 0	 600
994	 5.68466	 7.61026	 0	 601
995	 5.68596	 7.61026	 0	 602
996	 5.68743	 7.61026	 0	 603
997	 5.68824	 7.61026	 0	 603
998	 5.69063	 7.61026	 0	 604
999	 5.6911	 7.61026	 0	 603
1000	 5.69119	 7.61026	 0	 604
1001	 5.69175	 7.61026	 0	 605
1002	 5.69529	 7.61026	 0	 605
1003	 5.69617	 7.61026	 0	 606
1004	 5.701	 7.61026	 0	 607
1005	 5.70247	 7.61026	 0	 607
1006	 5.70269	 7.61026	 0	 607
1007	 5.70727	 7.61026	 0	 606
1008	 5.70868	 7.61026	 0	 606
1009	 5.70893	 7.61026	 0	 606
1010	 5.7103	 7.61026	 0	 607
1011	 5.71261	 7.61026	 0	 607
1012	 5.71282	 7.61026	 0	 608
1013	 5.71304	 7.61026	 0	 607
1014	 5.71576	 7.61026	 0	 607
1015	 5.71887	 7.61026	 0	 608
1016	 5.72056	 7.61026	 0	 609
1017	 5.72323	 7.61026	 0	 609
1018	 5.72632	 7.61026	 0	 609
1019	 5.72636	 7.61026	 0	 609
1020	 5.72675	 7.61026	 0	 608
1021	 5.7268	 7.61026	 0	 609
1022	 5.72823	 7.61026	 0	 610
1023	 5.73033	 7.61026	 0	 611
1024	 5.73085	 7.61026	 0	 612
1025	 5.73491	 7.61026	 0	 613
1026	 5.73848	 7.61026	 0	 614
1027	 5.7391	 7.61026	 0	 614
1028	 5.73934	 7.61026	 0	 615
1029	 5.73978	 7.61026	 0	 616
1030	 5.73978	 7.61026	 0	 616
1031	 5.74219	 7.61026	 0	 617
1032	 5.74335	 7.61026	 0	 616
1033	 5.74351	 7.61026	 0	 616
1034	 5.74367	 7.61026	 0	 616
1035	 5.74481	 7.61026	 0	 617
1036	 5.74488	 7.61026	 0	 616
1037	 5.74497	 7.61026	 0	 617
1038	 5.74659	 7.61026	 0	 616
1039	 5.7477	 7.61026	 0	 617
1040	 5.74854	 7.61026	 0	 618
1041	 5.74907	 7.61026	 0	 618
1042	 5.75044	 7.61026	 0	 618
1043	 5.75128	 7.61026	 0	 618
1044	 5.75433	 7.61026	 0	 619
1045	 5.75483	 7.61026	 0	 620
1046	 5.75636	 7.61026	 0	 621
1047	 5.75663	 7.61026	 0	 621
1048	 5.75675	 7.61026	 0	 621
1049	 5.75826	 7.61026	 0	 621
1050	 5.7608	 7.61026	 0	 621
1051	 5.76413	 7.61026	 0	 622
1052	 5.76796	 7.61026	 0	 622
1053	 5.76884	 7.61026	 0	 621
1054	 5.76989	 7.61026	 0	 622
1055	 5.7708	 7.61026	 0	 623
1056	 5.77103	 7.61026	 0	 624
1057	 5.77104	 7.61026	 0	 625
1058	 5.77277	 7.61026	 0	 626
1059	 5.775	 7.61026	 0	 625
1060	 5.77594	 7.61026	 0	 625
1061	 5.77671	 7.61026	 0	 626
1062	 5.7769	 7.61026	 0	 627
1063	 5.77801	 7.61026	 0	 628
1064	 5.7783	 7.61026	 0	 629
1065	 5.77882	 7.61026	 0	 628
1066	 5.77943	 7.61026	 0	 627
1067	 5.78049	 7.61026	 0	 627
1068	 5.78324	 7.61026	 0	 628
1069	 5.78752	 7.61026	 0	 629
1070	 5.78831	 7.61026	 0	 628
1071	 5.78842	 7.61026	 0	 627
1072	 5.79206	 7.61026	 0	 626
1073	 5.79381	 7.61026	 0	 627
1074	 5.79396	 7.61026	 0	 627
1075	 5.79568	 7.61026	 0	 627
1076	 5.79594	 7.61026	 0	 626
1077	 5.79647	 7.61026	 0	 625
1078	 5.79692	 7.61026	 0	 625
1079	 5.79735	 7.61026	 0	 626
1080	 5.79791	 7.61026	 0	 626
1081	 5.80121	 7.61026	 0	 626
1082	 5.80135	 7.61026	 0	 626
1083	 5.80289	 7.61026	 0	 626
1084	 5.80414	 7.61026	 0	 627
1085	 5.80424	 7.61026	 0	 627
1086	 5.80598	 7.61026	 0	 628
1087	 5.80801	 7.61026	 0	 629
1088	 5.80983	 7.61026	 0	 630
1089	 5.81009	 7.61026	 0	 631
1090	 5.81018	 7.61026	 0	 630
1091	 5.81363	 7.61026	 0	 630
1092	 5.81444	 7.61026	 0	 631
1093	 5.8201	 7.61026	 0	 630
1094	 5.82045	 7.61026	 0	 631
1095	 5.82122	 7.61026	 0	 631
1096	 5.82167	 7.61026	 0	 631
1097	 5.82219	 7.61026	 0	 631
1098	 5.82368	 7.61026	 0	 631
1099	 5.82494	 7.61026	 0	 630
1100	 5.82535	 7.61026	 0	 631
1101	 5.82671	 7.61026	 0	 631
1102	 5.82781	 7.61026	 0	 631
1103	 5.82888	 7.61026	 0	 632
1104	 5.83014	 7.61026	 0	 631
1105	 5.83075	 7.61026	 0	 632
1106	 5.83168	 7.61026	 0	 632
1107	 5.83196	 7.61026	 0	 633
1108	 5.832	 7.61026	 0	 634
1109	 5.83269	 7.61026	 0	 635
1110	 5.83391	 7.61026	 0	 636
1111	 5.83426	 7.61026	 0	 635
1112	 5.83774	 7.61026	 0	 636
1113	 5.84263	 7.61026	 0	 637
1114	 5.84348	 7.61026	 0	 638
1115	 5.84492	 7.61026	 0	 639
1116	 5.8534	 7.61026	 0	 640
1117	 5.85525	 7.61026	 0	 640
1118	 5.8553	 7.61026	 0	 640
1119	 5.85893	 7.61026	 0	 641
1120	 5.8594	 7.61026	 0	 640
1121	 5.85949	 7.61026	 0	 641
1122	 5.86109	 7.61026	 0	 642
1123	 5.86233	 7.61026	 0	 643
1124	 5.86302	 7.61026	 0	 644
1125	 5.86308	 7.61026	 0	 643
1126	 5.86373	 7.61026	 0	 642
1127	 5.865	 7.61026	 0	 641
1128	 5.86532	 7.61026	 0	 640
1129	 5.86864	 7.61026	 0	 639
1130	 5.87054	 7.61026	 0	 638
1131	 5.87217	 7.61026	 0	 639
1132	 5.87228	 7.61026	 0	 638
1133	 5.87229	 7.61026	 0	 639
1134	 5.87363	 7.61026	 0	 639
1135	 5.87465	 7.61026	 0	 638
1136	 5.87537	 7.61026	 0	 639
1137	 5.8762	 7.61026	 0	 638
1138	 5.87668	 7.61026	 0	 639
1139	 5.87678	 7.61026	 0	 640
1140	 5.87979	 7.61026	 0	 640
1141	 5.8801	 7.61026	 0	 639
1142	 5.88132	 7.61026	 0	 640
1143	 5.88154	 7.61026	 0	 641
1144	 5.88163	 7.61026	 0	 641
1145	 5.88185	 7.61026	 0	 642
1146	 5.88195	 7.61026	 0	 641
1147	 5.88204	 7.61026	 0	 642
1148	 5.88267	 7.61026	 0	 641
1149	 5.88554	 7.61026	 0	 640
1150	 5.88628	 7.61026	 0	 639
1151	 5.88635	 7.61026	 0	 638
1152	 5.88946	 7.61026	 0	 638
1153	 5.89016	 7.61026	 0	 638
1154	 5.89096	 7.61026	 0	 639
1155	 5.89113	 7.61026	 0	 640
1156	 5.89131	 7.61026	 0	 641
1157	 5.89477	 7.61026	 0	 642
1158	 5.89537	 7.61026	 0	 642
1159	 5.89557	 7.61026	 0	 641
1160	 5.89605	 7.61026	 0	 642
1161	 5.89741	 7.61026	 0	 643
1162	 5.89749	 7.61026	 0	 642
1163	 5.89894	 7.61026	 0	 641
1164	 5.90202	 7.61026	 0	 640
1165	 5.90583	 7.61026	 0	 641
1166	 5.90834	 7.61026	 0	 640
1167	 5.90916	 7.61026	 0	 641
1168	 5.90936	 7.61026	 0	 640
1169	 5.90972	 7.61026	 0	 641
1170	 5.91024	 7.61026	 0	 642
1171	 5.91229	 7.61026	 0	 641
1172	 5.91253	 7.61026	 0	 642
1173	 5.91263	 7.61026	 0	 641
1174	 5.91271	 7.61026	 0	 642
1175	 5.91299	 7.61026	 0	 642
1176	 5.9133	 7.61026	 0	 643
1177	 5.914	 7.61026	 0	 642
1178	 5.91408	 7.61026	 0	 643
1179	 5.91662	 7.61026	 0	 644
1180	 5.91669	 7.61026	 0	 645
1181	 5.9177	 7.61026	 0	 646
1182	 5.91834	 7.61026	 0	 647
1183	 5.9189	 7.61026	 0	 646
1184	 5.92247	 7.61026	 0	 645
1185	 5.92273	 7.61026	 0	 646
1186	 5.92372	 7.61026	 0	 647
1187	 5.92467	 7.61026	 0	 648
1188	 5.92667	 7.61026	 0	 647
1189	 5.92803	 7.61026	 0	 648
1190	 5.92846	 7.61026	 0	 647
1191	 5.93005	 7.61026	 0	 647
1192	 5.93292	 7.61026	 0	 647
1193	 5.93393	 7.61026	 0	 648
1194	 5.9341	 7.61026	 0	 649
1195	 5.9349	 7.61026	 0	 650
1196	 5.93527	 7.61026	 0	 650
1197	 5.93677	 7.61026	 0	 651
1198	 5.93725	 7.61026	 0	 650
1199	 5.93838	 7.61026	 0	 649
1200	 5.93958	 7.61026	 0	 650
1201	 5.93981	 7.61026	 0	 650
1202	 5.9399	 7.61026	 0	 651
1203	 5.94041	 7.61026	 0	 650
1204	 5.94237	 7.61026	 0	 649
1205	 5.94435	 7.61026	 0	 650
1206	 5.94445	 7.61026	 0	 650
1207	 5.94698	 7.61026	 0	 649
1208	 5.94734	 7.61026	 0	 650
1209	 5.95018	 7.61026	 0	 651
1210	 5.95048	 7.61026	 0	 652
1211	 5.95136	 7.61026	 0	 652
1212	 5.95482	 7.61026	 0	 653
1213	 5.9555	 7.61026	 0	 653
1214	 5.95701	 7.61026	 0	 654
1215	 5.95705	 7.61026	 0	 654
1216	 5.95723	 7.61026	 0	 654
1217	 5.95873	 7.61026	 0	 655
1218	 5.96109	 7.61026	 0	 654
1219	 5.96179	 7.61026	 0	 655
1220	 5.96223	 7.61026	 0	 654
1221	 5.96352	 7.61026	 0	 653
1222	 5.96402	 7.61026	 0	 654
1223	 5.96545	 7.61026	 0	 653
1224	 5.96598	 7.61026	 0	 653
1225	 5.96636	 7.61026	 0	 652
1226	 5.96636	 7.61026	 0	 653
1227	 5.96669	 7.61026	 0	 654
1228	 5.96694	 7.61026	 0	 653
1229	 5.9677	 7.61026	 0	 652
1230	 5.96771	 7.61026	 0	 653
1231	 5.96935	 7.61026	 0	 653
1232	 5.97651	 7.61026	 0	 654
1233	 5.97698	 7.61026	 0	 653
1234	 5.97927	 7.61026	 0	 652
1235	 5.98092	 7.61026	 0	 653
1236	 5.98161	 7.61026	 0	 654
1237	 5.98205	 7.61026	 0	 654
1238	 5.98435	 7.61026	 0	 655
1239	 5.98729	 7.61026	 0	 656
1240	 5.98738	 7.61026	 0	 656
1241	 5.98849	 7.61026	 0	 655
1242	 5.98876	 7.61026	 0	 656
1243	 5.99076	 7.61026	 0	 657
1244	 5.99329	 7.61026	 0	 656
1245	 5.99374	 7.61026	 0	 657
1246	 5.99475	 7.61026	 0	 656
1247	 5.99553	 7.61026	 0	 656
1248	 5.99622	 7.61026	 0	 657
1249	 5.99742	 7.61026	 0	 656
1250	 5.99783	 7.61026	 0	 655
1251	 6.00269	 7.61026	 0	 654
1252	 6.0028	 7.61026	 0	 655
1253	 6.00436	 7.61026	 0	 654
1254	 6.00473	 7.61026	 0	 654
1255	 6.00554	 7.61026	 0	 655
1256	 6.00618	 7.61026	 0	 654
1257	 6.00899	 7.61026	 0	 655
1258	 6.0111	 7.61026	 0	 654
1259	 6.0114	 7.61026	 0	 655
1260	 6.01223	 7.61026	 0	 656
1261	 6.0138	 7.61026	 0	 657
1262	 6.01434	 7.61026	 0	 656
1263	 6.01705	 7.61026	 0	 655
1264	 6.01761	 7.61026	 0	 656
1265	 6.0177	 7.61026	 0	 657
1266	 6.01844	 7.61026	 0	 656
1267	 6.02011	 7.61026	 0	 657
1268	 6.02434	 7.61026	 0	 658
1269	 6.02444	 7.61026	 0	 659
1270	 6.02445	 7.61026	 0	 660
1271	 6.02454	 7.61026	 0	 659
1272	 6.0248	 7.61026	 0	 658
1273	 6.02535	 7.61026	 0	 659
1274	 6.0259	 7.61026	 0	 658
1275	 6.02605	 7.61026	 0	 659
1276	 6.02629	 7.61026	 0	 659
1277	 6.0291	 7.61026	 0	 660
1278	 6.02917	 7.61026	 0	 659
1279	 6.02985	 7.61026	 0	 660
1280	 6.03192	 7.61026	 0	 659
1281	 6.03388	 7.61026	 0	 660
1282	 6.03414	 7.61026	 0	 659
1283	 6.03521	 7.61026	 0	 660
1284	 6.0353	 7.61026	 0	 659
1285	 6.03944	 7.61026	 0	 658
1286	 6.0409	 7.61026	 0	 659
1287	 6.04113	 7.61026	 0	 660
1288	 6.0421	 7.61026	 0	 659
1289	 6.04227	 7.61026	 0	 658
1290	 6.04288	 7.61026	 0	 659
1291	 6.04434	 7.61026	 0	 658
1292	 6.04514	 7.61026	 0	 657
1293	 6.04622	 7.61026	 0	 658
1294	 6.04804	 7.61026	 0	 658
1295	 6.0506	 7.61026	 0	 659
1296	 6.05261	 7.61026	 0	 660
1297	 6.05351	 7.61026	 0	 659
1298	 6.05583	 7.61026	 0	 658
1299	 6.06133	 7.61026	 0	 659
1300	 6.06137	 7.61026	 0	 660
1301	 6.063	 7.61026	 0	 661
1302	 6.06322	 7.61026	 0	 660
1303	 6.06498	 7.61026	 0	 661
1304	 6.06665	 7.61026	 0	 662
1305	 6.06901	 7.61026	 0	 662
1306	 6.06946	 7.61026	 0	 663
1307	 6.07023	 7.61026	 0	 662
1308	 6.07292	 7.61026	 0	 661
1309	 6.07299	 7.61026	 0	 660
1310	 6.07541	 7.61026	 0	 661
1311	 6.07835	 7.61026	 0	 662
1312	 6.07841	 7.61026	 0	 663
1313	 6.07985	 7.61026	 0	 662
1314	 6.08047	 7.61026	 0	 661
1315	 6.08083	 7.61026	 0	 662
1316	 6.08195	 7.61026	 0	 662
1317	 6.08214	 7.61026	 0	 661
1318	 6.08577	 7.61026	 0	 660
1319	 6.08718	 7.61026	 0	 661
1320	 6.08813	 7.61026	 0	 661
1321	 6.08852	 7.61026	 0	 661
1322	 6.08973	 7.61026	 0	 662
1323	 6.09148	 7.61026	 0	 661
1324	 6.09262	 7.61026	 0	 662
1325	 6.09352	 7.61026	 0	 661
1326	 6.09374	 7.61026	 0	 662
1327	 6.09497	 7.61026	 0	 663
1328	 6.09547	 7.61026	 0	 663
1329	 6.09583	 7.61026	 0	 663
1330	 6.09598	 7.61026	 0	 664
1331	 6.09644	 7.61026	 0	 665
1332	 6.09647	 7.61026	 0	 665
1333	 6.09694	 7.61026	 0	 666
1334	 6.09775	 7.61026	 0	 666
1335	 6.10053	 7.61026	 0	 667
1336	 6.10055	 7.61026	 0	 666
1337	 6.10285	 7.61026	 0	 667
1338	 6.10333	 7.61026	 0	 668
1339	 6.10363	 7.61026	 0	 667
1340	 6.10407	 7.61026	 0	 666
1341	 6.10691	 7.61026	 0	 666
1342	 6.10755	 7.61026	 0	 667
1343	 6.10822	 7.61026	 0	 666
1344	 6.10987	 7.61026	 0	 665
1345	 6.11089	 7.61026	 0	 664
1346	 6.11144	 7.61026	 0	 663
1347	 6.11175	 7.61026	 0	 662
1348	 6.11431	 7.61026	 0	 661
1349	 6.11676	 7.61026	 0	 661
1350	 6.11811	 7.61026	 0	 660
1351	 6.11822	 7.61026	 0	 659
1352	 6.12147	 7.61026	 0	 660
1353	 6.12381	 7.61026	 0	 661
1354	 6.12608	 7.61026	 0	 660
1355	 6.12887	 7.61026	 0	 659
1356	 6.13074	 7.61026	 0	 660
1357	 6.13222	 7.61026	 0	 661
1358	 6.13298	 7.61026	 0	 662
1359	 6.13513	 7.61026	 0	 661
1360	 6.13667	 7.61026	 0	 660
1361	 6.13942	 7.61026	 0	 659
1362	 6.14135	 7.61026	 0	 658
1363	 6.14295	 7.61026	 0	 659
1364	 6.14302	 7.61026	 0	 660
1365	 6.14305	 7.61026	 0	 661
1366	 6.14569	 7.61026	 0	 660
1367	 6.14736	 7.61026	 0	 659
1368	 6.1481	 7.61026	 0	 660
1369	 6.14866	 7.61026	 0	 661
1370	 6.1504	 7.61026	 0	 662
1371	 6.15107	 7.61026	 0	 663
1372	 6.15158	 7.61026	 0	 662
1373	 6.15321	 7.61026	 0	 663
1374	 6.15329	 7.61026	 0	 664
1375	 6.15329	 7.61026	 0	 665
1376	 6.1535	 7.61026	 0	 666
1377	 6.15624	 7.61026	 0	 665
1378	 6.15766	 7.61026	 0	 664
1379	 6.16135	 7.61026	 0	 664
1380	 6.16219	 7.61026	 0	 665
1381	 6.16359	 7.61026	 0	 665
1382	 6.16376	 7.61026	 0	 666
1383	 6.16384	 7.61026	 0	 665
1384	 6.16544	 7.61026	 0	 666
1385	 6.1662	 7.61026	 0	 665
1386	 6.1692	 7.61026	 0	 665
1387	 6.16962	 7.61026	 0	 665
1388	 6.17064	 7.61026	 0	 666
1389	 6.17092	 7.61026	 0	 666
1390	 6.17126	 7.61026	 0	 667
1391	 6.17261	 7.61026	 0	 668
1392	 6.17276	 7.61026	 0	 667
1393	 6.1751	 7.61026	 0	 666
1394	 6.17675	 7.61026	 0	 667
1395	 6.17736	 7.61026	 0	 667
1396	 6.17754	 7.61026	 0	 668
1397	 6.17823	 7.61026	 0	 669
1398	 6.17834	 7.61026	 0	 670
1399	 6.17992	 7.61026	 0	 669
1400	 6.18226	 7.61026	 0	 668
1401	 6.18255	 7.61026	 0	 667
1402	 6.18404	 7.61026	 0	 666
1403	 6.18714	 7.61026	 0	 667
1404	 6.18882	 7.61026	 0	 666
1405	 6.19059	 7.61026	 0	 665
1406	 6.19067	 7.61026	 0	 666
1407	 6.19661	 7.61026	 0	 667
1408	 6.1967	 7.61026	 0	 666
1409	 6.19751	 7.61026	 0	 665
1410	 6.19795	 7.61026	 0	 666
1411	 6.19847	 7.61026	 0	 667
1412	 6.19855	 7.61026	 0	 666
1413	 6.19865	 7.61026	 0	 665
1414	 6.19932	 7.61026	 0	 666
1415	 6.19954	 7.61026	 0	 667
1416	 6.19956	 7.61026	 0	 668
1417	 6.2019	 7.61026	 0	 667
1418	 6.20238	 7.61026	 0	 666
1419	 6.20265	 7.61026	 0	 667
1420	 6.20323	 7.61026	 0	 666
1421	 6.20553	 7.61026	 0	 665
1422	 6.20691	 7.61026	 0	 666
1423	 6.20835	 7.61026	 0	 665
1424	 6.20942	 7.61026	 0	 664
1425	 6.21093	 7.61026	 0	 663
1426	 6.21233	 7.61026	 0	 663
1427	 6.2133	 7.61026	 0	 663
1428	 6.21462	 7.61026	 0	 662
1429	 6.21554	 7.61026	 0	 663
1430	 6.21713	 7.61026	 0	 664
1431	 6.22101	 7.61026	 0	 663
1432	 6.22129	 7.61026	 0	 664
1433	 6.22132	 7.61026	 0	 665
1434	 6.22385	 7.61026	 0	 664
1435	 6.22454	 7.61026	 0	 663
1436	 6.22624	 7.61026	 0	 664
1437	 6.22692	 7.61026	 0	 665
1438	 6.22891	 7.61026	 0	 666
1439	 6.23158	 7.61026	 0	 666
1440	 6.2321	 7.61026	 0	 665
1441	 6.23279	 7.61026	 0	 666
1442	 6.23283	 7.61026	 0	 667
1443	 6.23285	 7.61026	 0	 667
1444	 6.23337	 7.61026	 0	 667
1445	 6.23521	 7.61026	 0	 668
1446	 6.23532	 7.61026	 0	 667
1447	 6.2356	 7.61026	 0	 666
1448	 6.23612	 7.61026	 0	 667
1449	 6.23651	 7.61026	 0	 668
1450	 6.23756	 7.61026	 0	 669
1451	 6.23777	 7.61026	 0	 670
1452	 6.23831	 7.61026	 0	 669
1453	 6.23833	 7.61026	 0	 670
1454	 6.24014	 7.61026	 0	 669
1455	 6.24125	 7.61026	 0	 670
1456	 6.24159	 7.61026	 0	 669
1457	 6.24278	 7.61026	 0	 668
1458	 6.24474	 7.61026	 0	 669
1459	 6.24799	 7.61026	 0	 670
1460	 6.24865	 7.61026	 0	 669
1461	 6.2497	 7.61026	 0	 668
1462	 6.25043	 7.61026	 0	 667
1463	 6.25156	 7.61026	 0	 668
1464	 6.25252	 7.61026	 0	 669
1465	 6.25345	 7.61026	 0	 668
1466	 6.25428	 7.61026	 0	 669
1467	 6.25678	 7.61026	 0	 669
1468	 6.25679	 7.61026	 0	 668
1469	 6.25682	 7.61026	 0	 667
1470	 6.25731	 7.61026	 0	 668
1471	 6.2618	 7.61026	 0	 669
1472	 6.2635	 7.61026	 0	 670
1473	 6.2637	 7.61026	 0	 669
1474	 6.2642	 7.61026	 0	 669
1475	 6.26465	 7.61026	 0	 669
1476	 6.2653	 7.61026	 0	 670
1477	 6.2695	 7.61026	 0	 671
1478	 6.27039	 7.61026	 0	 670
1479	 6.27328	 7.61026	 0	 670
1480	 6.27371	 7.61026	 0	 669
1481	 6.27551	 7.61026	 0	 668
1482	 6.27756	 7.61026	 0	 668
1483	 6.27881	 7.61026	 0	 669
1484	 6.2797	 7.61026	 0	 668
1485	 6.27981	 7.61026	 0	 667
1486	 6.27983	 7.61026	 0	 668
1487	 6.28026	 7.61026	 0	 667
1488	 6.28026	 7.61026	 0	 667
1489	 6.28361	 7.61026	 0	 666
1490	 6.28396	 7.61026	 0	 667
1491	 6.28711	 7.61026	 0	 666
1492	 6.28849	 7.61026	 0	 667
1493	 6.29011	 7.61026	 0	 668
1494	 6.29101	 7.61026	 0	 669
1495	 6.29251	 7.61026	 0	 668
1496	 6.29279	 7.61026	 0	 669
1497	 6.29288	 7.61026	 0	 669
1498	 6.29325	 7.61026	 0	 670
1499	 6.29479	 7.61026	 0	 670
1500	 6.29635	 7.61026	 0	 670
1501	 6.29728	 7.61026	 0	 671
1502	 6.29831	 7.61026	 0	 672
1503	 6.29845	 7.61026	 0	 672
1504	 6.29871	 7.61026	 0	 671
1505	 6.30077	 7.61026	 0	 672
1506	 6.30196	 7.61026	 0	 673
1507	 6.3053	 7.61026	 0	 672
1508	 6.30826	 7.61026	 0	 673
1509	 6.3087	 7.61026	 0	 673
1510	 6.30961	 7.61026	 0	 672
1511	 6.31071	 7.61026	 0	 673
1512	 6.31291	 7.61026	 0	 672
1513	 6.31383	 7.61026	 0	 671
1514	 6.31459	 7.61026	 0	 670
1515	 6.31495	 7.61026	 0	 670
1516	 6.31848	 7.61026	 0	 669
1517	 6.31919	 7.61026	 0	 669
1518	 6.32163	 7.61026	 0	 670
1519	 6.32244	 7.61026	 0	 669
1520	 6.3229	 7.61026	 0	 668
1521	 6.33033	 7.61026	 0	 669
1522	 6.33056	 7.61026	 0	 668
1523	 6.33143	 7.61026	 0	 669
1524	 6.33351	 7.61026	 0	 668
1525	 6.33536	 7.61026	 0	 667
1526	 6.33759	 7.61026	 0	 666
1527	 6.33896	 7.61026	 0	 667
1528	 6.33921	 7.61026	 0	 668
1529	 6.34026	 7.61026	 0	 667
1530	 6.34056	 7.61026	 0	 668
1531	 6.3416	 7.61026	 0	 669
1532	 6.34228	 7.61026	 0	 669
1533	 6.34231	 7.61026	 0	 668
1534	 6.34311	 7.61026	 0	 669
1535	 6.34607	 7.61026	 0	 668
1536	 6.34643	 7.61026	 0	 667
1537	 6.34651	 7.61026	 0	 666
1538	 6.348	 7.61026	 0	 665
1539	 6.34923	 7.61026	 0	 664
1540	 6.34931	 7.61026	 0	 663
1541	 6.35001	 7.61026	 0	 662
1542	 6.35128	 7.61026	 0	 661
1543	 6.3533	 7.61026	 0	 660
1544	 6.35457	 7.61026	 0	 661
1545	 6.35728	 7.61026	 0	 660
1546	 6.35832	 7.61026	 0	 659
1547	 6.35871	 7.61026	 0	 660
1548	 6.35939	 7.61026	 0	 660
1549	 6.36024	 7.61026	 0	 659
1550	 6.36042	 7.61026	 0	 658
1551	 6.36126	 7.61026	 0	 657
1552	 6.36382	 7.61026	 0	 657
1553	 6.3644	 7.61026	 0	 656
1554	 6.36482	 7.61026	 0	 657
1555	 6.36596	 7.61026	 0	 658
1556	 6.36653	 7.61026	 0	 659
1557	 6.36814	 7.61026	 0	 658
1558	 6.3683	 7.61026	 0	 657
1559	 6.36949	 7.61026	 0	 658
1560	 6.36988	 7.61026	 0	 657
1561	 6.37092	 7.61026	 0	 656
1562	 6.37227	 7.61026	 0	 655
1563	 6.3755	 7.61026	 0	 654
1564	 6.37954	 7.61026	 0	 655
1565	 6.3801	 7.61026	 0	 656
1566	 6.38065	 7.61026	 0	 657
1567	 6.38139	 7.61026	 0	 657
1568	 6.38149	 7.61026	 0	 656
1569	 6.38202	 7.61026	 0	 657
1570	 6.38332	 7.61026	 0	 658
1571	 6.38662	 7.61026	 0	 659
1572	 6.3888	 7.61026	 0	 658
1573	 6.3904	 7.61026	 0	 657
1574	 6.39056	 7.61026	 0	 656
1575	 6.3941	 7.61026	 0	 655
1576	 6.39534	 7.61026	 0	 656
1577	 6.39641	 7.61026	 0	 657
1578	 6.39658	 7.61026	 0	 657
1579	 6.39705	 7.61026	 0	 656
1580	 6.39856	 7.61026	 0	 655
1581	 6.39996	 7.61026	 0	 656
1582	 6.40005	 7.61026	 0	 657
1583	 6.40019	 7.61026	 0	 657
1584	 6.40209	 7.61026	 0	 657
1585	 6.40229	 7.61026	 0	 656
1586	 6.40273	 7.61026	 0	 655
1587	 6.40488	 7.61026	 0	 656
1588	 6.40536	 7.61026	 0	 655
1589	 6.40559	 7.61026	 0	 655
1590	 6.4075	 7.61026	 0	 656
1591	 6.40796	 7.61026	 0	 656
1592	 6.40857	 7.61026	 0	 657
1593	 6.41205	 7.61026	 0	 657
1594	 6.413	 7.61026	 0	 658
1595	 6.4142	 7.61026	 0	 657
1596	 6.41541	 7.61026	 0	 658
1597	 6.41575	 7.61026	 0	 659
1598	 6.41605	 7.61026	 0	 660
1599	 6.4185	 7.61026	 0	 661
1600	 6.41923	 7.61026	 0	 660
1601	 6.4197	 7.61026	 0	 659
1602	 6.42165	 7.61026	 0	 658
1603	 6.4222	 7.61026	 0	 657
1604	 6.42248	 7.61026	 0	 658
1605	 6.42253	 7.61026	 0	 659
1606	 6.42562	 7.61026	 0	 660
1607	 6.42909	 7.61026	 0	 659
1608	 6.42953	 7.61026	 0	 658
1609	 6.42958	 7.61026	 0	 659
1610	 6.42973	 7.61026	 0	 659
1611	 6.42975	 7.61026	 0	 658
1612	 6.4315	 7.61026	 0	 658
1613	 6.43222	 7.61026	 0	 657
1614	 6.43249	 7.61026	 0	 658
1615	 6.4328	 7.61026	 0	 659
1616	 6.43306	 7.61026	 0	 659
1617	 6.43359	 7.61026	 0	 660
1618	 6.43415	 7.61026	 0	 661
1619	 6.43424	 7.61026	 0	 660
1620	 6.4356	 7.61026	 0	 661
1621	 6.43897	 7.61026	 0	 660
1622	 6.43926	 7.61026	 0	 659
1623	 6.4408	 7.61026	 0	 660
1624	 6.4438	 7.61026	 0	 661
1625	 6.44559	 7.61026	 0	 662
1626	 6.4481	 7.61026	 0	 663
1627	 6.44814	 7.61026	 0	 663
1628	 6.44948	 7.61026	 0	 664
1629	 6.45349	 7.61026	 0	 663
1630	 6.45434	 7.61026	 0	 664
1631	 6.45453	 7.61026	 0	 663
1632	 6.45566	 7.61026	 0	 664
1633	 6.45765	 7.61026	 0	 664
1634	 6.45989	 7.61026	 0	 665
1635	 6.46108	 7.61026	 0	 665
1636	 6.46243	 7.61026	 0	 666
1637	 6.46481	 7.61026	 0	 665
1638	 6.46573	 7.61026	 0	 666
1639	 6.46976	 7.61026	 0	 667
1640	 6.47058	 7.61026	 0	 668
1641	 6.47095	 7.61026	 0	 667
1642	 6.471	 7.61026	 0	 666
1643	 6.47107	 7.61026	 0	 667
1644	 6.47198	 7.61026	 0	 666
1645	 6.47234	 7.61026	 0	 667
1646	 6.47341	 7.61026	 0	 666
1647	 6.47759	 7.61026	 0	 667
1648	 6.47976	 7.61026	 0	 666
1649	 6.4798	 7.61026	 0	 665
1650	 6.4801	 7.61026	 0	 666
1651	 6.48049	 7.61026	 0	 665
1652	 6.48053	 7.61026	 0	 666
1653	 6.48276	 7.61026	 0	 667
1654	 6.48431	 7.61026	 0	 666
1655	 6.4856	 7.61026	 0	 665
1656	 6.48622	 7.61026	 0	 666
1657	 6.48629	 7.61026	 0	 666
1658	 6.48732	 7.61026	 0	 665
1659	 6.48863	 7.61026	 0	 666
1660	 6.49067	 7.61026	 0	 667
1661	 6.49084	 7.61026	 0	 668
1662	 6.49124	 7.61026	 0	 667
1663	 6.49157	 7.61026	 0	 668
1664	 6.49194	 7.61026	 0	 669
1665	 6.492	 7.61026	 0	 669
1666	 6.49436	 7.61026	 0	 670
1667	 6.49467	 7.61026	 0	 671
1668	 6.49474	 7.61026	 0	 672
1669	 6.4958	 7.61026	 0	 673
1670	 6.49632	 7.61026	 0	 672
1671	 6.49677	 7.61026	 0	 672
1672	 6.49734	 7.61026	 0	 673
1673	 6.4989	 7.61026	 0	 672
1674	 6.50149	 7.61026	 0	 673
1675	 6.50197	 7.61026	 0	 672
1676	 6.50381	 7.61026	 0	 671
1677	 6.50396	 7.61026	 0	 670
1678	 6.50419	 7.61026	 0	 671
1679	 6.50537	 7.61026	 0	 671
1680	 6.50543	 7.61026	 0	 672
1681	 6.50675	 7.61026	 0	 673
1682	 6.5068	 7.61026	 0	 672
1683	 6.50733	 7.61026	 0	 671
1684	 6.51067	 7.61026	 0	 670
1685	 6.51162	 7.61026	 0	 670
1686	 6.5127	 7.61026	 0	 671
1687	 6.5134	 7.61026	 0	 670
1688	 6.51399	 7.61026	 0	 670
1689	 6.51456	 7.61026	 0	 669
1690	 6.51553	 7.61026	 0	 670
1691	 6.51577	 7.61026	 0	 669
1692	 6.51651	 7.61026	 0	 670
1693	 6.51754	 7.61026	 0	 671
1694	 6.51901	 7.61026	 0	 670
1695	 6.52008	 7.61026	 0	 671
1696	 6.52185	 7.61026	 0	 670
1697	 6.52243	 7.61026	 0	 671
1698	 6.52286	 7.61026	 0	 672
1699	 6.52329	 7.61026	 0	 671
1700	 6.52558	 7.61026	 0	 670
1701	 6.52616	 7.61026	 0	 671
1702	 6.52665	 7.61026	 0	 670
1703	 6.52728	 7.61026	 0	 670
1704	 6.52801	 7.61026	 0	 670
1705	 6.5286	 7.61026	 0	 670
1706	 6.53243	 7.61026	 0	 671
1707	 6.53274	 7.61026	 0	 671
1708	 6.53275	 7.61026	 0	 670
1709	 6.53334	 7.61026	 0	 670
1710	 6.53423	 7.61026	 0	 671
1711	 6.53464	 7.61026	 0	 672
1712	 6.53543	 7.61026	 0	 672
1713	 6.53602	 7.61026	 0	 671
1714	 6.53663	 7.61026	 0	 672
1715	 6.53782	 7.61026	 0	 673
1716	 6.53836	 7.61026	 0	 672
1717	 6.53869	 7.61026	 0	 671
1718	 6.54011	 7.61026	 0	 670
1719	 6.54076	 7.61026	 0	 669
1720	 6.54114	 7.61026	 0	 670
1721	 6.54394	 7.61026	 0	 669
1722	 6.54449	 7.61026	 0	 668
1723	 6.54555	 7.61026	 0	 667
1724	 6.54729	 7.61026	 0	 666
1725	 6.54862	 7.61026	 0	 665
1726	 6.54897	 7.61026	 0	 664
1727	 6.55277	 7.61026	 0	 665
1728	 6.55278	 7.61026	 0	 666
1729	 6.55312	 7.61026	 0	 665
1730	 6.55402	 7.61026	 0	 666
1731	 6.55615	 7.61026	 0	 665
1732	 6.5578	 7.61026	 0	 664
1733	 6.55831	 7.61026	 0	 665
1734	 6.5593	 7.61026	 0	 664
1735	 6.56029	 7.61026	 0	 663
1736	 6.56212	 7.61026	 0	 664
1737	 6.56226	 7.61026	 0	 665
1738	 6.56265	 7.61026	 0	 665
1739	 6.56544	 7.61026	 0	 665
1740	 6.5656	 7.61026	 0	 666
1741	 6.56689	 7.61026	 0	 665
1742	 6.56971	 7.61026	 0	 666
1743	 6.57085	 7.61026	 0	 667
1744	 6.57104	 7.61026	 0	 667
1745	 6.5717	 7.61026	 0	 666
1746	 6.57194	 7.61026	 0	 667
1747	 6.57241	 7.61026	 0	 668
1748	 6.57628	 7.61026	 0	 669
1749	 6.57707	 7.61026	 0	 668
1750	 6.57925	 7.61026	 0	 667
1751	 6.58138	 7.61026	 0	 666
1752	 6.58191	 7.61026	 0	 665
1753	 6.58206	 7.61026	 0	 666
1754	 6.58251	 7.61026	 0	 665
1755	 6.58253	 7.61026	 0	 665
1756	 6.58275	 7.61026	 0	 664
1757	 6.58302	 7.61026	 0	 663
1758	 6.5842	 7.61026	 0	 664
1759	 6.58461	 7.61026	 0	 665
1760	 6.58592	 7.61026	 0	 664
1761	 6.58723	 7.61026	 0	 665
1762	 6.58927	 7.61026	 0	 664
1763	 6.58938	 7.61026	 0	 665
1764	 6.59061	 7.61026	 0	 664
1765	 6.59073	 7.61026	 0	 665
1766	 6.59218	 7.61026	 0	 666
1767	 6.59358	 7.61026	 0	 666
1768	 6.59453	 7.61026	 0	 666
1769	 6.59488	 7.61026	 0	 665
1770	 6.59494	 7.61026	 0	 666
1771	 6.59513	 7.61026	 0	 666
1772	 6.59516	 7.61026	 0	 667
1773	 6.59522	 7.61026	 0	 666
1774	 6.59647	 7.61026	 0	 665
1775	 6.5965	 7.61026	 0	 664
1776	 6.59656	 7.61026	 0	 665
1777	 6.59842	 7.61026	 0	 664
1778	 6.59921	 7.61026	 0	 663
1779	 6.60033	 7.61026	 0	 664
1780	 6.60077	 7.61026	 0	 665
1781	 6.60097	 7.61026	 0	 665
1782	 6.60243	 7.61026	 0	 666
1783	 6.60274	 7.61026	 0	 667
1784	 6.60832	 7.61026	 0	 668
1785	 6.60876	 7.61026	 0	 667
1786	 6.6095	 7.61026	 0	 668
1787	 6.61047	 7.61026	 0	 669
1788	 6.61075	 7.61026	 0	 668
1789	 6.61102	 7.61026	 0	 667
1790	 6.61117	 7.61026	 0	 666
1791	 6.61133	 7.61026	 0	 667
1792	 6.61288	 7.61026	 0	 666
1793	 6.61318	 7.61026	 0	 665
1794	 6.61628	 7.61026	 0	 666
1795	 6.6169	 7.61026	 0	 667
1796	 6.61805	 7.61026	 0	 666
1797	 6.6185	 7.61026	 0	 665
1798	 6.62107	 7.61026	 0	 664
1799	 6.62335	 7.61026	 0	 664
1800	 6.6238	 7.61026	 0	 665
1801	 6.62529	 7.61026	 0	 666
1802	 6.62577	 7.61026	 0	 667
1803	 6.62639	 7.61026	 0	 666
1804	 6.62769	 7.61026	 0	 665
1805	 6.62909	 7.61026	 0	 664
1806	 6.6312	 7.61026	 0	 663
1807	 6.63413	 7.61026	 0	 662
1808	 6.63417	 7.61026	 0	 663
1809	 6.6365	 7.61026	 0	 662
1810	 6.63683	 7.61026	 0	 663
1811	 6.63766	 7.61026	 0	 664
1812	 6.63808	 7.61026	 0	 663
1813	 6.64005	 7.61026	 0	 664
1814	 6.64009	 7.61026	 0	 663
1815	 6.6401	 7.61026	 0	 664
1816	 6.64154	 7.61026	 0	 665
1817	 6.6417	 7.61026	 0	 664
1818	 6.6433	 7.61026	 0	 663
1819	 6.64368	 7.61026	 0	 663
1820	 6.6437	 7.61026	 0	 662
1821	 6.64384	 7.61026	 0	 663
1822	 6.64482	 7.61026	 0	 664
1823	 6.64488	 7.61026	 0	 664
1824	 6.6455	 7.61026	 0	 663
1825	 6.64677	 7.61026	 0	 664
1826	 6.64691	 7.61026	 0	 665
1827	 6.64764	 7.61026	 0	 666
1828	 6.64798	 7.61026	 0	 667
1829	 6.65005	 7.61026	 0	 666
1830	 6.65205	 7.61026	 0	 667
1831	 6.65286	 7.61026	 0	 666
1832	 6.65425	 7.61026	 0	 667
1833	 6.65433	 7.61026	 0	 668
1834	 6.65529	 7.61026	 0	 669
1835	 6.65587	 7.61026	 0	 670
1836	 6.65675	 7.61026	 0	 671
1837	 6.65792	 7.61026	 0	 670
1838	 6.65865	 7.61026	 0	 670
1839	 6.65937	 7.61026	 0	 671
1840	 6.66067	 7.61026	 0	 672
1841	 6.66075	 7.61026	 0	 671
1842	 6.66114	 7.61026	 0	 670
1843	 6.66157	 7.61026	 0	 669
1844	 6.66166	 7.61026	 0	 670
1845	 6.66181	 7.61026	 0	 669
1846	 6.66518	 7.61026	 0	 670
1847	 6.66774	 7.61026	 0	 670
1848	 6.6681	 7.61026	 0	 671
1849	 6.66828	 7.61026	 0	 670
1850	 6.67052	 7.61026	 0	 671
1851	 6.67202	 7.61026	 0	 670
1852	 6.67362	 7.61026	 0	 671
1853	 6.67367	 7.61026	 0	 670
1854	 6.67456	 7.61026	 0	 671
1855	 6.67491	 7.61026	 0	 672
1856	 6.67551	 7.61026	 0	 671
1857	 6.67606	 7.61026	 0	 672
1858	 6.67721	 7.61026	 0	 671
1859	 6.67745	 7.61026	 0	 670
1860	 6.67789	 7.61026	 0	 671
1861	 6.67825	 7.61026	 0	 670
1862	 6.67983	 7.61026	 0	 669
1863	 6.68005	 7.61026	 0	 670
1864	 6.68211	 7.61026	 0	 671
1865	 6.68233	 7.61026	 0	 670
1866	 6.68239	 7.61026	 0	 671
1867	 6.68253	 7.61026	 0	 670
1868	 6.68273	 7.61026	 0	 669
1869	 6.68313	 7.61026	 0	 670
1870	 6.68626	 7.61026	 0	 669
1871	 6.68682	 7.61026	 0	 670
1872	 6.68821	 7.61026	 0	 671
1873	 6.6893	 7.61026	 0	 670
1874	 6.69057	 7.61026	 0	 671
1875	 6.69168	 7.61026	 0	 672
1876	 6.69304	 7.61026	 0	 671
1877	 6.69604	 7.61026	 0	 672
1878	 6.69666	 7.61026	 0	 673
1879	 6.6973	 7.61026	 0	 672
1880	 6.69926	 7.61026	 0	 673
1881	 6.6999	 7.61026	 0	 674
1882	 6.7	 7.61026	 0	 673
1883	 6.70093	 7.61026	 0	 674
1884	 6.70099	 7.61026	 0	 673
1885	 6.70101	 7.61026	 0	 672
1886	 6.70229	 7.61026	 0	 671
1887	 6.70234	 7.61026	 0	 672
1888	 6.70247	 7.61026	 0	 671
1889	 6.70301	 7.61026	 0	 672
1890	 6.70318	 7.61026	 0	 672
1891	 6.70445	 7.61026	 0	 671
1892	 6.70461	 7.61026	 0	 672
1893	 6.70478	 7.61026	 0	 672
1894	 6.70534	 7.61026	 0	 671
1895	 6.70611	 7.61026	 0	 672
1896	 6.70768	 7.61026	 0	 671
1897	 6.7108	 7.61026	 0	 671
1898	 6.71133	 7.61026	 0	 670
1899	 6.71134	 7.61026	 0	 669
1900	 6.71215	 7.61026	 0	 670
1901	 6.71253	 7.61026	 0	 671
1902	 6.7134	 7.61026	 0	 672
1903	 6.7135	 7.61026	 0	 671
1904	 6.71453	 7.61026	 0	 670
1905	 6.71475	 7.61026	 0	 671
1906	 6.71713	 7.61026	 0	 670
1907	 6.71735	 7.61026	 0	 669
1908	 6.7174	 7.61026	 0	 668
1909	 6.7176	 7.61026	 0	 667
1910	 6.71909	 7.61026	 0	 666
1911	 6.72103	 7.61026	 0	 666
1912	 6.72299	 7.61026	 0	 667
1913	 6.72345	 7.61026	 0	 666
1914	 6.72594	 7.61026	 0	 665
1915	 6.72614	 7.61026	 0	 666
1916	 6.72654	 7.61026	 0	 667
1917	 6.72737	 7.61026	 0	 666
1918	 6.72775	 7.61026	 0	 665
1919	 6.72926	 7.61026	 0	 665
1920	 6.72987	 7.61026	 0	 664
1921	 6.73055	 7.61026	 0	 664
1922	 6.73135	 7.61026	 0	 665
1923	 6.73167	 7.61026	 0	 666
1924	 6.73169	 7.61026	 0	 665
1925	 6.73272	 7.61026	 0	 664
1926	 6.73277	 7.61026	 0	 664
1927	 6.73413	 7.61026	 0	 663
1928	 6.73446	 7.61026	 0	 662
1929	 6.73452	 7.61026	 0	 663
1930	 6.73507	 7.61026	 0	 664
1931	 6.73671	 7.61026	 0	 663
1932	 6.73682	 7.61026	 0	 662
1933	 6.73729	 7.61026	 0	 663
1934	 6.73875	 7.61026	 0	 664
1935	 6.73921	 7.61026	 0	 663
1936	 6.74018	 7.61026	 0	 664
1937	 6.7406	 7.61026	 0	 663
1938	 6.74171	 7.61026	 0	 663
1939	 6.74238	 7.61026	 0	 662
1940	 6.74444	 7.61026	 0	 661
1941	 6.74634	 7.61026	 0	 661
1942	 6.74655	 7.61026	 0	 662
1943	 6.74761	 7.61026	 0	 662
1944	 6.74767	 7.61026	 0	 662
1945	 6.7483	 7.61026	 0	 663
1946	 6.74857	 7.61026	 0	 662
1947	 6.74909	 7.61026	 0	 661
1948	 6.74963	 7.61026	 0	 660
1949	 6.74972	 7.61026	 0	 661
1950	 6.75135	 7.61026	 0	 661
1951	 6.75158	 7.61026	 0	 660
1952	 6.75172	 7.61026	 0	 660
1953	 6.75179	 7.61026	 0	 659
1954	 6.75228	 7.61026	 0	 658
1955	 6.7535	 7.61026	 0	 659
1956	 6.75513	 7.61026	 0	 660
1957	 6.7568	 7.61026	 0	 660
1958	 6.75707	 7.61026	 0	 659
1959	 6.76052	 7.61026	 0	 660
1960	 6.76237	 7.61026	 0	 659
1961	 6.76396	 7.61026	 0	 658
1962	 6.76451	 7.61026	 0	 657
1963	 6.7647	 7.61026	 0	 658
1964	 6.76694	 7.61026	 0	 657
1965	 6.76749	 7.61026	 0	 658
1966	 6.76816	 7.61026	 0	 657
1967	 6.76843	 7.61026	 0	 656
1968	 6.76859	 7.61026	 0	 656
1969	 6.76967	 7.61026	 0	 655
1970	 6.772	 7.61026	 0	 654
1971	 6.77215	 7.61026	 0	 655
1972	 6.77315	 7.61026	 0	 656
1973	 6.77435	 7.61026	 0	 657
1974	 6.77544	 7.61026	 0	 656
1975	 6.77614	 7.61026	 0	 655
1976	 6.77817	 7.61026	 0	 656
1977	 6.77818	 7.61026	 0	 657
1978	 6.77998	 7.61026	 0	 656
1979	 6.78113	 7.61026	 0	 655
1980	 6.78197	 7.61026	 0	 656
1981	 6.78232	 7.61026	 0	 655
1982	 6.78248	 7.61026	 0	 656
1983	 6.78272	 7.61026	 0	 655
1984	 6.78392	 7.61026	 0	 654
1985	 6.78598	 7.61026	 0	 654
1986	 6.78799	 7.61026	 0	 654
1987	 6.7883	 7.61026	 0	 653
1988	 6.79072	 7.61026	 0	 652
1989	 6.79135	 7.61026	 0	 651
1990	 6.79174	 7.61026	 0	 651
1991	 6.79223	 7.61026	 0	 651
1992	 6.79249	 7.61026	 0	 652
1993	 6.7937	 7.61026	 0	 653
1994	 6.7962	 7.61026	 0	 652
1995	 6.79675	 7.61026	 0	 651
1996	 6.79777	 7.61026	 0	 652
1997	 6.79882	 7.61026	 0	 651
1998	 6.79921	 7.61026	 0	 650
1999	 6.8007	 7.61026	 0	 651
2000	 6.80095	 7.61026	 0	 652
2001	 6.80098	 7.61026	 0	 651
2002	 6.80134	 7.61026	 0	 650
2003	 6.8016	 7.61026	 0	 650
2004	 6.80421	 7.61026	 0	 651
2005	 6.80481	 7.61026	 0	 650
2006	 6.80511	 7.61026	 0	 649
2007	 6.80688	 7.61026	 0	 648
2008	 6.80805	 7.61026	 0	 647
2009	 6.80877	 7.61026	 0	 646
2010	 6.80986	 7.61026	 0	 647
2011	 6.81112	 7.61026	 0	 648
2012	 6.8138	 7.61026	 0	 647
2013	 6.81465	 7.61026	 0	 648
2014	 6.81494	 7.61026	 0	 647
2015	 6.81499	 7.61026	 0	 646
2016	 6.81702	 7.61026	 0	 645
2017	 6.81718	 7.61026	 0	 644
2018	 6.81972	 7.61026	 0	 645
2019	 6.82002	 7.61026	 0	 646
2020	 6.82006	 7.61026	 0	 647
2021	 6.82171	 7.61026	 0	 646
2022	 6.82185	 7.61026	 0	 645
2023	 6.82284	 7.61026	 0	 644
2024	 6.82317	 7.61026	 0	 643
2025	 6.8233	 7.61026	 0	 642
2026	 6.82678	 7.61026	 0	 643
2027	 6.8273	 7.61026	 0	 644
2028	 6.82851	 7.61026	 0	 643
2029	 6.82893	 7.61026	 0	 642
2030	 6.82923	 7.61026	 0	 643
2031	 6.83114	 7.61026	 0	 642
2032	 6.83178	 7.61026	 0	 642
2033	 6.83344	 7.61026	 0	 643
2034	 6.8354	 7.61026	 0	 644
2035	 6.83548	 7.61026	 0	 643
2036	 6.83842	 7.61026	 0	 644
2037	 6.83858	 7.61026	 0	 645
2038	 6.83939	 7.61026	 0	 646
2039	 6.84046	 7.61026	 0	 647
2040	 6.84075	 7.61026	 0	 648
2041	 6.84149	 7.61026	 0	 649
2042	 6.84425	 7.61026	 0	 650
2043	 6.84489	 7.61026	 0	 650
2044	 6.84837	 7.61026	 0	 651
2045	 6.84982	 7.61026	 0	 650
2046	 6.85069	 7.61026	 0	 651
2047	 6.85122	 7.61026	 0	 650
2048	 6.85204	 7.61026	 0	 649
2049	 6.85218	 7.61026	 0	 649
2050	 6.85288	 7.61026	 0	 650
2051	 6.85321	 7.61026	 0	 649
2052	 6.85399	 7.61026	 0	 649
2053	 6.85466	 7.61026	 0	 648
2054	 6.85517	 7.61026	 0	 647
2055	 6.85546	 7.61026	 0	 648
2056	 6.85596	 7.61026	 0	 647
2057	 6.85615	 7.61026	 0	 646
2058	 6.85684	 7.61026	 0	 645
2059	 6.85687	 7.61026	 0	 646
2060	 6.85812	 7.61026	 0	 647
2061	 6.86238	 7.61026	 0	 646
2062	 6.8624	 7.61026	 0	 646
2063	 6.86299	 7.61026	 0	 647
2064	 6.86335	 7.61026	 0	 646
2065	 6.86559	 7.61026	 0	 647
2066	 6.86609	 7.61026	 0	 646
2067	 6.86775	 7.61026	 0	 645
2068	 6.86958	 7.61026	 0	 646
2069	 6.86981	 7.61026	 0	 647
2070	 6.87292	 7.61026	 0	 648
2071	 6.87302	 7.61026	 0	 647
2072	 6.87306	 7.61026	 0	 648
2073	 6.87332	 7.61026	 0	 647
2074	 6.87562	 7.61026	 0	 647
2075	 6.87594	 7.61026	 0	 648
2076	 6.8772	 7.61026	 0	 647
2077	 6.87797	 7.61026	 0	 646
2078	 6.87801	 7.61026	 0	 645
2079	 6.87929	 7.61026	 0	 645
2080	 6.88002	 7.61026	 0	 644
2081	 6.88259	 7.61026	 0	 645
2082	 6.88453	 7.61026	 0	 646
2083	 6.88519	 7.61026	 0	 645
2084	 6.88551	 7.61026	 0	 644
2085	 6.88829	 7.61026	 0	 645
2086	 6.88843	 7.61026	 0	 646
2087	 6.88968	 7.61026	 0	 647
2088	 6.8916	 7.61026	 0	 648
2089	 6.8921	 7.61026	 0	 647
2090	 6.89252	 7.61026	 0	 646
2091	 6.89422	 7.61026	 0	 645
2092	 6.89478	 7.61026	 0	 646
2093	 6.89579	 7.61026	 0	 645
2094	 6.89775	 7.61026	 0	 646
2095	 6.89791	 7.61026	 0	 645
2096	 6.89896	 7.61026	 0	 645
2097	 6.89993	 7.61026	 0	 644
2098	 6.9006	 7.61026	 0	 643
2099	 6.90097	 7.61026	 0	 642
2100	 6.90154	 7.61026	 0	 641
2101	 6.90219	 7.61026	 0	 642
2102	 6.90289	 7.61026	 0	 643
2103	 6.90776	 7.61026	 0	 644
2104	 6.90968	 7.61026	 0	 643
2105	 6.90989	 7.61026	 0	 642
2106	 6.91111	 7.61026	 0	 642
2107	 6.91144	 7.61026	 0	 641
2108	 6.91217	 7.61026	 0	 640
2109	 6.913	 7.61026	 0	 640
2110	 6.91307	 7.61026	 0	 639
2111	 6.91325	 7.61026	 0	 638
2112	 6.91479	 7.61026	 0	 638
2113	 6.91495	 7.61026	 0	 637
2114	 6.91505	 7.61026	 0	 638
2115	 6.91629	 7.61026	 0	 637
2116	 6.9163	 7.61026	 0	 636
2117	 6.91941	 7.61026	 0	 635
2118	 6.92012	 7.61026	 0	 634
2119	 6.92097	 7.61026	 0	 634
2120	 6.92216	 7.61026	 0	 633
2121	 6.92221	 7.61026	 0	 633
2122	 6.9223	 7.61026	 0	 634
2123	 6.92262	 7.61026	 0	 633
2124	 6.92312	 7.61026	 0	 634
2125	 6.92494	 7.61026	 0	 633
2126	 6.92556	 7.61026	 0	 633
2127	 6.92632	 7.61026	 0	 634
2128	 6.92684	 7.61026	 0	 633
2129	 6.92795	 7.61026	 0	 632
2130	 6.92853	 7.61026	 0	 631
2131	 6.9288	 7.61026	 0	 630
2132	 6.92902	 7.61026	 0	 629
2133	 6.93008	 7.61026	 0	 630
2134	 6.93147	 7.61026	 0	 631
2135	 6.93184	 7.61026	 0	 632
2136	 6.9327	 7.61026	 0	 633
2137	 6.93278	 7.61026	 0	 632
2138	 6.93434	 7.61026	 0	 631
2139	 6.93491	 7.61026	 0	 632
2140	 6.93832	 7.61026	 0	 631
2141	 6.93856	 7.61026	 0	 632
2142	 6.93893	 7.61026	 0	 633
2143	 6.93911	 7.61026	 0	 632
2144	 6.93945	 7.61026	 0	 631
2145	 6.93993	 7.61026	 0	 630
2146	 6.94091	 7.61026	 0	 629
2147	 6.94209	 7.61026	 0	 628
2148	 6.94229	 7.61026	 0	 627
2149	 6.94244	 7.61026	 0	 626
2150	 6.94253	 7.61026	 0	 627
2151	 6.94264	 7.61026	 0	 628
2152	 6.94343	 7.61026	 0	 628
2153	 6.94348	 7.61026	 0	 627
2154	 6.94557	 7.61026	 0	 626
2155	 6.94595	 7.61026	 0	 625
2156	 6.94682	 7.61026	 0	 625
2157	 6.94692	 7.61026	 0	 626
2158	 6.94718	 7.61026	 0	 625
2159	 6.94759	 7.61026	 0	 624
2160	 6.94898	 7.61026	 0	 623
2161	 6.94964	 7.61026	 0	 624
2162	 6.9514	 7.61026	 0	 625
2163	 6.95151	 7.61026	 0	 625
2164	 6.95291	 7.61026	 0	 626
2165	 6.95439	 7.61026	 0	 625
2166	 6.95457	 7.61026	 0	 625
2167	 6.95554	 7.61026	 0	 626
2168	 6.95576	 7.61026	 0	 625
2169	 6.95637	 7.61026	 0	 626
2170	 6.95694	 7.61026	 0	 627
2171	 6.95899	 7.61026	 0	 628
2172	 6.95939	 7.61026	 0	 629
2173	 6.95961	 7.61026	 0	 628
2174	 6.95979	 7.61026	 0	 629
2175	 6.96038	 7.61026	 0	 628
2176	 6.96155	 7.61026	 0	 627
2177	 6.96728	 7.61026	 0	 626
2178	 6.96874	 7.61026	 0	 625
2179	 6.97095	 7.61026	 0	 626
2180	 6.9715	 7.61026	 0	 627
2181	 6.9716	 7.61026	 0	 626
2182	 6.97205	 7.61026	 0	 625
2183	 6.97207	 7.61026	 0	 624
2184	 6.97596	 7.61026	 0	 623
2185	 6.97603	 7.61026	 0	 622
2186	 6.97701	 7.61026	 0	 621
2187	 6.97983	 7.61026	 0	 620
2188	 6.9815	 7.61026	 0	 621
2189	 6.98189	 7.61026	 0	 620
2190	 6.9822	 7.61026	 0	 621
2191	 6.98347	 7.61026	 0	 622
2192	 6.98352	 7.61026	 0	 621
2193	 6.98565	 7.61026	 0	 622
2194	 6.98756	 7.61026	 0	 623
2195	 6.98763	 7.61026	 0	 622
2196	 6.98804	 7.61026	 0	 621
2197	 6.98893	 7.61026	 0	 620
2198	 6.98954	 7.61026	 0	 621
2199	 6.99119	 7.61026	 0	 622
2200	 6.99139	 7.61026	 0	 621
2201	 6.99147	 7.61026	 0	 620
2202	 6.99216	 7.61026	 0	 621
2203	 6.99288	 7.61026	 0	 620
2204	 6.99307	 7.61026	 0	 619
2205	 6.9942	 7.61026	 0	 620
2206	 6.99481	 7.61026	 0	 619
2207	 6.99982	 7.61026	 0	 618
2208	 7.00002	 7.61026	 0	 619
2209	 7.00094	 7.61026	 0	 620
2210	 7.00119	 7.61026	 0	 621
2211	 7.00255	 7.61026	 0	 620
2212	 7.00442	 7.61026	 0	 619
2213	 7.00906	 7.61026	 0	 618
2214	 7.00929	 7.61026	 0	 619
2215	 7.00933	 7.61026	 0	 620
2216	 7.01112	 7.61026	 0	 620
2217	 7.01195	 7.61026	 0	 621
2218	 7.01309	 7.61026	 0	 620
2219	 7.01413	 7.61026	 0	 619
2220	 7.01425	 7.61026	 0	 620
2221	 7.01457	 7.61026	 0	 621
2222	 7.01578	 7.61026	 0	 620
2223	 7.01578	 7.61026	 0	 619
2224	 7.01797	 7.61026	 0	 620
2225	 7.02345	 7.61026	 0	 621
2226	 7.02371	 7.61026	 0	 620
2227	 7.02421	 7.61026	 0	 619
2228	 7.02579	 7.61026	 0	 620
2229	 7.02602	 7.61026	 0	 619
2230	 7.0267	 7.61026	 0	 618
2231	 7.02724	 7.61026	 0	 619
2232	 7.02778	 7.61026	 0	 620
2233	 7.02897	 7.61026	 0	 619
2234	 7.03021	 7.61026	 0	 618
2235	 7.03054	 7.61026	 0	 619
2236	 7.03108	 7.61026	 0	 618
2237	 7.03174	 7.61026	 0	 619
2238	 7.03207	 7.61026	 0	 618
2239	 7.0325	 7.61026	 0	 617
2240	 7.03282	 7.61026	 0	 616
2241	 7.03328	 7.61026	 0	 615
2242	 7.03349	 7.61026	 0	 616
2243	 7.03482	 7.61026	 0	 615
2244	 7.03485	 7.61026	 0	 616
2245	 7.03528	 7.61026	 0	 617
2246	 7.03582	 7.61026	 0	 616
2247	 7.03627	 7.61026	 0	 615
2248	 7.03633	 7.61026	 0	 615
2249	 7.03648	 7.61026	 0	 616
2250	 7.03648	 7.61026	 0	 615
2251	 7.03654	 7.61026	 0	 616
2252	 7.0371	 7.61026	 0	 615
2253	 7.03764	 7.61026	 0	 614
2254	 7.03822	 7.61026	 0	 613
2255	 7.03922	 7.61026	 0	 614
2256	 7.03947	 7.61026	 0	 615
2257	 7.03959	 7.61026	 0	 614
2258	 7.03996	 7.61026	 0	 614
2259	 7.04052	 7.61026	 0	 613
2260	 7.04052	 7.61026	 0	 612
2261	 7.04192	 7.61026	 0	 611
2262	 7.04209	 7.61026	 0	 610
2263	 7.04241	 7.61026	 0	 611
2264	 7.04346	 7.61026	 0	 610
2265	 7.04528	 7.61026	 0	 609
2266	 7.04672	 7.61026	 0	 610
2267	 7.04832	 7.61026	 0	 610
2268	 7.0486	 7.61026	 0	 611
2269	 7.04909	 7.61026	 0	 610
2270	 7.04964	 7.61026	 0	 611
2271	 7.04976	 7.61026	 0	 610
2272	 7.05318	 7.61026	 0	 610
2273	 7.0544	 7.61026	 0	 609
2274	 7.05522	 7.61026	 0	 608
2275	 7.05645	 7.61026	 0	 609
2276	 7.05753	 7.61026	 0	 608
2277	 7.05777	 7.61026	 0	 607
2278	 7.05795	 7.61026	 0	 606
2279	 7.05799	 7.61026	 0	 607
2280	 7.05982	 7.61026	 0	 608
2281	 7.06113	 7.61026	 0	 609
2282	 7.06147	 7.61026	 0	 609
2283	 7.06157	 7.61026	 0	 608
2284	 7.06441	 7.61026	 0	 607
2285	 7.0658	 7.61026	 0	 608
2286	 7.06726	 7.61026	 0	 608
2287	 7.06764	 7.61026	 0	 607
2288	 7.06807	 7.61026	 0	 607
2289	 7.06835	 7.61026	 0	 606
2290	 7.06861	 7.61026	 0	 606
2291	 7.07009	 7.61026	 0	 607
2292	 7.07099	 7.61026	 0	 606
2293	 7.07104	 7.61026	 0	 606
2294	 7.07181	 7.61026	 0	 607
2295	 7.07222	 7.61026	 0	 606
2296	 7.07384	 7.61026	 0	 607
2297	 7.07398	 7.61026	 0	 606
2298	 7.0741	 7.61026	 0	 607
2299	 7.07599	 7.61026	 0	 606
2300	 7.07623	 7.61026	 0	 605
2301	 7.07821	 7.61026	 0	 606
2302	 7.07903	 7.61026	 0	 605
2303	 7.0796	 7.61026	 0	 604
2304	 7.08066	 7.61026	 0	 603
2305	 7.0832	 7.61026	 0	 603
2306	 7.08344	 7.61026	 0	 604
2307	 7.08348	 7.61026	 0	 605
2308	 7.08494	 7.61026	 0	 604
2309	 7.08579	 7.61026	 0	 603
2310	 7.09182	 7.61026	 0	 602
2311	 7.09188	 7.61026	 0	 601
2312	 7.0935	 7.61026	 0	 600
2313	 7.09358	 7.61026	 0	 600
2314	 7.09419	 7.61026	 0	 601
2315	 7.09484	 7.61026	 0	 602
2316	 7.09519	 7.61026	 0	 601
2317	 7.09573	 7.61026	 0	 602
2318	 7.09659	 7.61026	 0	 601
2319	 7.09742	 7.61026	 0	 601
2320	 7.10232	 7.61026	 0	 600
2321	 7.10258	 7.61026	 0	 599
2322	 7.1027	 7.61026	 0	 598
2323	 7.10485	 7.61026	 0	 597
2324	 7.108	 7.61026	 0	 597
2325	 7.10945	 7.61026	 0	 598
2326	 7.11093	 7.61026	 0	 599
2327	 7.11131	 7.61026	 0	 598
2328	 7.11198	 7.61026	 0	 598
2329	 7.11244	 7.61026	 0	 597
2330	 7.11277	 7.61026	 0	 596
2331	 7.11354	 7.61026	 0	 595
2332	 7.11418	 7.61026	 0	 596
2333	 7.11481	 7.61026	 0	 597
2334	 7.11531	 7.61026	 0	 596
2335	 7.11583	 7.61026	 0	 595
2336	 7.11593	 7.61026	 0	 595
2337	 7.11596	 7.61026	 0	 595
2338	 7.11636	 7.61026	 0	 596
2339	 7.1184	 7.61026	 0	 596
2340	 7.1186	 7.61026	 0	 595
2341	 7.12002	 7.61026	 0	 594
2342	 7.12031	 7.61026	 0	 593
2343	 7.1204	 7.61026	 0	 594
2344	 7.12187	 7.61026	 0	 593
2345	 7.12284	 7.61026	 0	 592
2346	 7.12312	 7.61026	 0	 593
2347	 7.124	 7.61026	 0	 592
2348	 7.12507	 7.61026	 0	 592
2349	 7.12512	 7.61026	 0	 591
2350	 7.12686	 7.61026	 0	 592
2351	 7.12692	 7.61026	 0	 591
2352	 7.12801	 7.61026	 0	 590
2353	 7.12855	 7.61026	 0	 589
2354	 7.13403	 7.61026	 0	 589
2355	 7.13673	 7.61026	 0	 590
2356	 7.13793	 7.61026	 0	 589
2357	 7.13807	 7.61026	 0	 589
2358	 7.13811	 7.61026	 0	 590
2359	 7.1386	 7.61026	 0	 589
2360	 7.13896	 7.61026	 0	 590
2361	 7.13967	 7.61026	 0	 591
2362	 7.13974	 7.61026	 0	 590
2363	 7.14027	 7.61026	 0	 591
2364	 7.14062	 7.61026	 0	 590
2365	 7.14289	 7.61026	 0	 589
2366	 7.1449	 7.61026	 0	 589
2367	 7.14785	 7.61026	 0	 588
2368	 7.14984	 7.61026	 0	 587
2369	 7.14999	 7.61026	 0	 586
2370	 7.1513	 7.61026	 0	 585
2371	 7.15346	 7.61026	 0	 584
2372	 7.15421	 7.61026	 0	 584
2373	 7.15448	 7.61026	 0	 583
2374	 7.15647	 7.61026	 0	 584
2375	 7.15672	 7.61026	 0	 583
2376	 7.15849	 7.61026	 0	 583
2377	 7.1613	 7.61026	 0	 582
2378	 7.16162	 7.61026	 0	 581
2379	 7.16191	 7.61026	 0	 581
2380	 7.16276	 7.61026	 0	 580
2381	 7.16488	 7.61026	 0	 579
2382	 7.16496	 7.61026	 0	 578
2383	 7.16568	 7.61026	 0	 577
2384	 7.16743	 7.61026	 0	 577
2385	 7.16778	 7.61026	 0	 577
2386	 7.17009	 7.61026	 0	 578
2387	 7.17054	 7.61026	 0	 577
2388	 7.17108	 7.61026	 0	 577
2389	 7.17201	 7.61026	 0	 577
2390	 7.17206	 7.61026	 0	 577
2391	 7.17273	 7.61026	 0	 576
2392	 7.17596	 7.61026	 0	 575
2393	 7.17623	 7.61026	 0	 576
2394	 7.17623	 7.61026	 0	 576
2395	 7.1763	 7.61026	 0	 575
2396	 7.17797	 7.61026	 0	 574
2397	 7.17832	 7.61026	 0	 575
2398	 7.17874	 7.61026	 0	 574
2399	 7.18044	 7.61026	 0	 575
2400	 7.18069	 7.61026	 0	 576
2401	 7.18111	 7.61026	 0	 575
2402	 7.182	 7.61026	 0	 574
2403	 7.18242	 7.61026	 0	 573
2404	 7.18291	 7.61026	 0	 573
2405	 7.18313	 7.61026	 0	 573
2406	 7.18359	 7.61026	 0	 572
2407	 7.18766	 7.61026	 0	 573
2408	 7.18866	 7.61026	 0	 572
2409	 7.18905	 7.61026	 0	 572
2410	 7.19025	 7.61026	 0	 572
2411	 7.19041	 7.61026	 0	 573
2412	 7.19232	 7.61026	 0	 572
2413	 7.19247	 7.61026	 0	 571
2414	 7.19305	 7.61026	 0	 571
2415	 7.19402	 7.61026	 0	 570
2416	 7.19528	 7.61026	 0	 570
2417	 7.19674	 7.61026	 0	 569
2418	 7.19678	 7.61026	 0	 568
2419	 7.19826	 7.61026	 0	 567
2420	 7.19869	 7.61026	 0	 566
2421	 7.19898	 7.61026	 0	 565
2422	 7.19946	 7.61026	 0	 566
2423	 7.19996	 7.61026	 0	 565
2424	 7.2011	 7.61026	 0	 566
2425	 7.20116	 7.61026	 0	 565
2426	 7.20128	 7.61026	 0	 565
2427	 7.20155	 7.61026	 0	 564
2428	 7.20363	 7.61026	 0	 564
2429	 7.20365	 7.61026	 0	 563
2430	 7.20379	 7.61026	 0	 562
2431	 7.2048	 7.61026	 0	 561
2432	 7.20486	 7.61026	 0	 560
2433	 7.20546	 7.61026	 0	 559
2434	 7.20599	 7.61026	 0	 558
2435	 7.20614	 7.61026	 0	 557
2436	 7.20641	 7.61026	 0	 556
2437	 7.20697	 7.61026	 0	 556
2438	 7.20763	 7.61026	 0	 555
2439	 7.2094	 7.61026	 0	 555
2440	 7.2114	 7.61026	 0	 554
2441	 7.21262	 7.61026	 0	 554
2442	 7.21353	 7.61026	 0	 553
2443	 7.21372	 7.61026	 0	 553
2444	 7.21432	 7.61026	 0	 552
2445	 7.21449	 7.61026	 0	 551
2446	 7.21476	 7.61026	 0	 550
2447	 7.21483	 7.61026	 0	 550
2448	 7.2155	 7.61026	 0	 549
2449	 7.21706	 7.61026	 0	 550
2450	 7.21813	 7.61026	 0	 550
2451	 7.21855	 7.61026	 0	 551
2452	 7.2186	 7.61026	 0	 550
2453	 7.21877	 7.61026	 0	 549
2454	 7.22061	 7.61026	 0	 549
2455	 7.22064	 7.61026	 0	 549
2456	 7.22136	 7.61026	 0	 549
2457	 7.22202	 7.61026	 0	 548
2458	 7.22231	 7.61026	 0	 548
2459	 7.22291	 7.61026	 0	 547
2460	 7.22297	 7.61026	 0	 547
2461	 7.2233	 7.61026	 0	 546
2462	 7.22439	 7.61026	 0	 546
2463	 7.22457	 7.61026	 0	 546
2464	 7.22462	 7.61026	 0	 546
2465	 7.22466	 7.61026	 0	 545
2466	 7.22568	 7.61026	 0	 546
2467	 7.22689	 7.61026	 0	 546
2468	 7.22834	 7.61026	 0	 546
2469	 7.2312	 7.61026	 0	 546
2470	 7.23374	 7.61026	 0	 547
2471	 7.23386	 7.61026	 0	 546
2472	 7.23474	 7.61026	 0	 546
2473	 7.23669	 7.61026	 0	 546
2474	 7.23697	 7.61026	 0	 546
2475	 7.23707	 7.61026	 0	 546
2476	 7.23804	 7.61026	 0	 545
2477	 7.23827	 7.61026	 0	 545
2478	 7.2385	 7.61026	 0	 546
2479	 7.23912	 7.61026	 0	 545
2480	 7.23976	 7.61026	 0	 544
2481	 7.2399	 7.61026	 0	 544
2482	 7.2401	 7.61026	 0	 543
2483	 7.24134	 7.61026	 0	 542
2484	 7.24209	 7.61026	 0	 542
2485	 7.2427	 7.61026	 0	 541
2486	 7.24273	 7.61026	 0	 540
2487	 7.24418	 7.61026	 0	 540
2488	 7.24447	 7.61026	 0	 539
2489	 7.24555	 7.61026	 0	 539
2490	 7.24737	 7.61026	 0	 538
2491	 7.24753	 7.61026	 0	 537
2492	 7.24816	 7.61026	 0	 537
2493	 7.24885	 7.61026	 0	 538
2494	 7.24901	 7.61026	 0	 537
2495	 7.2492	 7.61026	 0	 536
2496	 7.25127	 7.61026	 0	 535
2497	 7.25181	 7.61026	 0	 536
2498	 7.25205	 7.61026	 0	 535
2499	 7.25273	 7.61026	 0	 534
2500	 7.25411	 7.61026	 0	 534
2501	 7.25434	 7.61026	 0	 533
2502	 7.25522	 7.61026	 0	 532
2503	 7.25779	 7.61026	 0	 533
2504	 7.25888	 7.61026	 0	 533
2505	 7.25963	 7.61026	 0	 532
2506	 7.25968	 7.61026	 0	 532
2507	 7.25993	 7.61026	 0	 532
2508	 7.25996	 7.61026	 0	 532
2509	 7.26068	 7.61026	 0	 532
2510	 7.26089	 7.61026	 0	 532
2511	 7.26217	 7.61026	 0	 531
2512	 7.2631	 7.61026	 0	 531
2513	 7.26407	 7.61026	 0	 530
2514	 7.26516	 7.61026	 0	 529
2515	 7.26582	 7.61026	 0	 528
2516	 7.2661	 7.61026	 0	 527
2517	 7.2663	 7.61026	 0	 526
2518	 7.26633	 7.61026	 0	 525
2519	 7.26678	 7.61026	 0	 526
2520	 7.26696	 7.61026	 0	 526
2521	 7.26767	 7.61026	 0	 526
2522	 7.26786	 7.61026	 0	 526
2523	 7.26793	 7.61026	 0	 526
2524	 7.26959	 7.61026	 0	 525
2525	 7.27126	 7.61026	 0	 524
2526	 7.27153	 7.61026	 0	 523
2527	 7.27177	 7.61026	 0	 523
2528	 7.27213	 7.61026	 0	 523
2529	 7.27292	 7.61026	 0	 522
2530	 7.27477	 7.61026	 0	 521
2531	 7.27539	 7.61026	 0	 521
2532	 7.27571	 7.61026	 0	 521
2533	 7.27618	 7.61026	 0	 520
2534	 7.27622	 7.61026	 0	 519
2535	 7.27734	 7.61026	 0	 519
2536	 7.27795	 7.61026	 0	 518
2537	 7.28072	 7.61026	 0	 518
2538	 7.28229	 7.61026	 0	 518
2539	 7.28281	 7.61026	 0	 518
2540	 7.28292	 7.61026	 0	 517
2541	 7.28405	 7.61026	 0	 517
2542	 7.28604	 7.61026	 0	 516
2543	 7.28661	 7.61026	 0	 516
2544	 7.28666	 7.61026	 0	 515
2545	 7.28756	 7.61026	 0	 514
2546	 7.28764	 7.61026	 0	 513
2547	 7.28822	 7.61026	 0	 513
2548	 7.29035	 7.61026	 0	 512
2549	 7.29059	 7.61026	 0	 512
2550	 7.29117	 7.61026	 0	 511
2551	 7.29277	 7.61026	 0	 510
2552	 7.29319	 7.61026	 0	 509
2553	 7.29328	 7.61026	 0	 508
2554	 7.29475	 7.61026	 0	 507
2555	 7.29535	 7.61026	 0	 506
2556	 7.29544	 7.61026	 0	 506
2557	 7.2957	 7.61026	 0	 505
2558	 7.29617	 7.61026	 0	 504
2559	 7.29618	 7.61026	 0	 503
2560	 7.2962	 7.61026	 0	 502
2561	 7.29752	 7.61026	 0	 502
2562	 7.29791	 7.61026	 0	 501
2563	 7.29796	 7.61026	 0	 501
2564	 7.29929	 7.61026	 0	 500
2565	 7.30001	 7.61026	 0	 499
2566	 7.30018	 7.61026	 0	 499
2567	 7.3004	 7.61026	 0	 498
2568	 7.30129	 7.61026	 0	 497
2569	 7.30419	 7.61026	 0	 497
2570	 7.30428	 7.61026	 0	 496
2571	 7.30492	 7.61026	 0	 495
2572	 7.3066	 7.61026	 0	 494
2573	 7.30796	 7.61026	 0	 493
2574	 7.30825	 7.61026	 0	 493
2575	 7.30857	 7.61026	 0	 492
2576	 7.31098	 7.61026	 0	 491
2577	 7.3142	 7.61026	 0	 491
2578	 7.31504	 7.61026	 0	 490
2579	 7.31505	 7.61026	 0	 489
2580	 7.3165	 7.61026	 0	 488
2581	 7.31724	 7.61026	 0	 487
2582	 7.31846	 7.61026	 0	 486
2583	 7.31884	 7.61026	 0	 485
2584	 7.32279	 7.61026	 0	 484
2585	 7.32359	 7.61026	 0	 483
2586	 7.32426	 7.61026	 0	 482
2587	 7.32447	 7.61026	 0	 482
2588	 7.32448	 7.61026	 0	 482
2589	 7.32464	 7.61026	 0	 481
2590	 7.32601	 7.61026	 0	 480
2591	 7.32736	 7.61026	 0	 479
2592	 7.32783	 7.61026	 0	 478
2593	 7.32832	 7.61026	 0	 477
2594	 7.32999	 7.61026	 0	 476
2595	 7.33012	 7.61026	 0	 476
2596	 7.33085	 7.61026	 0	 476
2597	 7.33301	 7.61026	 0	 475
2598	 7.33319	 7.61026	 0	 475
2599	 7.33348	 7.61026	 0	 474
2600	 7.33365	 7.61026	 0	 473
2601	 7.33377	 7.61026	 0	 472
2602	 7.33421	 7.61026	 0	 472
2603	 7.33538	 7.61026	 0	 471
2604	 7.33569	 7.61026	 0	 470
2605	 7.33581	 7.61026	 0	 469
2606	 7.33587	 7.61026	 0	 469
2607	 7.33622	 7.61026	 0	 468
2608	 7.33666	 7.61026	 0	 468
2609	 7.33695	 7.61026	 0	 467
2610	 7.33824	 7.61026	 0	 467
2611	 7.33836	 7.61026	 0	 466
2612	 7.3386	 7.61026	 0	 465
2613	 7.33921	 7.61026	 0	 464
2614	 7.33934	 7.61026	 0	 463
2615	 7.34095	 7.61026	 0	 462
2616	 7.34105	 7.61026	 0	 461
2617	 7.3414	 7.61026	 0	 460
2618	 7.34283	 7.61026	 0	 460
2619	 7.34312	 7.61026	 0	 459
2620	 7.34356	 7.61026	 0	 458
2621	 7.3443	 7.61026	 0	 457
2622	 7.34468	 7.61026	 0	 457
2623	 7.34475	 7.61026	 0	 456
2624	 7.34509	 7.61026	 0	 455
2625	 7.34531	 7.61026	 0	 454
2626	 7.34587	 7.61026	 0	 453
2627	 7.34618	 7.61026	 0	 452
2628	 7.34636	 7.61026	 0	 451
2629	 7.34646	 7.61026	 0	 450
2630	 7.34696	 7.61026	 0	 449
2631	 7.34752	 7.61026	 0	 448
2632	 7.34778	 7.61026	 0	 447
2633	 7.34818	 7.61026	 0	 446
2634	 7.3483	 7.61026	 0	 445
2635	 7.34835	 7.61026	 0	 444
2636	 7.3487	 7.61026	 0	 444
2637	 7.34911	 7.61026	 0	 443
2638	 7.3502	 7.61026	 0	 442
2639	 7.35037	 7.61026	 0	 441
2640	 7.35054	 7.61026	 0	 440
2641	 7.35128	 7.61026	 0	 439
2642	 7.35134	 7.61026	 0	 438
2643	 7.35177	 7.61026	 0	 437
2644	 7.35203	 7.61026	 0	 436
2645	 7.35286	 7.61026	 0	 435
2646	 7.35305	 7.61026	 0	 434
2647	 7.35348	 7.61026	 0	 434
2648	 7.35377	 7.61026	 0	 433
2649	 7.35418	 7.61026	 0	 432
2650	 7.35509	 7.61026	 0	 431
2651	 7.35554	 7.61026	 0	 430
2652	 7.35575	 7.61026	 0	 429
2653	 7.35615	 7.61026	 0	 428
2654	 7.35742	 7.61026	 0	 427
2655	 7.35744	 7.61026	 1	 428
2656	 7.35745	 7.6082	 1	 429
2657	 7.35785	 7.6082	 0	 428
2658	 7.35808	 7.57102	 1	 429
2659	 7.3581	 7.57102	 1	 430
2660	 7.35816	 7.57102	 0	 429
2661	 7.35818	 7.57102	 0	 428
2662	 7.3586	 7.57102	 0	 427
2663	 7.3588	 7.57102	 0	 426
2664	 7.36184	 7.57102	 0	 426
2665	 7.36205	 7.57102	 0	 425
2666	 7.36266	 7.57102	 0	 424
2667	 7.36274	 7.57102	 0	 423
2668	 7.36406	 7.57102	 0	 422
2669	 7.36412	 7.57102	 0	 421
2670	 7.36456	 7.57102	 0	 420
2671	 7.3669	 7.57102	 1	 421
2672	 7.36691	 7.57102	 1	 422
2673	 7.36754	 7.57102	 1	 423
2674	 7.36756	 7.57102	 1	 424
2675	 7.36756	 7.57102	 0	 423
2676	 7.36882	 7.57102	 0	 422
2677	 7.36918	 7.57102	 0	 421
2678	 7.36991	 7.57102	 0	 420
2679	 7.37011	 7.57102	 1	 421
2680	 7.37012	 7.57102	 1	 422
2681	 7.37075	 7.57001	 1	 423
2682	 7.37076	 7.57001	 1	 424
2683	 7.37095	 7.57001	 0	 423
2684	 7.3716	 7.57001	 0	 422
2685	 7.37235	 7.57001	 0	 421
2686	 7.37267	 7.57001	 1	 422
2687	 7.37268	 7.57001	 1	 423
2688	 7.37331	 7.57001	 1	 424
2689	 7.37333	 7.57001	 1	 425
2690	 7.37338	 7.57001	 0	 424
2691	 7.3737	 7.57001	 1	 425
2692	 7.37427	 7.57001	 1	 426
2693	 7.37473	 7.57001	 0	 425
2694	 7.37483	 7.57001	 1	 426
2695	 7.37549	 7.57001	 1	 427
2696	 7.37574	 7.57001	 0	 426
2697	 7.37625	 7.57001	 1	 427
2698	 7.37681	 7.57001	 1	 428
2699	 7.37699	 7.57001	 1	 429
2700	 7.37732	 7.57001	 0	 428
2701	 7.37741	 7.57001	 1	 429
2702	 7.37765	 7.57001	 1	 430
2703	 7.3777	 7.57001	 0	 429
2704	 7.37804	 7.57001	 1	 430
2705	 7.37816	 7.57001	 0	 429
2706	 7.37861	 7.57001	 0	 428
2707	 7.37874	 7.57001	 0	 427
2708	 7.37948	 7.57001	 0	 426
2709	 7.38057	 7.57001	 1	 425
2710	 7.38058	 7.57001	 1	 424
2711	 7.38089	 7.57001	 1	 423
2712	 7.3809	 7.57001	 1	 422
2713	 7.38103	 7.57001	 0	 421
2714	 7.38115	 7.57001	 1	 422
2715	 7.38174	 7.57001	 1	 423
2716	 7.38189	 7.57001	 0	 422
2717	 7.38275	 7.57001	 1	 421
2718	 7.38307	 7.57001	 1	 420
2719	 7.38313	 7.57001	 1	 419
2720	 7.38314	 7.57001	 1	 418
2721	 7.38345	 7.57001	 1	 417
2722	 7.38346	 7.57001	 1	 416
2723	 7.38351	 7.57001	 1	 417
2724	 7.38365	 7.57001	 0	 416
2725	 7.38385	 7.57001	 1	 417
2726	 7.38397	 7.57001	 0	 416
2727	 7.3841	 7.57001	 1	 417
2728	 7.3845	 7.57001	 1	 418
2729	 7.38493	 7.57001	 0	 417
2730	 7.3853	 7.57001	 1	 416
2731	 7.38563	 7.57001	 1	 415
2732	 7.38583	 7.57001	 0	 414
2733	 7.38589	 7.57001	 1	 413
2734	 7.38598	 7.57001	 0	 412
2735	 7.38621	 7.57001	 1	 411
2736	 7.38646	 7.57001	 1	 412
2737	 7.38647	 7.57001	 1	 413
2738	 7.38669	 7.57001	 1	 412
2739	 7.38697	 7.57001	 1	 411
2740	 7.38702	 7.57001	 1	 412
2741	 7.3871	 7.57001	 1	 413
2742	 7.38748	 7.57001	 1	 412
2743	 7.38763	 7.57001	 0	 411
2744	 7.38787	 7.57001	 1	 410
2745	 7.38806	 7.57001	 0	 409
2746	 7.38816	 7.57001	 1	 408
2747	 7.38818	 7.57001	 1	 407
2748	 7.38851	 7.57001	 0	 406
2749	 7.38903	 7.57001	 0	 405
2750	 7.38909	 7.57001	 0	 404
2751	 7.38966	 7.57001	 1	 405
2752	 7.38973	 7.57001	 0	 404
2753	 7.38987	 7.57001	 0	 403
2754	 7.39032	 7.57001	 1	 404
2755	 7.39034	 7.57001	 0	 403
2756	 7.39094	 7.57001	 1	 402
2757	 7.39107	 7.57001	 0	 401
2758	 7.39135	 7.57001	 1	 402
2759	 7.3916	 7.57001	 1	 401
2760	 7.39189	 7.57001	 1	 400
2761	 7.39194	 7.57001	 1	 401
2762	 7.39214	 7.57001	 0	 400
2763	 7.39278	 7.57001	 1	 399
2764	 7.39331	 7.57001	 1	 400
2765	 7.39387	 7.57001	 0	 399
2766	 7.39396	 7.57001	 1	 400
2767	 7.39404	 7.57001	 0	 400
2768	 7.3943	 7.57001	 0	 399
2769	 7.3944	 7.57001	 1	 400
2770	 7.39454	 7.57001	 1	 399
2771	 7.39486	 7.57001	 1	 398
2772	 7.39491	 7.57001	 0	 397
2773	 7.39503	 7.57001	 1	 398
2774	 7.39568	 7.57001	 0	 397
2775	 7.39586	 7.57001	 0	 396
2776	 7.39634	 7.57001	 1	 395
2777	 7.39652	 7.57001	 1	 396
2778	 7.39666	 7.57001	 1	 395
2779	 7.3969	 7.57001	 1	 394
2780	 7.39703	 7.57001	 0	 393
2781	 7.39716	 7.57001	 1	 394
2782	 7.39718	 7.57001	 1	 393
2783	 7.39834	 7.57001	 1	 392
2784	 7.39841	 7.57001	 0	 391
2785	 7.39849	 7.57001	 0	 390
2786	 7.399	 7.57001	 0	 389
2787	 7.39916	 7.57001	 0	 388
2788	 7.39925	 7.57001	 1	 389
2789	 7.39935	 7.57001	 0	 388
2790	 7.39942	 7.57001	 1	 389
2791	 7.39943	 7.57001	 0	 388
2792	 7.39955	 7.57001	 0	 387
2793	 7.39959	 7.57001	 1	 386
2794	 7.40007	 7.57001	 1	 387
2795	 7.40012	 7.57001	 1	 386
2796	 7.40045	 7.57001	 1	 385
2797	 7.40107	 7.57001	 1	 384
2798	 7.40114	 7.57001	 0	 383
2799	 7.40125	 7.57001	 1	 384
2800	 7.4018	 7.57001	 1	 383
2801	 7.4021	 7.57001	 1	 382
2802	 7.40282	 7.57001	 1	 381
2803	 7.40296	 7.57001	 1	 380
2804	 7.40327	 7.57001	 1	 381
2805	 7.40374	 7.57001	 1	 380
2806	 7.4045	 7.57001	 1	 381
2807	 7.40459	 7.57001	 1	 382
2808	 7.4048	 7.57001	 1	 383
2809	 7.40486	 7.57001	 1	 382
2810	 7.40514	 7.57001	 1	 383
2811	 7.40518	 7.57001	 1	 382
2812	 7.40597	 7.57001	 0	 381
2813	 7.40698	 7.57001	 1	 380
2814	 7.40731	 7.57001	 1	 379
2815	 7.40761	 7.57001	 1	 380
2816	 7.40802	 7.57001	 1	 379
2817	 7.40849	 7.57001	 1	 380
2818	 7.4088	 7.57001	 1	 379
2819	 7.40889	 7.57001	 1	 380
2820	 7.40945	 7.57001	 1	 381
2821	 7.40982	 7.57001	 0	 380
2822	 7.40989	 7.57001	 1	 379
2823	 7.41021	 7.57001	 1	 378
2824	 7.41032	 7.57001	 0	 377
2825	 7.41115	 7.57001	 0	 376
2826	 7.41171	 7.57001	 1	 375
2827	 7.412	 7.57001	 1	 376
2828	 7.41232	 7.57001	 0	 375
2829	 7.41248	 7.57001	 0	 374
2830	 7.41264	 7.57001	 0	 373
2831	 7.41284	 7.57001	 0	 372
2832	 7.41343	 7.57001	 1	 371
2833	 7.41366	 7.57001	 1	 370
2834	 7.41372	 7.57001	 0	 369
2835	 7.41378	 7.57001	 1	 370
2836	 7.41379	 7.57001	 1	 369
2837	 7.41396	 7.57001	 1	 370
2838	 7.41438	 7.57001	 1	 371
2839	 7.4146	 7.57001	 1	 372
2840	 7.4147	 7.57001	 1	 373
2841	 7.41494	 7.57001	 1	 372
2842	 7.41512	 7.57001	 0	 371
2843	 7.41633	 7.57001	 1	 372
2844	 7.41716	 7.57001	 1	 373
2845	 7.41726	 7.57001	 1	 374
2846	 7.41756	 7.57001	 0	 373
2847	 7.41781	 7.57001	 0	 372
2848	 7.41781	 7.57001	 1	 373
2849	 7.41805	 7.57001	 1	 372
2850	 7.41806	 7.57001	 0	 371
2851	 7.41807	 7.57001	 1	 370
2852	 7.4181	 7.57001	 0	 369
2853	 7.41899	 7.57001	 1	 368
2854	 7.41904	 7.57001	 0	 367
2855	 7.41912	 7.57001	 0	 366
2856	 7.41921	 7.57001	 1	 367
2857	 7.41933	 7.57001	 1	 366
2858	 7.41933	 7.57001	 0	 365
2859	 7.41961	 7.57001	 1	 364
2860	 7.41968	 7.57001	 0	 363
2861	 7.41987	 7.57001	 1	 364
2862	 7.42038	 7.57001	 1	 365
2863	 7.42058	 7.57001	 0	 364
2864	 7.42071	 7.57001	 1	 363
2865	 7.42102	 7.57001	 1	 364
2866	 7.42153	 7.57001	 0	 363
2867	 7.42171	 7.57001	 0	 362
2868	 7.42172	 7.57001	 0	 361
2869	 7.42216	 7.57001	 1	 360
2870	 7.42254	 7.57001	 1	 361
2871	 7.42263	 7.57001	 1	 362
2872	 7.42396	 7.57001	 1	 363
2873	 7.42423	 7.57001	 1	 362
2874	 7.42453	 7.57001	 1	 361
2875	 7.42454	 7.57001	 0	 360
2876	 7.42459	 7.57001	 1	 361
2877	 7.42504	 7.57001	 0	 360
2878	 7.42511	 7.57001	 1	 361
2879	 7.42521	 7.57001	 0	 360
2880	 7.42534	 7.57001	 1	 359
2881	 7.42534	 7.57001	 1	 360
2882	 7.42566	 7.57001	 1	 361
2883	 7.42628	 7.57001	 0	 360
2884	 7.42658	 7.57001	 1	 361
2885	 7.42678	 7.57001	 1	 360
2886	 7.42692	 7.57001	 0	 359
2887	 7.42693	 7.57001	 0	 358
2888	 7.42762	 7.57001	 1	 357
2889	 7.42772	 7.57001	 1	 356
2890	 7.42786	 7.57001	 0	 355
2891	 7.42792	 7.57001	 0	 354
2892	 7.42794	 7.57001	 1	 353
2893	 7.42872	 7.57001	 0	 352
2894	 7.42887	 7.57001	 0	 351
2895	 7.42968	 7.57001	 1	 350
2896	 7.43001	 7.57001	 1	 349
2897	 7.43008	 7.57001	 0	 348
2898	 7.43084	 7.57001	 1	 347
2899	 7.43115	 7.57001	 1	 348
2900	 7.43116	 7.57001	 1	 347
2901	 7.4316	 7.57001	 0	 346
2902	 7.43161	 7.57001	 0	 345
2903	 7.4317	 7.57001	 0	 344
2904	 7.43218	 7.57001	 0	 343
2905	 7.43267	 7.57001	 1	 342
2906	 7.43277	 7.57001	 1	 341
2907	 7.43282	 7.57001	 1	 342
2908	 7.43301	 7.57001	 1	 343
2909	 7.43322	 7.57001	 0	 342
2910	 7.43341	 7.57001	 0	 341
2911	 7.43357	 7.57001	 1	 342
2912	 7.43416	 7.57001	 1	 343
2913	 7.43441	 7.57001	 1	 342
2914	 7.43452	 7.57001	 0	 341
2915	 7.43473	 7.57001	 1	 340
2916	 7.43557	 7.57001	 1	 339
2917	 7.4361	 7.57001	 1	 338
2918	 7.43641	 7.57001	 0	 337
2919	 7.43645	 7.57001	 1	 336
2920	 7.43652	 7.57001	 1	 335
2921	 7.43697	 7.57001	 1	 336
2922	 7.43736	 7.57001	 1	 337
2923	 7.43739	 7.57001	 0	 336
2924	 7.43755	 7.57001	 0	 335
2925	 7.43798	 7.57001	 0	 334
2926	 7.43801	 7.57001	 1	 334
2927	 7.43861	 7.57001	 0	 333
2928	 7.43933	 7.57001	 1	 333
2929	 7.43953	 7.57001	 0	 332
2930	 7.43995	 7.57001	 0	 331
2931	 7.4413	 7.57001	 1	 330
2932	 7.4415	 7.57001	 1	 329
2933	 7.44171	 7.57001	 1	 328
2934	 7.44209	 7.57001	 1	 328
2935	 7.4422	 7.57001	 0	 327
2936	 7.44229	 7.57001	 0	 326
2937	 7.44254	 7.57001	 1	 325
2938	 7.44264	 7.57001	 1	 324
2939	 7.44265	 7.57001	 0	 323
2940	 7.44276	 7.57001	 1	 322
2941	 7.44281	 7.57001	 1	 323
2942	 7.44304	 7.57001	 1	 322
2943	 7.44341	 7.57001	 1	 323
2944	 7.44371	 7.57001	 0	 322
2945	 7.444	 7.57001	 0	 321
2946	 7.4441	 7.57001	 0	 320
2947	 7.44417	 7.57001	 0	 319
2948	 7.44434	 7.57001	 0	 318
2949	 7.44482	 7.57001	 1	 318
2950	 7.44511	 7.57001	 0	 317
2951	 7.44568	 7.57001	 0	 316
2952	 7.44573	 7.57001	 1	 317
2953	 7.44574	 7.57001	 0	 316
2954	 7.44576	 7.57001	 1	 317
2955	 7.44601	 7.57001	 0	 316
2956	 7.44626	 7.57001	 0	 315
2957	 7.44633	 7.57001	 1	 316
2958	 7.44668	 7.57001	 1	 315
2959	 7.447	 7.57001	 1	 314
2960	 7.44717	 7.57001	 1	 313
2961	 7.44739	 7.57001	 0	 312
2962	 7.44743	 7.57001	 1	 311
2963	 7.44749	 7.57001	 1	 310
2964	 7.44781	 7.57001	 1	 309
2965	 7.44814	 7.57001	 1	 308
2966	 7.44826	 7.57001	 0	 307
2967	 7.44977	 7.57001	 1	 306
2968	 7.45066	 7.57001	 1	 307
2969	 7.45075	 7.57001	 1	 308
2970	 7.45093	 7.57001	 1	 308
2971	 7.45125	 7.57001	 1	 309
2972	 7.45135	 7.57001	 1	 310
2973	 7.45152	 7.57001	 0	 309
2974	 7.45164	 7.57001	 0	 308
2975	 7.45173	 7.57001	 1	 307
2976	 7.45174	 7.57001	 0	 306
2977	 7.45177	 7.57001	 0	 305
2978	 7.45188	 7.57001	 1	 305
2979	 7.45208	 7.57001	 1	 305
2980	 7.45214	 7.57001	 0	 304
2981	 7.45238	 7.57001	 1	 303
2982	 7.45243	 7.57001	 1	 303
2983	 7.45255	 7.57001	 1	 302
2984	 7.45419	 7.57001	 0	 301
2985	 7.45459	 7.57001	 1	 300
2986	 7.45474	 7.57001	 1	 299
2987	 7.45497	 7.57001	 1	 298
2988	 7.45585	 7.57001	 0	 297
2989	 7.4562	 7.57001	 1	 296
2990	 7.45641	 7.57001	 1	 295
2991	 7.45645	 7.57001	 0	 294
2992	 7.45765	 7.57001	 0	 293
2993	 7.45815	 7.57001	 0	 292
2994	 7.45819	 7.57001	 0	 291
2995	 7.45823	 7.57001	 0	 290
2996	 7.45927	 7.57001	 0	 289
2997	 7.45958	 7.57001	 0	 288
2998	 7.45961	 7.57001	 1	 287
2999	 7.45978	 7.57001	 1	 286
3000	 7.46013	 7.57001	 1	 287
3001	 7.46038	 7.57001	 1	 286
3002	 7.46067	 7.57001	 1	 286
3003	 7.46073	 7.57001	 1	 287
3004	 7.46116	 7.57001	 0	 286
3005	 7.46134	 7.57001	 1	 285
3006	 7.4614	 7.57001	 1	 284
3007	 7.46162	 7.57001	 1	 284
3008	 7.46191	 7.57001	 0	 283
3009	 7.46201	 7.57001	 1	 282
3010	 7.46203	 7.57001	 1	 282
3011	 7.46265	 7.57001	 0	 281
3012	 7.46265	 7.57001	 0	 280
3013	 7.4634	 7.57001	 1	 281
3014	 7.46353	 7.57001	 1	 282
3015	 7.46363	 7.57001	 1	 282
3016	 7.46366	 7.57001	 1	 283
3017	 7.46397	 7.57001	 1	 284
3018	 7.464	 7.57001	 1	 285
3019	 7.46417	 7.57001	 1	 286
3020	 7.46457	 7.57001	 1	 287
3021	 7.46469	 7.57001	 1	 287
3022	 7.465	 7.57001	 1	 286
3023	 7.46511	 7.57001	 1	 286
3024	 7.46516	 7.57001	 1	 287
3025	 7.46571	 7.57001	 1	 287
3026	 7.46582	 7.57001	 1	 287
3027	 7.4665	 7.57001	 0	 286
3028	 7.46695	 7.57001	 1	 285
3029	 7.46708	 7.57001	 0	 284
3030	 7.46809	 7.57001	 1	 284
3031	 7.46809	 7.57001	 1	 285
3032	 7.46843	 7.57001	 0	 284
3033	 7.46853	 7.57001	 1	 285
3034	 7.46858	 7.57001	 0	 284
3035	 7.46869	 7.57001	 1	 285
3036	 7.46912	 7.57001	 1	 285
3037	 7.4694	 7.57001	 1	 285
3038	 7.4699	 7.57001	 1	 285
3039	 7.46996	 7.57001	 1	 286
3040	 7.47072	 7.57001	 0	 285
3041	 7.47098	 7.57001	 0	 284
3042	 7.47147	 7.57001	 0	 283
3043	 7.47213	 7.57001	 0	 282
3044	 7.47262	 7.57001	 1	 281
3045	 7.4729	 7.57001	 1	 282
3046	 7.47355	 7.57001	 1	 283
3047	 7.47385	 7.57001	 1	 282
3048	 7.47391	 7.57001	 0	 281
3049	 7.47407	 7.57001	 1	 280
3050	 7.47415	 7.57001	 1	 279
3051	 7.47433	 7.57001	 1	 278
3052	 7.47442	 7.57001	 1	 277
3053	 7.47442	 7.57001	 1	 276
3054	 7.47472	 7.57001	 1	 275
3055	 7.47492	 7.57001	 1	 274
3056	 7.47507	 7.57001	 0	 273
3057	 7.47508	 7.57001	 1	 272
3058	 7.47595	 7.57001	 1	 271
3059	 7.47605	 7.57001	 0	 270
3060	 7.47605	 7.57001	 1	 269
3061	 7.47617	 7.57001	 1	 269
3062	 7.47651	 7.57001	 0	 268
3063	 7.47681	 7.57001	 1	 268
3064	 7.4769	 7.57001	 0	 267
3065	 7.47717	 7.57001	 1	 266
3066	 7.47775	 7.57001	 1	 267
3067	 7.47801	 7.57001	 1	 266
3068	 7.47835	 7.57001	 1	 266
3069	 7.47842	 7.57001	 1	 267
3070	 7.47845	 7.57001	 1	 267
3071	 7.47854	 7.57001	 1	 266
3072	 7.47876	 7.57001	 0	 265
3073	 7.47884	 7.57001	 1	 264
3074	 7.47909	 7.57001	 1	 264
3075	 7.47915	 7.57001	 0	 263
3076	 7.47915	 7.57001	 1	 264
3077	 7.4792	 7.57001	 1	 263
3078	 7.47927	 7.57001	 1	 262
3079	 7.47929	 7.57001	 1	 261
3080	 7.4793	 7.57001	 1	 261
3081	 7.47951	 7.57001	 0	 260
3082	 7.4796	 7.57001	 1	 259
3083	 7.47963	 7.57001	 1	 258
3084	 7.47975	 7.57001	 1	 258
3085	 7.47978	 7.57001	 1	 257
3086	 7.47993	 7.57001	 1	 256
3087	 7.48003	 7.57001	 1	 255
3088	 7.48036	 7.57001	 1	 254
3089	 7.48074	 7.57001	 1	 253
3090	 7.48078	 7.57001	 0	 252
3091	 7.48082	 7.57001	 1	 252
3092	 7.48086	 7.57001	 1	 252
3093	 7.48199	 7.57001	 1	 251
3094	 7.4827	 7.57001	 0	 250
3095	 7.48275	 7.57001	 0	 249
3096	 7.48314	 7.57001	 1	 248
3097	 7.48346	 7.57001	 0	 247
3098	 7.48346	 7.57001	 1	 246
3099	 7.48378	 7.57001	 1	 246
3100	 7.48378	 7.57001	 1	 246
3101	 7.48384	 7.57001	 0	 245
3102	 7.48399	 7.57001	 0	 244
3103	 7.48418	 7.57001	 0	 243
3104	 7.4845	 7.57001	 1	 242
3105	 7.48466	 7.57001	 1	 241
3106	 7.48473	 7.57001	 0	 240
3107	 7.48477	 7.57001	 1	 239
3108	 7.48499	 7.57001	 1	 238
3109	 7.48508	 7.57001	 1	 237
3110	 7.48515	 7.57001	 0	 236
3111	 7.48569	 7.57001	 0	 235
3112	 7.48571	 7.57001	 0	 234
3113	 7.48581	 7.57001	 0	 233
3114	 7.48584	 7.57001	 1	 232
3115	 7.48663	 7.57001	 1	 231
3116	 7.48696	 7.57001	 1	 230
3117	 7.48717	 7.57001	 1	 229
3118	 7.48727	 7.57001	 1	 228
3119	 7.4874	 7.57001	 1	 227
3120	 7.4877	 7.57001	 1	 226
3121	 7.48773	 7.57001	 0	 225
3122	 7.4878	 7.57001	 1	 224
3123	 7.48787	 7.57001	 1	 223
3124	 7.48808	 7.57001	 1	 222
3125	 7.48827	 7.57001	 0	 221
3126	 7.48841	 7.57001	 0	 220
3127	 7.4885	 7.57001	 1	 219
3128	 7.48878	 7.57001	 1	 218
3129	 7.48883	 7.57001	 1	 217
3130	 7.48888	 7.57001	 1	 216
3131	 7.48891	 7.57001	 1	 215
3132	 7.48894	 7.57001	 1	 214
3133	 7.48923	 7.57001	 1	 213
3134	 7.4894	 7.57001	 1	 212
3135	 7.4896	 7.57001	 1	 211
3136	 7.48976	 7.57001	 0	 210
3137	 7.4899	 7.57001	 1	 209
3138	 7.49017	 7.57001	 1	 208
3139	 7.49107	 7.57001	 1	 207
3140	 7.49129	 7.57001	 0	 206
3141	 7.49132	 7.57001	 1	 205
3142	 7.49133	 7.57001	 1	 204
3143	 7.49149	 7.57001	 1	 203
3144	 7.49151	 7.57001	 0	 202
3145	 7.49223	 7.57001	 1	 201
3146	 7.49249	 7.57001	 0	 200
3147	 7.49249	 7.57001	 0	 199
3148	 7.49278	 7.57001	 1	 198
3149	 7.49308	 7.57001	 1	 197
3150	 7.49328	 7.57001	 0	 196
3151	 7.49335	 7.57001	 1	 195
3152	 7.49347	 7.57001	 1	 194
3153	 7.49388	 7.57001	 1	 193
3154	 7.49392	 7.57001	 1	 192
3155	 7.49413	 7.57001	 1	 191
3156	 7.49416	 7.57001	 1	 190
3157	 7.49416	 7.57001	 1	 189
3158	 7.49416	 7.57001	 1	 188
3159	 7.49416	 7.57001	 1	 187
3160	 7.49416	 7.57001	 1	 186
3161	 7.49416	 7.57001	 1	 185
3162	 7.49416	 7.57001	 1	 184
3163	 7.49416	 7.57001	 1	 183
3164	 7.49416	 7.57001	 1	 182
3165	 7.49416	 7.57001	 1	 181
3166	 7.49416	 7.57001	 1	 180
3167	 7.49416	 7.57001	 1	 179
3168	 7.49416	 7.57001	 1	 178
3169	 7.49416	 7.57001	 1	 177
3170	 7.49416	 7.57001	 1	 176
3171	 7.49416	 7.57001	 1	 175
3172	 7.49416	 7.57001	 1	 174
3173	 7.49416	 7.57001	 1	 173
3174	 7.49416	 7.57001	 1	 172
3175	 7.49416	 7.57001	 1	 171
3176	 7.49416	 7.57001	 1	 170
3177	 7.49416	 7.57001	 1	 169
3178	 7.49416	 7.57001	 1	 168
3179	 7.49416	 7.57001	 1	 167
3180	 7.49416	 7.57001	 1	 166
3181	 7.49416	 7.57001	 1	 165
3182	 7.49416	 7.57001	 1	 164
3183	 7.49416	 7.57001	 1	 163
3184	 7.49416	 7.57001	 1	 162
3185	 7.49416	 7.57001	 1	 161
3186	 7.49416	 7.57001	 1	 160
3187	 7.49416	 7.57001	 1	 159
3188	 7.49416	 7.57001	 1	 158
3189	 7.49416	 7.57001	 1	 157
3190	 7.49416	 7.57001	 1	 156
3191	 7.49416	 7.57001	 1	 155
3192	 7.49416	 7.57001	 1	 154
3193	 7.49416	 7.57001	 1	 153
3194	 7.49416	 7.57001	 1	 152
3195	 7.49416	 7.57001	 1	 151
3196	 7.49416	 7.57001	 1	 150
3197	 7.49416	 7.57001	 1	 149
3198	 7.49416	 7.57001	 1	 148
3199	 7.49416	 7.57001	 1	 147
3200	 7.49416	 7.57001	 1	 146
3201	 7.49416	 7.57001	 1	 145
3202	 7.49416	 7.57001	 1	 144
3203	 7.49416	 7.57001	 1	 143
3204	 7.49416	 7.57001	 1	 142
3205	 7.49416	 7.57001	 1	 141
3206	 7.49416	 7.57001	 1	 140
3207	 7.49416	 7.57001	 1	 139
3208	 7.49416	 7.57001	 1	 138
3209	 7.49416	 7.57001	 1	 137
3210	 7.49416	 7.57001	 1	 136
3211	 7.49416	 7.57001	 1	 135
3212	 7.49416	 7.57001	 1	 134
3213	 7.49416	 7.57001	 1	 133
3214	 7.49416	 7.57001	 1	 132
3215	 7.49416	 7.57001	 1	 131
3216	 7.49416	 7.57001	 1	 130
3217	 7.49416	 7.57001	 1	 129
3218	 7.49416	 7.57001	 1	 128
3219	 7.49416	 7.57001	 1	 127
3220	 7.49416	 7.57001	 1	 126
3221	 7.49416	 7.57001	 1	 125
3222	 7.49416	 7.57001	 1	 124
3223	 7.49416	 7.57001	 1	 123
3224	 7.49416	 7.57001	 1	 122
3225	 7.49416	 7.57001	 1	 121
3226	 7.49416	 7.57001	 1	 120
3227	 7.49416	 7.57001	 1	 119
3228	 7.49416	 7.57001	 1	 118
3229	 7.49416	 7.57001	 1	 117
3230	 7.49416	 7.57001	 1	 116
3231	 7.49416	 7.57001	 1	 115
3232	 7.49416	 7.57001	 1	 114
3233	 7.49416	 7.57001	 1	 113
3234	 7.49416	 7.57001	 1	 112
3235	 7.49416	 7.57001	 1	 111
3236	 7.49416	 7.57001	 1	 110
3237	 7.49416	 7.57001	 1	 109
3238	 7.49416	 7.57001	 1	 108
3239	 7.49416	 7.57001	 1	 107
3240	 7.49416	 7.57001	 1	 106
3241	 7.49416	 7.57001	 1	 105
3242	 7.49416	 7.57001	 1	 104
3243	 7.49416	 7.57001	 1	 103
3244	 7.49416	 7.57001	 1	 102
3245	 7.49416	 7.57001	 1	 101
3246	 7.49416	 7.57001	 1	 100
3247	 7.49416	 7.57001	 1	 99
3248	 7.49416	 7.57001	 1	 98
3249	 7.49416	 7.57001	 1	 97
3250	 7.49416	 7.57001	 1	 96
3251	 7.49416	 7.57001	 1	 95
3252	 7.49416	 7.57001	 1	 94
3253	 7.49416	 7.57001	 1	 93
3254	 7.49416	 7.57001	 1	 92
3255	 7.49416	 7.57001	 1	 91
3256	 7.49416	 7.57001	 1	 90
3257	 7.49416	 7.57001	 1	 89
3258	 7.49416	 7.57001	 1	 88
3259	 7.49416	 7.57001	 1	 87
3260	 7.49416	 7.57001	 1	 86
3261	 7.49416	 7.57001	 1	 85
3262	 7.49416	 7.57001	 1	 84
3263	 7.49416	 7.57001	 1	 83
3264	 7.49416	 7.57001	 1	 82
3265	 7.49416	 7.57001	 1	 81
3266	 7.49416	 7.57001	 1	 80
3267	 7.49416	 7.57001	 1	 79
3268	 7.49416	 7.57001	 1	 78
3269	 7.49416	 7.57001	 1	 77
3270	 7.49416	 7.57001	 1	 76
3271	 7.49416	 7.57001	 1	 75
3272	 7.49416	 7.57001	 1	 74
3273	 7.49416	 7.57001	 1	 73
3274	 7.49416	 7.57001	 1	 72
3275	 7.49416	 7.57001	 1	 71
3276	 7.49416	 7.57001	 1	 70
3277	 7.49416	 7.57001	 1	 69
3278	 7.49416	 7.57001	 1	 68
3279	 7.49416	 7.57001	 1	 67
3280	 7.49416	 7.57001	 1	 66
3281	 7.49416	 7.57001	 1	 65
3282	 7.49416	 7.57001	 1	 64
3283	 7.49416	 7.57001	 1	 63
3284	 7.49416	 7.57001	 1	 62
3285	 7.49416	 7.57001	 1	 61
3286	 7.49416	 7.57001	 1	 60
3287	 7.49416	 7.57001	 1	 59
3288	 7.49416	 7.57001	 1	 58
3289	 7.49416	 7.57001	 1	 57
3290	 7.49416	 7.57001	 1	 56
3291	 7.49416	 7.57001	 1	 55
3292	 7.49416	 7.57001	 1	 54
3293	 7.49416	 7.57001	 1	 53
3294	 7.49416	 7.57001	 1	 52
3295	 7.49416	 7.57001	 1	 51
3296	 7.49416	 7.57001	 1	 50
3297	 7.49416	 7.57001	 1	 49
3298	 7.49416	 7.57001	 1	 48
3299	 7.49416	 7.57001	 1	 47
3300	 7.49416	 7.57001	 1	 46
3301	 7.49416	 7.57001	 1	 45
3302	 7.49416	 7.57001	 1	 44
3303	 7.49416	 7.57001	 1	 43
3304	 7.49416	 7.57001	 1	 42
3305	 7.49416	 7.57001	 1	 41
3306	 7.49416	 7.57001	 1	 40
3307	 7.49416	 7.57001	 1	 39
3308	 7.49416	 7.57001	 1	 38
3309	 7.49416	 7.57001	 1	 37
3310	 7.49416	 7.57001	 1	 36
3311	 7.49416	 7.57001	 1	 35
3312	 7.49416	 7.57001	 1	 34
3313	 7.49416	 7.57001	 1	 33
3314	 7.49416	 7.57001	 1	 32
3315	 7.49416	 7.57001	 1	 31
3316	 7.49416	 7.57001	 1	 30
3317	 7.49416	 7.57001	 1	 29
3318	 7.49416	 7.57001	 1	 28
3319	 7.49416	 7.57001	 1	 27
3320	 7.49416	 7.57001	 1	 26
3321	 7.49416	 7.57001	 1	 25
3322	 7.49416	 7.57001	 1	 24
3323	 7.49416	 7.57001	 1	 23
3324	 7.49416	 7.57001	 1	 22
3325	 7.49416	 7.57001	 1	 21
3326	 7.49416	 7.57001	 1	 20
3327	 7.49416	 7.57001	 1	 19
3328	 7.49416	 7.57001	 1	 18
3329	 7.49416	 7.57001	 1	 17
3330	 7.49416	 7.57001	 1	 16
3331	 7.49416	 7.57001	 1	 15
3332	 7.49416	 7.57001	 1	 14
3333	 7.49416	 7.57001	 1	 13
3334	 7.49416	 7.57001	 1	 12
3335	 7.49416	 7.57001	 1	 11
3336	 7.49416	 7.57001	 1	 10
3337	 7.49416	 7.57001	 1	 9
3338	 7.49416	 7.57001	 1	 8
3339	 7.49416	 7.57001	 1	 7
3340	 7.49416	 7.57001	 1	 6
3341	 7.49416	 7.57001	 1	 5
3342	 7.49416	 7.57001	 1	 4
3343	 7.49416	 7.57001	 1	 3
3344	 7.49416	 7.57001	 1	 2
3345	 7.49416	 7.57001	 1	 1
3346	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.250_20190114_1804_50.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.25
# optRelaxX 0.25
# optRelaxY 0.25
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 407
712	 4.81721	 7.61026	 0	 408
713	 4.81903	 7.61026	 0	 409
714	 4.83249	 7.61026	 0	 409
715	 4.8459	 7.61026	 0	 410
716	 4.84762	 7.61026	 0	 411
717	 4.86801	 7.61026	 0	 410
718	 4.87228	 7.61026	 0	 411
719	 4.8768	 7.61026	 0	 412
720	 4.87916	 7.61026	 0	 412
721	 4.88763	 7.61026	 0	 413
722	 4.89717	 7.61026	 0	 414
723	 4.90424	 7.61026	 0	 415
724	 4.90754	 7.61026	 0	 415
725	 4.9093	 7.61026	 0	 416
726	 4.91057	 7.61026	 0	 416
727	 4.92274	 7.61026	 0	 415
728	 4.92331	 7.61026	 0	 416
729	 4.92967	 7.61026	 0	 415
730	 4.93095	 7.61026	 0	 414
731	 4.93453	 7.61026	 0	 413
732	 4.93478	 7.61026	 0	 414
733	 4.94217	 7.61026	 0	 414
734	 4.94268	 7.61026	 0	 415
735	 4.94807	 7.61026	 0	 415
736	 4.95235	 7.61026	 0	 416
737	 4.95249	 7.61026	 0	 416
738	 4.95282	 7.61026	 0	 417
739	 4.95384	 7.61026	 0	 417
740	 4.9551	 7.61026	 0	 418
741	 4.9594	 7.61026	 0	 419
742	 4.96821	 7.61026	 0	 420
743	 4.97208	 7.61026	 0	 421
744	 4.97363	 7.61026	 0	 421
745	 4.98189	 7.61026	 0	 422
746	 4.98574	 7.61026	 0	 423
747	 4.998	 7.61026	 0	 424
748	 4.99931	 7.61026	 0	 425
749	 5.00025	 7.61026	 0	 425
750	 5.01869	 7.61026	 0	 426
751	 5.02366	 7.61026	 0	 427
752	 5.02442	 7.61026	 0	 426
753	 5.02753	 7.61026	 0	 426
754	 5.02829	 7.61026	 0	 427
755	 5.03331	 7.61026	 0	 427
756	 5.03821	 7.61026	 0	 428
757	 5.04958	 7.61026	 0	 428
758	 5.05595	 7.61026	 0	 429
759	 5.0614	 7.61026	 0	 430
760	 5.07877	 7.61026	 0	 430
761	 5.08049	 7.61026	 0	 431
762	 5.08373	 7.61026	 0	 432
763	 5.08841	 7.61026	 0	 433
764	 5.09523	 7.61026	 0	 434
765	 5.1019	 7.61026	 0	 435
766	 5.11285	 7.61026	 0	 436
767	 5.11358	 7.61026	 0	 437
768	 5.11929	 7.61026	 0	 438
769	 5.12319	 7.61026	 0	 439
770	 5.12677	 7.61026	 0	 438
771	 5.13097	 7.61026	 0	 439
772	 5.13811	 7.61026	 0	 440
773	 5.1397	 7.61026	 0	 441
774	 5.15003	 7.61026	 0	 440
775	 5.15034	 7.61026	 0	 441
776	 5.15043	 7.61026	 0	 441
777	 5.15958	 7.61026	 0	 440
778	 5.1597	 7.61026	 0	 441
779	 5.16444	 7.61026	 0	 442
780	 5.1698	 7.61026	 0	 443
781	 5.17081	 7.61026	 0	 444
782	 5.17454	 7.61026	 0	 445
783	 5.17797	 7.61026	 0	 446
784	 5.17923	 7.61026	 0	 447
785	 5.17928	 7.61026	 0	 448
786	 5.1802	 7.61026	 0	 449
787	 5.18453	 7.61026	 0	 450
788	 5.1855	 7.61026	 0	 451
789	 5.18738	 7.61026	 0	 451
790	 5.19335	 7.61026	 0	 451
791	 5.19673	 7.61026	 0	 452
792	 5.19699	 7.61026	 0	 453
793	 5.20759	 7.61026	 0	 454
794	 5.21355	 7.61026	 0	 455
795	 5.21771	 7.61026	 0	 454
796	 5.23456	 7.61026	 0	 455
797	 5.24382	 7.61026	 0	 455
798	 5.25255	 7.61026	 0	 456
799	 5.2538	 7.61026	 0	 457
800	 5.25711	 7.61026	 0	 458
801	 5.26701	 7.61026	 0	 459
802	 5.26774	 7.61026	 0	 460
803	 5.26914	 7.61026	 0	 461
804	 5.27286	 7.61026	 0	 461
805	 5.27572	 7.61026	 0	 462
806	 5.27871	 7.61026	 0	 463
807	 5.29161	 7.61026	 0	 464
808	 5.29262	 7.61026	 0	 463
809	 5.29327	 7.61026	 0	 464
810	 5.29778	 7.61026	 0	 465
811	 5.2998	 7.61026	 0	 466
812	 5.30335	 7.61026	 0	 467
813	 5.30567	 7.61026	 0	 467
814	 5.31039	 7.61026	 0	 468
815	 5.31191	 7.61026	 0	 469
816	 5.32096	 7.61026	 0	 470
817	 5.32293	 7.61026	 0	 471
818	 5.32422	 7.61026	 0	 472
819	 5.32666	 7.61026	 0	 473
820	 5.3283	 7.61026	 0	 472
821	 5.33238	 7.61026	 0	 472
822	 5.33305	 7.61026	 0	 473
823	 5.33511	 7.61026	 0	 474
824	 5.33813	 7.61026	 0	 475
825	 5.34036	 7.61026	 0	 476
826	 5.34308	 7.61026	 0	 477
827	 5.34761	 7.61026	 0	 477
828	 5.34943	 7.61026	 0	 478
829	 5.35178	 7.61026	 0	 479
830	 5.35196	 7.61026	 0	 480
831	 5.35284	 7.61026	 0	 481
832	 5.36317	 7.61026	 0	 482
833	 5.36805	 7.61026	 0	 483
834	 5.3683	 7.61026	 0	 484
835	 5.36919	 7.61026	 0	 485
836	 5.37151	 7.61026	 0	 486
837	 5.37608	 7.61026	 0	 487
838	 5.37727	 7.61026	 0	 488
839	 5.38017	 7.61026	 0	 489
840	 5.38225	 7.61026	 0	 490
841	 5.38369	 7.61026	 0	 491
842	 5.38649	 7.61026	 0	 492
843	 5.38668	 7.61026	 0	 492
844	 5.38985	 7.61026	 0	 493
845	 5.39194	 7.61026	 0	 494
846	 5.3971	 7.61026	 0	 493
847	 5.39794	 7.61026	 0	 492
848	 5.39893	 7.61026	 0	 493
849	 5.40837	 7.61026	 0	 494
850	 5.41005	 7.61026	 0	 495
851	 5.41428	 7.61026	 0	 495
852	 5.42045	 7.61026	 0	 496
853	 5.42255	 7.61026	 0	 497
854	 5.43011	 7.61026	 0	 498
855	 5.43244	 7.61026	 0	 498
856	 5.4341	 7.61026	 0	 499
857	 5.43996	 7.61026	 0	 500
858	 5.44453	 7.61026	 0	 501
859	 5.44497	 7.61026	 0	 501
860	 5.44508	 7.61026	 0	 502
861	 5.44653	 7.61026	 0	 503
862	 5.44716	 7.61026	 0	 504
863	 5.46366	 7.61026	 0	 505
864	 5.46407	 7.61026	 0	 506
865	 5.46412	 7.61026	 0	 506
866	 5.46423	 7.61026	 0	 507
867	 5.46611	 7.61026	 0	 508
868	 5.46827	 7.61026	 0	 509
869	 5.47019	 7.61026	 0	 510
870	 5.47315	 7.61026	 0	 509
871	 5.47357	 7.61026	 0	 510
872	 5.47647	 7.61026	 0	 511
873	 5.48034	 7.61026	 0	 512
874	 5.48395	 7.61026	 0	 512
875	 5.48948	 7.61026	 0	 513
876	 5.4953	 7.61026	 0	 514
877	 5.49575	 7.61026	 0	 514
878	 5.49671	 7.61026	 0	 514
879	 5.49725	 7.61026	 0	 515
880	 5.50144	 7.61026	 0	 516
881	 5.50226	 7.61026	 0	 516
882	 5.50727	 7.61026	 0	 517
883	 5.50929	 7.61026	 0	 518
884	 5.51015	 7.61026	 0	 519
885	 5.51118	 7.61026	 0	 520
886	 5.51149	 7.61026	 0	 521
887	 5.51744	 7.61026	 0	 522
888	 5.51777	 7.61026	 0	 523
889	 5.51967	 7.61026	 0	 524
890	 5.52836	 7.61026	 0	 525
891	 5.52903	 7.61026	 0	 526
892	 5.53217	 7.61026	 0	 527
893	 5.53722	 7.61026	 0	 528
894	 5.53756	 7.61026	 0	 529
895	 5.54131	 7.61026	 0	 530
896	 5.54305	 7.61026	 0	 531
897	 5.54408	 7.61026	 0	 531
898	 5.54427	 7.61026	 0	 532
899	 5.54647	 7.61026	 0	 532
900	 5.54742	 7.61026	 0	 533
901	 5.54958	 7.61026	 0	 534
902	 5.55086	 7.61026	 0	 535
903	 5.55094	 7.61026	 0	 536
904	 5.55338	 7.61026	 0	 537
905	 5.55403	 7.61026	 0	 538
906	 5.55415	 7.61026	 0	 539
907	 5.55497	 7.61026	 0	 538
908	 5.55788	 7.61026	 0	 539
909	 5.55819	 7.61026	 0	 540
910	 5.55976	 7.61026	 0	 541
911	 5.56028	 7.61026	 0	 542
912	 5.56253	 7.61026	 0	 543
913	 5.56289	 7.61026	 0	 544
914	 5.56296	 7.61026	 0	 545
915	 5.56332	 7.61026	 0	 546
916	 5.56339	 7.61026	 0	 547
917	 5.56461	 7.61026	 0	 548
918	 5.56612	 7.61026	 0	 549
919	 5.57174	 7.61026	 0	 550
920	 5.57276	 7.61026	 0	 551
921	 5.57387	 7.61026	 0	 552
922	 5.57484	 7.61026	 0	 552
923	 5.57821	 7.61026	 0	 553
924	 5.57842	 7.61026	 0	 554
925	 5.57985	 7.61026	 0	 555
926	 5.58025	 7.61026	 0	 556
927	 5.58102	 7.61026	 0	 557
928	 5.58325	 7.61026	 0	 558
929	 5.58365	 7.61026	 0	 558
930	 5.58569	 7.61026	 0	 558
931	 5.58749	 7.61026	 0	 559
932	 5.58798	 7.61026	 0	 559
933	 5.59075	 7.61026	 0	 559
934	 5.59088	 7.61026	 0	 560
935	 5.59112	 7.61026	 0	 561
936	 5.59123	 7.61026	 0	 561
937	 5.59242	 7.61026	 0	 562
938	 5.59537	 7.61026	 0	 562
939	 5.59759	 7.61026	 0	 563
940	 5.60058	 7.61026	 0	 564
941	 5.60228	 7.61026	 0	 565
942	 5.60396	 7.61026	 0	 566
943	 5.60561	 7.61026	 0	 567
944	 5.6057	 7.61026	 0	 568
945	 5.60844	 7.61026	 0	 569
946	 5.6091	 7.61026	 0	 570
947	 5.61074	 7.61026	 0	 571
948	 5.61189	 7.61026	 0	 572
949	 5.61337	 7.61026	 0	 573
950	 5.61396	 7.61026	 0	 574
951	 5.61594	 7.61026	 0	 575
952	 5.61676	 7.61026	 0	 575
953	 5.61845	 7.61026	 0	 575
954	 5.6192	 7.61026	 0	 576
955	 5.62329	 7.61026	 0	 576
956	 5.62364	 7.61026	 0	 577
957	 5.62552	 7.61026	 0	 578
958	 5.63138	 7.61026	 0	 578
959	 5.63183	 7.61026	 0	 579
960	 5.63226	 7.61026	 0	 580
961	 5.63352	 7.61026	 0	 580
962	 5.63378	 7.61026	 0	 581
963	 5.63453	 7.61026	 0	 581
964	 5.6373	 7.61026	 0	 581
965	 5.63781	 7.61026	 0	 582
966	 5.63914	 7.61026	 0	 582
967	 5.63928	 7.61026	 0	 583
968	 5.63934	 7.61026	 0	 584
969	 5.64052	 7.61026	 0	 585
970	 5.64085	 7.61026	 0	 586
971	 5.6409	 7.61026	 0	 587
972	 5.64139	 7.61026	 0	 588
973	 5.64382	 7.61026	 0	 588
974	 5.64401	 7.61026	 0	 589
975	 5.64791	 7.61026	 0	 589
976	 5.64887	 7.61026	 0	 590
977	 5.65013	 7.61026	 0	 591
978	 5.65155	 7.61026	 0	 592
979	 5.6531	 7.61026	 0	 593
980	 5.65796	 7.61026	 0	 593
981	 5.65918	 7.61026	 0	 594
982	 5.66128	 7.61026	 0	 595
983	 5.66536	 7.61026	 0	 594
984	 5.66602	 7.61026	 0	 594
985	 5.67185	 7.61026	 0	 595
986	 5.67201	 7.61026	 0	 596
987	 5.67344	 7.61026	 0	 597
988	 5.67386	 7.61026	 0	 598
989	 5.6769	 7.61026	 0	 598
990	 5.67908	 7.61026	 0	 598
991	 5.67954	 7.61026	 0	 599
992	 5.68029	 7.61026	 0	 600
993	 5.68265	 7.61026	 0	 600
994	 5.68466	 7.61026	 0	 601
995	 5.68596	 7.61026	 0	 602
996	 5.68743	 7.61026	 0	 603
997	 5.68824	 7.61026	 0	 603
998	 5.69063	 7.61026	 0	 604
999	 5.6911	 7.61026	 0	 603
1000	 5.69119	 7.61026	 0	 604
1001	 5.69175	 7.61026	 0	 605
1002	 5.69529	 7.61026	 0	 605
1003	 5.69617	 7.61026	 0	 606
1004	 5.701	 7.61026	 0	 607
1005	 5.70247	 7.61026	 0	 607
1006	 5.70269	 7.61026	 0	 607
1007	 5.70727	 7.61026	 0	 606
1008	 5.70868	 7.61026	 0	 606
1009	 5.70893	 7.61026	 0	 606
1010	 5.7103	 7.61026	 0	 607
1011	 5.71261	 7.61026	 0	 607
1012	 5.71282	 7.61026	 0	 608
1013	 5.71304	 7.61026	 0	 607
1014	 5.71576	 7.61026	 0	 607
1015	 5.71887	 7.61026	 0	 608
1016	 5.72056	 7.61026	 0	 609
1017	 5.72323	 7.61026	 0	 609
1018	 5.72632	 7.61026	 0	 609
1019	 5.72636	 7.61026	 0	 609
1020	 5.72675	 7.61026	 0	 608
1021	 5.7268	 7.61026	 0	 609
1022	 5.72823	 7.61026	 0	 610
1023	 5.73033	 7.61026	 0	 611
1024	 5.73085	 7.61026	 0	 612
1025	 5.73491	 7.61026	 0	 613
1026	 5.73848	 7.61026	 0	 614
1027	 5.7391	 7.61026	 0	 614
1028	 5.73934	 7.61026	 0	 615
1029	 5.73978	 7.61026	 0	 616
1030	 5.73978	 7.61026	 0	 616
1031	 5.74219	 7.61026	 0	 617
1032	 5.74335	 7.61026	 0	 616
1033	 5.74351	 7.61026	 0	 616
1034	 5.74367	 7.61026	 0	 616
1035	 5.74481	 7.61026	 0	 617
1036	 5.74488	 7.61026	 0	 616
1037	 5.74497	 7.61026	 0	 617
1038	 5.74659	 7.61026	 0	 616
1039	 5.7477	 7.61026	 0	 617
1040	 5.74854	 7.61026	 0	 618
1041	 5.74907	 7.61026	 0	 618
1042	 5.75044	 7.61026	 0	 618
1043	 5.75128	 7.61026	 0	 618
1044	 5.75433	 7.61026	 0	 619
1045	 5.75483	 7.61026	 0	 620
1046	 5.75636	 7.61026	 0	 621
1047	 5.75663	 7.61026	 0	 621
1048	 5.75675	 7.61026	 0	 621
1049	 5.75826	 7.61026	 0	 621
1050	 5.7608	 7.61026	 0	 621
1051	 5.76413	 7.61026	 0	 622
1052	 5.76796	 7.61026	 0	 622
1053	 5.76884	 7.61026	 0	 621
1054	 5.76989	 7.61026	 0	 622
1055	 5.7708	 7.61026	 0	 623
1056	 5.77103	 7.61026	 0	 624
1057	 5.77104	 7.61026	 0	 625
1058	 5.77277	 7.61026	 0	 626
1059	 5.775	 7.61026	 0	 625
1060	 5.77594	 7.61026	 0	 625
1061	 5.77671	 7.61026	 0	 626
1062	 5.7769	 7.61026	 0	 627
1063	 5.77801	 7.61026	 0	 628
1064	 5.7783	 7.61026	 0	 629
1065	 5.77882	 7.61026	 0	 628
1066	 5.77943	 7.61026	 0	 627
1067	 5.78049	 7.61026	 0	 627
1068	 5.78324	 7.61026	 0	 628
1069	 5.78752	 7.61026	 0	 629
1070	 5.78831	 7.61026	 0	 628
1071	 5.78842	 7.61026	 0	 627
1072	 5.79206	 7.61026	 0	 626
1073	 5.79381	 7.61026	 0	 627
1074	 5.79396	 7.61026	 0	 627
1075	 5.79568	 7.61026	 0	 627
1076	 5.79594	 7.61026	 0	 626
1077	 5.79647	 7.61026	 0	 625
1078	 5.79692	 7.61026	 0	 625
1079	 5.79735	 7.61026	 0	 626
1080	 5.79791	 7.61026	 0	 626
1081	 5.80121	 7.61026	 0	 626
1082	 5.80135	 7.61026	 0	 626
1083	 5.80289	 7.61026	 0	 626
1084	 5.80414	 7.61026	 0	 627
1085	 5.80424	 7.61026	 0	 627
1086	 5.80598	 7.61026	 0	 628
1087	 5.80801	 7.61026	 0	 629
1088	 5.80983	 7.61026	 0	 630
1089	 5.81009	 7.61026	 0	 631
1090	 5.81018	 7.61026	 0	 630
1091	 5.81363	 7.61026	 0	 630
1092	 5.81444	 7.61026	 0	 631
1093	 5.8201	 7.61026	 0	 630
1094	 5.82045	 7.61026	 0	 631
1095	 5.82122	 7.61026	 0	 631
1096	 5.82167	 7.61026	 0	 631
1097	 5.82219	 7.61026	 0	 631
1098	 5.82368	 7.61026	 0	 631
1099	 5.82494	 7.61026	 0	 630
1100	 5.82535	 7.61026	 0	 631
1101	 5.82671	 7.61026	 0	 631
1102	 5.82781	 7.61026	 0	 631
1103	 5.82888	 7.61026	 0	 632
1104	 5.83014	 7.61026	 0	 631
1105	 5.83075	 7.61026	 0	 632
1106	 5.83168	 7.61026	 0	 632
1107	 5.83196	 7.61026	 0	 633
1108	 5.832	 7.61026	 0	 634
1109	 5.83269	 7.61026	 0	 635
1110	 5.83391	 7.61026	 0	 636
1111	 5.83426	 7.61026	 0	 635
1112	 5.83774	 7.61026	 0	 636
1113	 5.84263	 7.61026	 0	 637
1114	 5.84348	 7.61026	 0	 638
1115	 5.84492	 7.61026	 0	 639
1116	 5.8534	 7.61026	 0	 640
1117	 5.85525	 7.61026	 0	 640
1118	 5.8553	 7.61026	 0	 640
1119	 5.85893	 7.61026	 0	 641
1120	 5.8594	 7.61026	 0	 640
1121	 5.85949	 7.61026	 0	 641
1122	 5.86109	 7.61026	 0	 642
1123	 5.86233	 7.61026	 0	 643
1124	 5.86302	 7.61026	 0	 644
1125	 5.86308	 7.61026	 0	 643
1126	 5.86373	 7.61026	 0	 642
1127	 5.865	 7.61026	 0	 641
1128	 5.86532	 7.61026	 0	 640
1129	 5.86864	 7.61026	 0	 639
1130	 5.87054	 7.61026	 0	 638
1131	 5.87217	 7.61026	 0	 639
1132	 5.87228	 7.61026	 0	 638
1133	 5.87229	 7.61026	 0	 639
1134	 5.87363	 7.61026	 0	 639
1135	 5.87465	 7.61026	 0	 638
1136	 5.87537	 7.61026	 0	 639
1137	 5.8762	 7.61026	 0	 638
1138	 5.87668	 7.61026	 0	 639
1139	 5.87678	 7.61026	 0	 640
1140	 5.87979	 7.61026	 0	 640
1141	 5.8801	 7.61026	 0	 639
1142	 5.88132	 7.61026	 0	 640
1143	 5.88154	 7.61026	 0	 641
1144	 5.88163	 7.61026	 0	 641
1145	 5.88185	 7.61026	 0	 642
1146	 5.88195	 7.61026	 0	 641
1147	 5.88204	 7.61026	 0	 642
1148	 5.88267	 7.61026	 0	 641
1149	 5.88554	 7.61026	 0	 640
1150	 5.88628	 7.61026	 0	 639
1151	 5.88635	 7.61026	 0	 638
1152	 5.88946	 7.61026	 0	 638
1153	 5.89016	 7.61026	 0	 638
1154	 5.89096	 7.61026	 0	 639
1155	 5.89113	 7.61026	 0	 640
1156	 5.89131	 7.61026	 0	 641
1157	 5.89477	 7.61026	 0	 642
1158	 5.89537	 7.61026	 0	 642
1159	 5.89557	 7.61026	 0	 641
1160	 5.89605	 7.61026	 0	 642
1161	 5.89741	 7.61026	 0	 643
1162	 5.89749	 7.61026	 0	 642
1163	 5.89894	 7.61026	 0	 641
1164	 5.90202	 7.61026	 0	 640
1165	 5.90583	 7.61026	 0	 641
1166	 5.90834	 7.61026	 0	 640
1167	 5.90916	 7.61026	 0	 641
1168	 5.90936	 7.61026	 0	 640
1169	 5.90972	 7.61026	 0	 641
1170	 5.91024	 7.61026	 0	 642
1171	 5.91229	 7.61026	 0	 641
1172	 5.91253	 7.61026	 0	 642
1173	 5.91263	 7.61026	 0	 641
1174	 5.91271	 7.61026	 0	 642
1175	 5.91299	 7.61026	 0	 642
1176	 5.9133	 7.61026	 0	 643
1177	 5.914	 7.61026	 0	 642
1178	 5.91408	 7.61026	 0	 643
1179	 5.91662	 7.61026	 0	 644
1180	 5.91669	 7.61026	 0	 645
1181	 5.9177	 7.61026	 0	 646
1182	 5.91834	 7.61026	 0	 647
1183	 5.9189	 7.61026	 0	 646
1184	 5.92247	 7.61026	 0	 645
1185	 5.92273	 7.61026	 0	 646
1186	 5.92372	 7.61026	 0	 647
1187	 5.92467	 7.61026	 0	 648
1188	 5.92667	 7.61026	 0	 647
1189	 5.92803	 7.61026	 0	 648
1190	 5.92846	 7.61026	 0	 647
1191	 5.93005	 7.61026	 0	 647
1192	 5.93292	 7.61026	 0	 647
1193	 5.93393	 7.61026	 0	 648
1194	 5.9341	 7.61026	 0	 649
1195	 5.9349	 7.61026	 0	 650
1196	 5.93527	 7.61026	 0	 650
1197	 5.93677	 7.61026	 0	 651
1198	 5.93725	 7.61026	 0	 650
1199	 5.93838	 7.61026	 0	 649
1200	 5.93958	 7.61026	 0	 650
1201	 5.93981	 7.61026	 0	 650
1202	 5.9399	 7.61026	 0	 651
1203	 5.94041	 7.61026	 0	 650
1204	 5.94237	 7.61026	 0	 649
1205	 5.94435	 7.61026	 0	 650
1206	 5.94445	 7.61026	 0	 650
1207	 5.94698	 7.61026	 0	 649
1208	 5.94734	 7.61026	 0	 650
1209	 5.95018	 7.61026	 0	 651
1210	 5.95048	 7.61026	 0	 652
1211	 5.95136	 7.61026	 0	 652
1212	 5.95482	 7.61026	 0	 653
1213	 5.9555	 7.61026	 0	 653
1214	 5.95701	 7.61026	 0	 654
1215	 5.95705	 7.61026	 0	 654
1216	 5.95723	 7.61026	 0	 654
1217	 5.95873	 7.61026	 0	 655
1218	 5.96109	 7.61026	 0	 654
1219	 5.96179	 7.61026	 0	 655
1220	 5.96223	 7.61026	 0	 654
1221	 5.96352	 7.61026	 0	 653
1222	 5.96402	 7.61026	 0	 654
1223	 5.96545	 7.61026	 0	 653
1224	 5.96598	 7.61026	 0	 653
1225	 5.96636	 7.61026	 0	 652
1226	 5.96636	 7.61026	 0	 653
1227	 5.96669	 7.61026	 0	 654
1228	 5.96694	 7.61026	 0	 653
1229	 5.9677	 7.61026	 0	 652
1230	 5.96771	 7.61026	 0	 653
1231	 5.96935	 7.61026	 0	 653
1232	 5.97651	 7.61026	 0	 654
1233	 5.97698	 7.61026	 0	 653
1234	 5.97927	 7.61026	 0	 652
1235	 5.98092	 7.61026	 0	 653
1236	 5.98161	 7.61026	 0	 654
1237	 5.98205	 7.61026	 0	 654
1238	 5.98435	 7.61026	 0	 655
1239	 5.98729	 7.61026	 0	 656
1240	 5.98738	 7.61026	 0	 656
1241	 5.98849	 7.61026	 0	 655
1242	 5.98876	 7.61026	 0	 656
1243	 5.99076	 7.61026	 0	 657
1244	 5.99329	 7.61026	 0	 656
1245	 5.99374	 7.61026	 0	 657
1246	 5.99475	 7.61026	 0	 656
1247	 5.99553	 7.61026	 0	 656
1248	 5.99622	 7.61026	 0	 657
1249	 5.99742	 7.61026	 0	 656
1250	 5.99783	 7.61026	 0	 655
1251	 6.00269	 7.61026	 0	 654
1252	 6.0028	 7.61026	 0	 655
1253	 6.00436	 7.61026	 0	 654
1254	 6.00473	 7.61026	 0	 654
1255	 6.00554	 7.61026	 0	 655
1256	 6.00618	 7.61026	 0	 654
1257	 6.00899	 7.61026	 0	 655
1258	 6.0111	 7.61026	 0	 654
1259	 6.0114	 7.61026	 0	 655
1260	 6.01223	 7.61026	 0	 656
1261	 6.0138	 7.61026	 0	 657
1262	 6.01434	 7.61026	 0	 656
1263	 6.01705	 7.61026	 0	 655
1264	 6.01761	 7.61026	 0	 656
1265	 6.0177	 7.61026	 0	 657
1266	 6.01844	 7.61026	 0	 656
1267	 6.02011	 7.61026	 0	 657
1268	 6.02434	 7.61026	 0	 658
1269	 6.02444	 7.61026	 0	 659
1270	 6.02445	 7.61026	 0	 660
1271	 6.02454	 7.61026	 0	 659
1272	 6.0248	 7.61026	 0	 658
1273	 6.02535	 7.61026	 0	 659
1274	 6.0259	 7.61026	 0	 658
1275	 6.02605	 7.61026	 0	 659
1276	 6.02629	 7.61026	 0	 659
1277	 6.0291	 7.61026	 0	 660
1278	 6.02917	 7.61026	 0	 659
1279	 6.02985	 7.61026	 0	 660
1280	 6.03192	 7.61026	 0	 659
1281	 6.03388	 7.61026	 0	 660
1282	 6.03414	 7.61026	 0	 659
1283	 6.03521	 7.61026	 0	 660
1284	 6.0353	 7.61026	 0	 659
1285	 6.03944	 7.61026	 0	 658
1286	 6.0409	 7.61026	 0	 659
1287	 6.04113	 7.61026	 0	 660
1288	 6.0421	 7.61026	 0	 659
1289	 6.04227	 7.61026	 0	 658
1290	 6.04288	 7.61026	 0	 659
1291	 6.04434	 7.61026	 0	 658
1292	 6.04514	 7.61026	 0	 657
1293	 6.04622	 7.61026	 0	 658
1294	 6.04804	 7.61026	 0	 658
1295	 6.0506	 7.61026	 0	 659
1296	 6.05261	 7.61026	 0	 660
1297	 6.05351	 7.61026	 0	 659
1298	 6.05583	 7.61026	 0	 658
1299	 6.06133	 7.61026	 0	 659
1300	 6.06137	 7.61026	 0	 660
1301	 6.063	 7.61026	 0	 661
1302	 6.06322	 7.61026	 0	 660
1303	 6.06498	 7.61026	 0	 661
1304	 6.06665	 7.61026	 0	 662
1305	 6.06901	 7.61026	 0	 662
1306	 6.06946	 7.61026	 0	 663
1307	 6.07023	 7.61026	 0	 662
1308	 6.07292	 7.61026	 0	 661
1309	 6.07299	 7.61026	 0	 660
1310	 6.07541	 7.61026	 0	 661
1311	 6.07835	 7.61026	 0	 662
1312	 6.07841	 7.61026	 0	 663
1313	 6.07985	 7.61026	 0	 662
1314	 6.08047	 7.61026	 0	 661
1315	 6.08083	 7.61026	 0	 662
1316	 6.08195	 7.61026	 0	 662
1317	 6.08214	 7.61026	 0	 661
1318	 6.08577	 7.61026	 0	 660
1319	 6.08718	 7.61026	 0	 661
1320	 6.08813	 7.61026	 0	 661
1321	 6.08852	 7.61026	 0	 661
1322	 6.08973	 7.61026	 0	 662
1323	 6.09148	 7.61026	 0	 661
1324	 6.09262	 7.61026	 0	 662
1325	 6.09352	 7.61026	 0	 661
1326	 6.09374	 7.61026	 0	 662
1327	 6.09497	 7.61026	 0	 663
1328	 6.09547	 7.61026	 0	 663
1329	 6.09583	 7.61026	 0	 663
1330	 6.09598	 7.61026	 0	 664
1331	 6.09644	 7.61026	 0	 665
1332	 6.09647	 7.61026	 0	 665
1333	 6.09694	 7.61026	 0	 666
1334	 6.09775	 7.61026	 0	 666
1335	 6.10053	 7.61026	 0	 667
1336	 6.10055	 7.61026	 0	 666
1337	 6.10285	 7.61026	 0	 667
1338	 6.10333	 7.61026	 0	 668
1339	 6.10363	 7.61026	 0	 667
1340	 6.10407	 7.61026	 0	 666
1341	 6.10691	 7.61026	 0	 666
1342	 6.10755	 7.61026	 0	 667
1343	 6.10822	 7.61026	 0	 666
1344	 6.10987	 7.61026	 0	 665
1345	 6.11089	 7.61026	 0	 664
1346	 6.11144	 7.61026	 0	 663
1347	 6.11175	 7.61026	 0	 662
1348	 6.11431	 7.61026	 0	 661
1349	 6.11676	 7.61026	 0	 661
1350	 6.11811	 7.61026	 0	 660
1351	 6.11822	 7.61026	 0	 659
1352	 6.12147	 7.61026	 0	 660
1353	 6.12381	 7.61026	 0	 661
1354	 6.12608	 7.61026	 0	 660
1355	 6.12887	 7.61026	 0	 659
1356	 6.13074	 7.61026	 0	 660
1357	 6.13222	 7.61026	 0	 661
1358	 6.13298	 7.61026	 0	 662
1359	 6.13513	 7.61026	 0	 661
1360	 6.13667	 7.61026	 0	 660
1361	 6.13942	 7.61026	 0	 659
1362	 6.14135	 7.61026	 0	 658
1363	 6.14295	 7.61026	 0	 659
1364	 6.14302	 7.61026	 0	 660
1365	 6.14305	 7.61026	 0	 661
1366	 6.14569	 7.61026	 0	 660
1367	 6.14736	 7.61026	 0	 659
1368	 6.1481	 7.61026	 0	 660
1369	 6.14866	 7.61026	 0	 661
1370	 6.1504	 7.61026	 0	 662
1371	 6.15107	 7.61026	 0	 663
1372	 6.15158	 7.61026	 0	 662
1373	 6.15321	 7.61026	 0	 663
1374	 6.15329	 7.61026	 0	 664
1375	 6.15329	 7.61026	 0	 665
1376	 6.1535	 7.61026	 0	 666
1377	 6.15624	 7.61026	 0	 665
1378	 6.15766	 7.61026	 0	 664
1379	 6.16135	 7.61026	 0	 664
1380	 6.16219	 7.61026	 0	 665
1381	 6.16359	 7.61026	 0	 665
1382	 6.16376	 7.61026	 0	 666
1383	 6.16384	 7.61026	 0	 665
1384	 6.16544	 7.61026	 0	 666
1385	 6.1662	 7.61026	 0	 665
1386	 6.1692	 7.61026	 0	 665
1387	 6.16962	 7.61026	 0	 665
1388	 6.17064	 7.61026	 0	 666
1389	 6.17092	 7.61026	 0	 666
1390	 6.17126	 7.61026	 0	 667
1391	 6.17261	 7.61026	 0	 668
1392	 6.17276	 7.61026	 0	 667
1393	 6.1751	 7.61026	 0	 666
1394	 6.17675	 7.61026	 0	 667
1395	 6.17736	 7.61026	 0	 667
1396	 6.17754	 7.61026	 0	 668
1397	 6.17823	 7.61026	 0	 669
1398	 6.17834	 7.61026	 0	 670
1399	 6.17992	 7.61026	 0	 669
1400	 6.18226	 7.61026	 0	 668
1401	 6.18255	 7.61026	 0	 667
1402	 6.18404	 7.61026	 0	 666
1403	 6.18714	 7.61026	 0	 667
1404	 6.18882	 7.61026	 0	 666
1405	 6.19059	 7.61026	 0	 665
1406	 6.19067	 7.61026	 0	 666
1407	 6.19661	 7.61026	 0	 667
1408	 6.1967	 7.61026	 0	 666
1409	 6.19751	 7.61026	 0	 665
1410	 6.19795	 7.61026	 0	 666
1411	 6.19847	 7.61026	 0	 667
1412	 6.19855	 7.61026	 0	 666
1413	 6.19865	 7.61026	 0	 665
1414	 6.19932	 7.61026	 0	 666
1415	 6.19954	 7.61026	 0	 667
1416	 6.19956	 7.61026	 0	 668
1417	 6.2019	 7.61026	 0	 667
1418	 6.20238	 7.61026	 0	 666
1419	 6.20265	 7.61026	 0	 667
1420	 6.20323	 7.61026	 0	 666
1421	 6.20553	 7.61026	 0	 665
1422	 6.20691	 7.61026	 0	 666
1423	 6.20835	 7.61026	 0	 665
1424	 6.20942	 7.61026	 0	 664
1425	 6.21093	 7.61026	 0	 663
1426	 6.21233	 7.61026	 0	 663
1427	 6.2133	 7.61026	 0	 663
1428	 6.21462	 7.61026	 0	 662
1429	 6.21554	 7.61026	 0	 663
1430	 6.21713	 7.61026	 0	 664
1431	 6.22101	 7.61026	 0	 663
1432	 6.22129	 7.61026	 0	 664
1433	 6.22132	 7.61026	 0	 665
1434	 6.22385	 7.61026	 0	 664
1435	 6.22454	 7.61026	 0	 663
1436	 6.22624	 7.61026	 0	 664
1437	 6.22692	 7.61026	 0	 665
1438	 6.22891	 7.61026	 0	 666
1439	 6.23158	 7.61026	 0	 666
1440	 6.2321	 7.61026	 0	 665
1441	 6.23279	 7.61026	 0	 666
1442	 6.23283	 7.61026	 0	 667
1443	 6.23285	 7.61026	 0	 667
1444	 6.23337	 7.61026	 0	 667
1445	 6.23521	 7.61026	 0	 668
1446	 6.23532	 7.61026	 0	 667
1447	 6.2356	 7.61026	 0	 666
1448	 6.23612	 7.61026	 0	 667
1449	 6.23651	 7.61026	 0	 668
1450	 6.23756	 7.61026	 0	 669
1451	 6.23777	 7.61026	 0	 670
1452	 6.23831	 7.61026	 0	 669
1453	 6.23833	 7.61026	 0	 670
1454	 6.24014	 7.61026	 0	 669
1455	 6.24125	 7.61026	 0	 670
1456	 6.24159	 7.61026	 0	 669
1457	 6.24278	 7.61026	 0	 668
1458	 6.24474	 7.61026	 0	 669
1459	 6.24799	 7.61026	 0	 670
1460	 6.24865	 7.61026	 0	 669
1461	 6.2497	 7.61026	 0	 668
1462	 6.25043	 7.61026	 0	 667
1463	 6.25156	 7.61026	 0	 668
1464	 6.25252	 7.61026	 0	 669
1465	 6.25345	 7.61026	 0	 668
1466	 6.25428	 7.61026	 0	 669
1467	 6.25678	 7.61026	 0	 669
1468	 6.25679	 7.61026	 0	 668
1469	 6.25682	 7.61026	 0	 667
1470	 6.25731	 7.61026	 0	 668
1471	 6.2618	 7.61026	 0	 669
1472	 6.2635	 7.61026	 0	 670
1473	 6.2637	 7.61026	 0	 669
1474	 6.2642	 7.61026	 0	 669
1475	 6.26465	 7.61026	 0	 669
1476	 6.2653	 7.61026	 0	 670
1477	 6.2695	 7.61026	 0	 671
1478	 6.27039	 7.61026	 0	 670
1479	 6.27328	 7.61026	 0	 670
1480	 6.27371	 7.61026	 0	 669
1481	 6.27551	 7.61026	 0	 668
1482	 6.27756	 7.61026	 0	 668
1483	 6.27881	 7.61026	 0	 669
1484	 6.2797	 7.61026	 0	 668
1485	 6.27981	 7.61026	 0	 667
1486	 6.27983	 7.61026	 0	 668
1487	 6.28026	 7.61026	 0	 667
1488	 6.28026	 7.61026	 0	 667
1489	 6.28361	 7.61026	 0	 666
1490	 6.28396	 7.61026	 0	 667
1491	 6.28711	 7.61026	 0	 666
1492	 6.28849	 7.61026	 0	 667
1493	 6.29011	 7.61026	 0	 668
1494	 6.29101	 7.61026	 0	 669
1495	 6.29251	 7.61026	 0	 668
1496	 6.29279	 7.61026	 0	 669
1497	 6.29288	 7.61026	 0	 669
1498	 6.29325	 7.61026	 0	 670
1499	 6.29479	 7.61026	 0	 670
1500	 6.29635	 7.61026	 0	 670
1501	 6.29728	 7.61026	 0	 671
1502	 6.29831	 7.61026	 0	 672
1503	 6.29845	 7.61026	 0	 672
1504	 6.29871	 7.61026	 0	 671
1505	 6.30077	 7.61026	 0	 672
1506	 6.30196	 7.61026	 0	 673
1507	 6.3053	 7.61026	 0	 672
1508	 6.30826	 7.61026	 0	 673
1509	 6.3087	 7.61026	 0	 673
1510	 6.30961	 7.61026	 0	 672
1511	 6.31071	 7.61026	 0	 673
1512	 6.31291	 7.61026	 0	 672
1513	 6.31383	 7.61026	 0	 671
1514	 6.31459	 7.61026	 0	 670
1515	 6.31495	 7.61026	 0	 670
1516	 6.31848	 7.61026	 0	 669
1517	 6.31919	 7.61026	 0	 669
1518	 6.32163	 7.61026	 0	 670
1519	 6.32244	 7.61026	 0	 669
1520	 6.3229	 7.61026	 0	 668
1521	 6.33033	 7.61026	 0	 669
1522	 6.33056	 7.61026	 0	 668
1523	 6.33143	 7.61026	 0	 669
1524	 6.33351	 7.61026	 0	 668
1525	 6.33536	 7.61026	 0	 667
1526	 6.33759	 7.61026	 0	 666
1527	 6.33896	 7.61026	 0	 667
1528	 6.33921	 7.61026	 0	 668
1529	 6.34026	 7.61026	 0	 667
1530	 6.34056	 7.61026	 0	 668
1531	 6.3416	 7.61026	 0	 669
1532	 6.34228	 7.61026	 0	 669
1533	 6.34231	 7.61026	 0	 668
1534	 6.34311	 7.61026	 0	 669
1535	 6.34607	 7.61026	 0	 668
1536	 6.34643	 7.61026	 0	 667
1537	 6.34651	 7.61026	 0	 666
1538	 6.348	 7.61026	 0	 665
1539	 6.34923	 7.61026	 0	 664
1540	 6.34931	 7.61026	 0	 663
1541	 6.35001	 7.61026	 0	 662
1542	 6.35128	 7.61026	 0	 661
1543	 6.3533	 7.61026	 0	 660
1544	 6.35457	 7.61026	 0	 661
1545	 6.35728	 7.61026	 0	 660
1546	 6.35832	 7.61026	 0	 659
1547	 6.35871	 7.61026	 0	 660
1548	 6.35939	 7.61026	 0	 660
1549	 6.36024	 7.61026	 0	 659
1550	 6.36042	 7.61026	 0	 658
1551	 6.36126	 7.61026	 0	 657
1552	 6.36382	 7.61026	 0	 657
1553	 6.3644	 7.61026	 0	 656
1554	 6.36482	 7.61026	 0	 657
1555	 6.36596	 7.61026	 0	 658
1556	 6.36653	 7.61026	 0	 659
1557	 6.36814	 7.61026	 0	 658
1558	 6.3683	 7.61026	 0	 657
1559	 6.36949	 7.61026	 0	 658
1560	 6.36988	 7.61026	 0	 657
1561	 6.37092	 7.61026	 0	 656
1562	 6.37227	 7.61026	 0	 655
1563	 6.3755	 7.61026	 0	 654
1564	 6.37954	 7.61026	 0	 655
1565	 6.3801	 7.61026	 0	 656
1566	 6.38065	 7.61026	 0	 657
1567	 6.38139	 7.61026	 0	 657
1568	 6.38149	 7.61026	 0	 656
1569	 6.38202	 7.61026	 0	 657
1570	 6.38332	 7.61026	 0	 658
1571	 6.38662	 7.61026	 0	 659
1572	 6.3888	 7.61026	 0	 658
1573	 6.3904	 7.61026	 0	 657
1574	 6.39056	 7.61026	 0	 656
1575	 6.3941	 7.61026	 0	 655
1576	 6.39534	 7.61026	 0	 656
1577	 6.39641	 7.61026	 0	 657
1578	 6.39658	 7.61026	 0	 657
1579	 6.39705	 7.61026	 0	 656
1580	 6.39856	 7.61026	 0	 655
1581	 6.39996	 7.61026	 0	 656
1582	 6.40005	 7.61026	 0	 657
1583	 6.40019	 7.61026	 0	 657
1584	 6.40209	 7.61026	 0	 657
1585	 6.40229	 7.61026	 0	 656
1586	 6.40273	 7.61026	 0	 655
1587	 6.40488	 7.61026	 0	 656
1588	 6.40536	 7.61026	 0	 655
1589	 6.40559	 7.61026	 0	 655
1590	 6.4075	 7.61026	 0	 656
1591	 6.40796	 7.61026	 0	 656
1592	 6.40857	 7.61026	 0	 657
1593	 6.41205	 7.61026	 0	 657
1594	 6.413	 7.61026	 0	 658
1595	 6.4142	 7.61026	 0	 657
1596	 6.41541	 7.61026	 0	 658
1597	 6.41575	 7.61026	 0	 659
1598	 6.41605	 7.61026	 0	 660
1599	 6.4185	 7.61026	 0	 661
1600	 6.41923	 7.61026	 0	 660
1601	 6.4197	 7.61026	 0	 659
1602	 6.42165	 7.61026	 0	 658
1603	 6.4222	 7.61026	 0	 657
1604	 6.42248	 7.61026	 0	 658
1605	 6.42253	 7.61026	 0	 659
1606	 6.42562	 7.61026	 0	 660
1607	 6.42909	 7.61026	 0	 659
1608	 6.42953	 7.61026	 0	 658
1609	 6.42958	 7.61026	 0	 659
1610	 6.42973	 7.61026	 0	 659
1611	 6.42975	 7.61026	 0	 658
1612	 6.4315	 7.61026	 0	 658
1613	 6.43222	 7.61026	 0	 657
1614	 6.43249	 7.61026	 0	 658
1615	 6.4328	 7.61026	 0	 659
1616	 6.43306	 7.61026	 0	 659
1617	 6.43359	 7.61026	 0	 660
1618	 6.43415	 7.61026	 0	 661
1619	 6.43424	 7.61026	 0	 660
1620	 6.4356	 7.61026	 0	 661
1621	 6.43897	 7.61026	 0	 660
1622	 6.43926	 7.61026	 0	 659
1623	 6.4408	 7.61026	 0	 660
1624	 6.4438	 7.61026	 0	 661
1625	 6.44559	 7.61026	 0	 662
1626	 6.4481	 7.61026	 0	 663
1627	 6.44814	 7.61026	 0	 663
1628	 6.44948	 7.61026	 0	 664
1629	 6.45349	 7.61026	 0	 663
1630	 6.45434	 7.61026	 0	 664
1631	 6.45453	 7.61026	 0	 663
1632	 6.45566	 7.61026	 0	 664
1633	 6.45765	 7.61026	 0	 664
1634	 6.45989	 7.61026	 0	 665
1635	 6.46108	 7.61026	 0	 665
1636	 6.46243	 7.61026	 0	 666
1637	 6.46481	 7.61026	 0	 665
1638	 6.46573	 7.61026	 0	 666
1639	 6.46976	 7.61026	 0	 667
1640	 6.47058	 7.61026	 0	 668
1641	 6.47095	 7.61026	 0	 667
1642	 6.471	 7.61026	 0	 666
1643	 6.47107	 7.61026	 0	 667
1644	 6.47198	 7.61026	 0	 666
1645	 6.47234	 7.61026	 0	 667
1646	 6.47341	 7.61026	 0	 666
1647	 6.47759	 7.61026	 0	 667
1648	 6.47976	 7.61026	 0	 666
1649	 6.4798	 7.61026	 0	 665
1650	 6.4801	 7.61026	 0	 666
1651	 6.48049	 7.61026	 0	 665
1652	 6.48053	 7.61026	 0	 666
1653	 6.48276	 7.61026	 0	 667
1654	 6.48431	 7.61026	 0	 666
1655	 6.4856	 7.61026	 0	 665
1656	 6.48622	 7.61026	 0	 666
1657	 6.48629	 7.61026	 0	 666
1658	 6.48732	 7.61026	 0	 665
1659	 6.48863	 7.61026	 0	 666
1660	 6.49067	 7.61026	 0	 667
1661	 6.49084	 7.61026	 0	 668
1662	 6.49124	 7.61026	 0	 667
1663	 6.49157	 7.61026	 0	 668
1664	 6.49194	 7.61026	 0	 669
1665	 6.492	 7.61026	 0	 669
1666	 6.49436	 7.61026	 0	 670
1667	 6.49467	 7.61026	 0	 671
1668	 6.49474	 7.61026	 0	 672
1669	 6.4958	 7.61026	 0	 673
1670	 6.49632	 7.61026	 0	 672
1671	 6.49677	 7.61026	 0	 672
1672	 6.49734	 7.61026	 0	 673
1673	 6.4989	 7.61026	 0	 672
1674	 6.50149	 7.61026	 0	 673
1675	 6.50197	 7.61026	 0	 672
1676	 6.50381	 7.61026	 0	 671
1677	 6.50396	 7.61026	 0	 670
1678	 6.50419	 7.61026	 0	 671
1679	 6.50537	 7.61026	 0	 671
1680	 6.50543	 7.61026	 0	 672
1681	 6.50675	 7.61026	 0	 673
1682	 6.5068	 7.61026	 0	 672
1683	 6.50733	 7.61026	 0	 671
1684	 6.51067	 7.61026	 0	 670
1685	 6.51162	 7.61026	 0	 670
1686	 6.5127	 7.61026	 0	 671
1687	 6.5134	 7.61026	 0	 670
1688	 6.51399	 7.61026	 0	 670
1689	 6.51456	 7.61026	 0	 669
1690	 6.51553	 7.61026	 0	 670
1691	 6.51577	 7.61026	 0	 669
1692	 6.51651	 7.61026	 0	 670
1693	 6.51754	 7.61026	 0	 671
1694	 6.51901	 7.61026	 0	 670
1695	 6.52008	 7.61026	 0	 671
1696	 6.52185	 7.61026	 0	 670
1697	 6.52243	 7.61026	 0	 671
1698	 6.52286	 7.61026	 0	 672
1699	 6.52329	 7.61026	 0	 671
1700	 6.52558	 7.61026	 0	 670
1701	 6.52616	 7.61026	 0	 671
1702	 6.52665	 7.61026	 0	 670
1703	 6.52728	 7.61026	 0	 670
1704	 6.52801	 7.61026	 0	 670
1705	 6.5286	 7.61026	 0	 670
1706	 6.53243	 7.61026	 0	 671
1707	 6.53274	 7.61026	 0	 671
1708	 6.53275	 7.61026	 0	 670
1709	 6.53334	 7.61026	 0	 670
1710	 6.53423	 7.61026	 0	 671
1711	 6.53464	 7.61026	 0	 672
1712	 6.53543	 7.61026	 0	 672
1713	 6.53602	 7.61026	 0	 671
1714	 6.53663	 7.61026	 0	 672
1715	 6.53782	 7.61026	 0	 673
1716	 6.53836	 7.61026	 0	 672
1717	 6.53869	 7.61026	 0	 671
1718	 6.54011	 7.61026	 0	 670
1719	 6.54076	 7.61026	 0	 669
1720	 6.54114	 7.61026	 0	 670
1721	 6.54394	 7.61026	 0	 669
1722	 6.54449	 7.61026	 0	 668
1723	 6.54555	 7.61026	 0	 667
1724	 6.54729	 7.61026	 0	 666
1725	 6.54862	 7.61026	 0	 665
1726	 6.54897	 7.61026	 0	 664
1727	 6.55277	 7.61026	 0	 665
1728	 6.55278	 7.61026	 0	 666
1729	 6.55312	 7.61026	 0	 665
1730	 6.55402	 7.61026	 0	 666
1731	 6.55615	 7.61026	 0	 665
1732	 6.5578	 7.61026	 0	 664
1733	 6.55831	 7.61026	 0	 665
1734	 6.5593	 7.61026	 0	 664
1735	 6.56029	 7.61026	 0	 663
1736	 6.56212	 7.61026	 0	 664
1737	 6.56226	 7.61026	 0	 665
1738	 6.56265	 7.61026	 0	 665
1739	 6.56544	 7.61026	 0	 665
1740	 6.5656	 7.61026	 0	 666
1741	 6.56689	 7.61026	 0	 665
1742	 6.56971	 7.61026	 0	 666
1743	 6.57085	 7.61026	 0	 667
1744	 6.57104	 7.61026	 0	 667
1745	 6.5717	 7.61026	 0	 666
1746	 6.57194	 7.61026	 0	 667
1747	 6.57241	 7.61026	 0	 668
1748	 6.57628	 7.61026	 0	 669
1749	 6.57707	 7.61026	 0	 668
1750	 6.57925	 7.61026	 0	 667
1751	 6.58138	 7.61026	 0	 666
1752	 6.58191	 7.61026	 0	 665
1753	 6.58206	 7.61026	 0	 666
1754	 6.58251	 7.61026	 0	 665
1755	 6.58253	 7.61026	 0	 665
1756	 6.58275	 7.61026	 0	 664
1757	 6.58302	 7.61026	 0	 663
1758	 6.5842	 7.61026	 0	 664
1759	 6.58461	 7.61026	 0	 665
1760	 6.58592	 7.61026	 0	 664
1761	 6.58723	 7.61026	 0	 665
1762	 6.58927	 7.61026	 0	 664
1763	 6.58938	 7.61026	 0	 665
1764	 6.59061	 7.61026	 0	 664
1765	 6.59073	 7.61026	 0	 665
1766	 6.59218	 7.61026	 0	 666
1767	 6.59358	 7.61026	 0	 666
1768	 6.59453	 7.61026	 0	 666
1769	 6.59488	 7.61026	 0	 665
1770	 6.59494	 7.61026	 0	 666
1771	 6.59513	 7.61026	 0	 666
1772	 6.59516	 7.61026	 0	 667
1773	 6.59522	 7.61026	 0	 666
1774	 6.59647	 7.61026	 0	 665
1775	 6.5965	 7.61026	 0	 664
1776	 6.59656	 7.61026	 0	 665
1777	 6.59842	 7.61026	 0	 664
1778	 6.59921	 7.61026	 0	 663
1779	 6.60033	 7.61026	 0	 664
1780	 6.60077	 7.61026	 0	 665
1781	 6.60097	 7.61026	 0	 665
1782	 6.60243	 7.61026	 0	 666
1783	 6.60274	 7.61026	 0	 667
1784	 6.60832	 7.61026	 0	 668
1785	 6.60876	 7.61026	 0	 667
1786	 6.6095	 7.61026	 0	 668
1787	 6.61047	 7.61026	 0	 669
1788	 6.61075	 7.61026	 0	 668
1789	 6.61102	 7.61026	 0	 667
1790	 6.61117	 7.61026	 0	 666
1791	 6.61133	 7.61026	 0	 667
1792	 6.61288	 7.61026	 0	 666
1793	 6.61318	 7.61026	 0	 665
1794	 6.61628	 7.61026	 0	 666
1795	 6.6169	 7.61026	 0	 667
1796	 6.61805	 7.61026	 0	 666
1797	 6.6185	 7.61026	 0	 665
1798	 6.62107	 7.61026	 0	 664
1799	 6.62335	 7.61026	 0	 664
1800	 6.6238	 7.61026	 0	 665
1801	 6.62529	 7.61026	 0	 666
1802	 6.62577	 7.61026	 0	 667
1803	 6.62639	 7.61026	 0	 666
1804	 6.62769	 7.61026	 0	 665
1805	 6.62909	 7.61026	 0	 664
1806	 6.6312	 7.61026	 0	 663
1807	 6.63413	 7.61026	 0	 662
1808	 6.63417	 7.61026	 0	 663
1809	 6.6365	 7.61026	 0	 662
1810	 6.63683	 7.61026	 0	 663
1811	 6.63766	 7.61026	 0	 664
1812	 6.63808	 7.61026	 0	 663
1813	 6.64005	 7.61026	 0	 664
1814	 6.64009	 7.61026	 0	 663
1815	 6.6401	 7.61026	 0	 664
1816	 6.64154	 7.61026	 0	 665
1817	 6.6417	 7.61026	 0	 664
1818	 6.6433	 7.61026	 0	 663
1819	 6.64368	 7.61026	 0	 663
1820	 6.6437	 7.61026	 0	 662
1821	 6.64384	 7.61026	 0	 663
1822	 6.64482	 7.61026	 0	 664
1823	 6.64488	 7.61026	 0	 664
1824	 6.6455	 7.61026	 0	 663
1825	 6.64677	 7.61026	 0	 664
1826	 6.64691	 7.61026	 0	 665
1827	 6.64764	 7.61026	 0	 666
1828	 6.64798	 7.61026	 0	 667
1829	 6.65005	 7.61026	 0	 666
1830	 6.65205	 7.61026	 0	 667
1831	 6.65286	 7.61026	 0	 666
1832	 6.65425	 7.61026	 0	 667
1833	 6.65433	 7.61026	 0	 668
1834	 6.65529	 7.61026	 0	 669
1835	 6.65587	 7.61026	 0	 670
1836	 6.65675	 7.61026	 0	 671
1837	 6.65792	 7.61026	 0	 670
1838	 6.65865	 7.61026	 0	 670
1839	 6.65937	 7.61026	 0	 671
1840	 6.66067	 7.61026	 0	 672
1841	 6.66075	 7.61026	 0	 671
1842	 6.66114	 7.61026	 0	 670
1843	 6.66157	 7.61026	 0	 669
1844	 6.66166	 7.61026	 0	 670
1845	 6.66181	 7.61026	 0	 669
1846	 6.66518	 7.61026	 0	 670
1847	 6.66774	 7.61026	 0	 670
1848	 6.6681	 7.61026	 0	 671
1849	 6.66828	 7.61026	 0	 670
1850	 6.67052	 7.61026	 0	 671
1851	 6.67202	 7.61026	 0	 670
1852	 6.67362	 7.61026	 0	 671
1853	 6.67367	 7.61026	 0	 670
1854	 6.67456	 7.61026	 0	 671
1855	 6.67491	 7.61026	 0	 672
1856	 6.67551	 7.61026	 0	 671
1857	 6.67606	 7.61026	 0	 672
1858	 6.67721	 7.61026	 0	 671
1859	 6.67745	 7.61026	 0	 670
1860	 6.67789	 7.61026	 0	 671
1861	 6.67825	 7.61026	 0	 670
1862	 6.67983	 7.61026	 0	 669
1863	 6.68005	 7.61026	 0	 670
1864	 6.68211	 7.61026	 0	 671
1865	 6.68233	 7.61026	 0	 670
1866	 6.68239	 7.61026	 0	 671
1867	 6.68253	 7.61026	 0	 670
1868	 6.68273	 7.61026	 0	 669
1869	 6.68313	 7.61026	 0	 670
1870	 6.68626	 7.61026	 0	 669
1871	 6.68682	 7.61026	 0	 670
1872	 6.68821	 7.61026	 0	 671
1873	 6.6893	 7.61026	 0	 670
1874	 6.69057	 7.61026	 0	 671
1875	 6.69168	 7.61026	 0	 672
1876	 6.69304	 7.61026	 0	 671
1877	 6.69604	 7.61026	 0	 672
1878	 6.69666	 7.61026	 0	 673
1879	 6.6973	 7.61026	 0	 672
1880	 6.69926	 7.61026	 0	 673
1881	 6.6999	 7.61026	 0	 674
1882	 6.7	 7.61026	 0	 673
1883	 6.70093	 7.61026	 0	 674
1884	 6.70099	 7.61026	 0	 673
1885	 6.70101	 7.61026	 0	 672
1886	 6.70229	 7.61026	 0	 671
1887	 6.70234	 7.61026	 0	 672
1888	 6.70247	 7.61026	 0	 671
1889	 6.70301	 7.61026	 0	 672
1890	 6.70318	 7.61026	 0	 672
1891	 6.70445	 7.61026	 0	 671
1892	 6.70461	 7.61026	 0	 672
1893	 6.70478	 7.61026	 0	 672
1894	 6.70534	 7.61026	 0	 671
1895	 6.70611	 7.61026	 0	 672
1896	 6.70768	 7.61026	 0	 671
1897	 6.7108	 7.61026	 0	 671
1898	 6.71133	 7.61026	 0	 670
1899	 6.71134	 7.61026	 0	 669
1900	 6.71215	 7.61026	 0	 670
1901	 6.71253	 7.61026	 0	 671
1902	 6.7134	 7.61026	 0	 672
1903	 6.7135	 7.61026	 0	 671
1904	 6.71453	 7.61026	 0	 670
1905	 6.71475	 7.61026	 0	 671
1906	 6.71713	 7.61026	 0	 670
1907	 6.71735	 7.61026	 0	 669
1908	 6.7174	 7.61026	 0	 668
1909	 6.7176	 7.61026	 0	 667
1910	 6.71909	 7.61026	 0	 666
1911	 6.72103	 7.61026	 0	 666
1912	 6.72299	 7.61026	 0	 667
1913	 6.72345	 7.61026	 0	 666
1914	 6.72594	 7.61026	 0	 665
1915	 6.72614	 7.61026	 0	 666
1916	 6.72654	 7.61026	 0	 667
1917	 6.72737	 7.61026	 0	 666
1918	 6.72775	 7.61026	 0	 665
1919	 6.72926	 7.61026	 0	 665
1920	 6.72987	 7.61026	 0	 664
1921	 6.73055	 7.61026	 0	 664
1922	 6.73135	 7.61026	 0	 665
1923	 6.73167	 7.61026	 0	 666
1924	 6.73169	 7.61026	 0	 665
1925	 6.73272	 7.61026	 0	 664
1926	 6.73277	 7.61026	 0	 664
1927	 6.73413	 7.61026	 0	 663
1928	 6.73446	 7.61026	 0	 662
1929	 6.73452	 7.61026	 0	 663
1930	 6.73507	 7.61026	 0	 664
1931	 6.73671	 7.61026	 0	 663
1932	 6.73682	 7.61026	 0	 662
1933	 6.73729	 7.61026	 0	 663
1934	 6.73875	 7.61026	 0	 664
1935	 6.73921	 7.61026	 0	 663
1936	 6.74018	 7.61026	 0	 664
1937	 6.7406	 7.61026	 0	 663
1938	 6.74171	 7.61026	 0	 663
1939	 6.74238	 7.61026	 0	 662
1940	 6.74444	 7.61026	 0	 661
1941	 6.74634	 7.61026	 0	 661
1942	 6.74655	 7.61026	 0	 662
1943	 6.74761	 7.61026	 0	 662
1944	 6.74767	 7.61026	 0	 662
1945	 6.7483	 7.61026	 0	 663
1946	 6.74857	 7.61026	 0	 662
1947	 6.74909	 7.61026	 0	 661
1948	 6.74963	 7.61026	 0	 660
1949	 6.74972	 7.61026	 0	 661
1950	 6.75135	 7.61026	 0	 661
1951	 6.75158	 7.61026	 0	 660
1952	 6.75172	 7.61026	 0	 660
1953	 6.75179	 7.61026	 0	 659
1954	 6.75228	 7.61026	 0	 658
1955	 6.7535	 7.61026	 0	 659
1956	 6.75513	 7.61026	 0	 660
1957	 6.7568	 7.61026	 0	 660
1958	 6.75707	 7.61026	 0	 659
1959	 6.76052	 7.61026	 0	 660
1960	 6.76237	 7.61026	 0	 659
1961	 6.76396	 7.61026	 0	 658
1962	 6.76451	 7.61026	 0	 657
1963	 6.7647	 7.61026	 0	 658
1964	 6.76694	 7.61026	 0	 657
1965	 6.76749	 7.61026	 0	 658
1966	 6.76816	 7.61026	 0	 657
1967	 6.76843	 7.61026	 0	 656
1968	 6.76859	 7.61026	 0	 656
1969	 6.76967	 7.61026	 0	 655
1970	 6.772	 7.61026	 0	 654
1971	 6.77215	 7.61026	 0	 655
1972	 6.77315	 7.61026	 0	 656
1973	 6.77435	 7.61026	 0	 657
1974	 6.77544	 7.61026	 0	 656
1975	 6.77614	 7.61026	 0	 655
1976	 6.77817	 7.61026	 0	 656
1977	 6.77818	 7.61026	 0	 657
1978	 6.77998	 7.61026	 0	 656
1979	 6.78113	 7.61026	 0	 655
1980	 6.78197	 7.61026	 0	 656
1981	 6.78232	 7.61026	 0	 655
1982	 6.78248	 7.61026	 0	 656
1983	 6.78272	 7.61026	 0	 655
1984	 6.78392	 7.61026	 0	 654
1985	 6.78598	 7.61026	 0	 654
1986	 6.78799	 7.61026	 0	 654
1987	 6.7883	 7.61026	 0	 653
1988	 6.79072	 7.61026	 0	 652
1989	 6.79135	 7.61026	 0	 651
1990	 6.79174	 7.61026	 0	 651
1991	 6.79223	 7.61026	 0	 651
1992	 6.79249	 7.61026	 0	 652
1993	 6.7937	 7.61026	 0	 653
1994	 6.7962	 7.61026	 0	 652
1995	 6.79675	 7.61026	 0	 651
1996	 6.79777	 7.61026	 0	 652
1997	 6.79882	 7.61026	 0	 651
1998	 6.79921	 7.61026	 0	 650
1999	 6.8007	 7.61026	 0	 651
2000	 6.80095	 7.61026	 0	 652
2001	 6.80098	 7.61026	 0	 651
2002	 6.80134	 7.61026	 0	 650
2003	 6.8016	 7.61026	 0	 650
2004	 6.80421	 7.61026	 0	 651
2005	 6.80481	 7.61026	 0	 650
2006	 6.80511	 7.61026	 0	 649
2007	 6.80688	 7.61026	 0	 648
2008	 6.80805	 7.61026	 0	 647
2009	 6.80877	 7.61026	 0	 646
2010	 6.80986	 7.61026	 0	 647
2011	 6.81112	 7.61026	 0	 648
2012	 6.8138	 7.61026	 0	 647
2013	 6.81465	 7.61026	 0	 648
2014	 6.81494	 7.61026	 0	 647
2015	 6.81499	 7.61026	 0	 646
2016	 6.81702	 7.61026	 0	 645
2017	 6.81718	 7.61026	 0	 644
2018	 6.81972	 7.61026	 0	 645
2019	 6.82002	 7.61026	 0	 646
2020	 6.82006	 7.61026	 0	 647
2021	 6.82171	 7.61026	 0	 646
2022	 6.82185	 7.61026	 0	 645
2023	 6.82284	 7.61026	 0	 644
2024	 6.82317	 7.61026	 0	 643
2025	 6.8233	 7.61026	 0	 642
2026	 6.82678	 7.61026	 0	 643
2027	 6.8273	 7.61026	 0	 644
2028	 6.82851	 7.61026	 0	 643
2029	 6.82893	 7.61026	 0	 642
2030	 6.82923	 7.61026	 0	 643
2031	 6.83114	 7.61026	 0	 642
2032	 6.83178	 7.61026	 0	 642
2033	 6.83344	 7.61026	 0	 643
2034	 6.8354	 7.61026	 0	 644
2035	 6.83548	 7.61026	 0	 643
2036	 6.83842	 7.61026	 0	 644
2037	 6.83858	 7.61026	 0	 645
2038	 6.83939	 7.61026	 0	 646
2039	 6.84046	 7.61026	 0	 647
2040	 6.84075	 7.61026	 0	 648
2041	 6.84149	 7.61026	 0	 649
2042	 6.84425	 7.61026	 0	 650
2043	 6.84489	 7.61026	 0	 650
2044	 6.84837	 7.61026	 0	 651
2045	 6.84982	 7.61026	 0	 650
2046	 6.85069	 7.61026	 0	 651
2047	 6.85122	 7.61026	 0	 650
2048	 6.85204	 7.61026	 0	 649
2049	 6.85218	 7.61026	 0	 649
2050	 6.85288	 7.61026	 0	 650
2051	 6.85321	 7.61026	 0	 649
2052	 6.85399	 7.61026	 0	 649
2053	 6.85466	 7.61026	 0	 648
2054	 6.85517	 7.61026	 0	 647
2055	 6.85546	 7.61026	 0	 648
2056	 6.85596	 7.61026	 0	 647
2057	 6.85615	 7.61026	 0	 646
2058	 6.85684	 7.61026	 0	 645
2059	 6.85687	 7.61026	 0	 646
2060	 6.85812	 7.61026	 0	 647
2061	 6.86238	 7.61026	 0	 646
2062	 6.8624	 7.61026	 0	 646
2063	 6.86299	 7.61026	 0	 647
2064	 6.86335	 7.61026	 0	 646
2065	 6.86559	 7.61026	 0	 647
2066	 6.86609	 7.61026	 0	 646
2067	 6.86775	 7.61026	 0	 645
2068	 6.86958	 7.61026	 0	 646
2069	 6.86981	 7.61026	 0	 647
2070	 6.87292	 7.61026	 0	 648
2071	 6.87302	 7.61026	 0	 647
2072	 6.87306	 7.61026	 0	 648
2073	 6.87332	 7.61026	 0	 647
2074	 6.87562	 7.61026	 0	 647
2075	 6.87594	 7.61026	 0	 648
2076	 6.8772	 7.61026	 0	 647
2077	 6.87797	 7.61026	 0	 646
2078	 6.87801	 7.61026	 0	 645
2079	 6.87929	 7.61026	 0	 645
2080	 6.88002	 7.61026	 0	 644
2081	 6.88259	 7.61026	 0	 645
2082	 6.88453	 7.61026	 0	 646
2083	 6.88519	 7.61026	 0	 645
2084	 6.88551	 7.61026	 0	 644
2085	 6.88829	 7.61026	 0	 645
2086	 6.88843	 7.61026	 0	 646
2087	 6.88968	 7.61026	 0	 647
2088	 6.8916	 7.61026	 0	 648
2089	 6.8921	 7.61026	 0	 647
2090	 6.89252	 7.61026	 0	 646
2091	 6.89422	 7.61026	 0	 645
2092	 6.89478	 7.61026	 0	 646
2093	 6.89579	 7.61026	 0	 645
2094	 6.89775	 7.61026	 0	 646
2095	 6.89791	 7.61026	 0	 645
2096	 6.89896	 7.61026	 0	 645
2097	 6.89993	 7.61026	 0	 644
2098	 6.9006	 7.61026	 0	 643
2099	 6.90097	 7.61026	 0	 642
2100	 6.90154	 7.61026	 0	 641
2101	 6.90219	 7.61026	 0	 642
2102	 6.90289	 7.61026	 0	 643
2103	 6.90776	 7.61026	 0	 644
2104	 6.90968	 7.61026	 0	 643
2105	 6.90989	 7.61026	 0	 642
2106	 6.91111	 7.61026	 0	 642
2107	 6.91144	 7.61026	 0	 641
2108	 6.91217	 7.61026	 0	 640
2109	 6.913	 7.61026	 0	 640
2110	 6.91307	 7.61026	 0	 639
2111	 6.91325	 7.61026	 0	 638
2112	 6.91479	 7.61026	 0	 638
2113	 6.91495	 7.61026	 0	 637
2114	 6.91505	 7.61026	 0	 638
2115	 6.91629	 7.61026	 0	 637
2116	 6.9163	 7.61026	 0	 636
2117	 6.91941	 7.61026	 0	 635
2118	 6.92012	 7.61026	 0	 634
2119	 6.92097	 7.61026	 0	 634
2120	 6.92216	 7.61026	 0	 633
2121	 6.92221	 7.61026	 0	 633
2122	 6.9223	 7.61026	 0	 634
2123	 6.92262	 7.61026	 0	 633
2124	 6.92312	 7.61026	 0	 634
2125	 6.92494	 7.61026	 0	 633
2126	 6.92556	 7.61026	 0	 633
2127	 6.92632	 7.61026	 0	 634
2128	 6.92684	 7.61026	 0	 633
2129	 6.92795	 7.61026	 0	 632
2130	 6.92853	 7.61026	 0	 631
2131	 6.9288	 7.61026	 0	 630
2132	 6.92902	 7.61026	 0	 629
2133	 6.93008	 7.61026	 0	 630
2134	 6.93147	 7.61026	 0	 631
2135	 6.93184	 7.61026	 0	 632
2136	 6.9327	 7.61026	 0	 633
2137	 6.93278	 7.61026	 0	 632
2138	 6.93434	 7.61026	 0	 631
2139	 6.93491	 7.61026	 0	 632
2140	 6.93832	 7.61026	 0	 631
2141	 6.93856	 7.61026	 0	 632
2142	 6.93893	 7.61026	 0	 633
2143	 6.93911	 7.61026	 0	 632
2144	 6.93945	 7.61026	 0	 631
2145	 6.93993	 7.61026	 0	 630
2146	 6.94091	 7.61026	 0	 629
2147	 6.94209	 7.61026	 0	 628
2148	 6.94229	 7.61026	 0	 627
2149	 6.94244	 7.61026	 0	 626
2150	 6.94253	 7.61026	 0	 627
2151	 6.94264	 7.61026	 0	 628
2152	 6.94343	 7.61026	 0	 628
2153	 6.94348	 7.61026	 0	 627
2154	 6.94557	 7.61026	 0	 626
2155	 6.94595	 7.61026	 0	 625
2156	 6.94682	 7.61026	 0	 625
2157	 6.94692	 7.61026	 0	 626
2158	 6.94718	 7.61026	 0	 625
2159	 6.94759	 7.61026	 0	 624
2160	 6.94898	 7.61026	 0	 623
2161	 6.94964	 7.61026	 0	 624
2162	 6.9514	 7.61026	 0	 625
2163	 6.95151	 7.61026	 0	 625
2164	 6.95291	 7.61026	 0	 626
2165	 6.95439	 7.61026	 0	 625
2166	 6.95457	 7.61026	 0	 625
2167	 6.95554	 7.61026	 0	 626
2168	 6.95576	 7.61026	 0	 625
2169	 6.95637	 7.61026	 0	 626
2170	 6.95694	 7.61026	 0	 627
2171	 6.95899	 7.61026	 0	 628
2172	 6.95939	 7.61026	 0	 629
2173	 6.95961	 7.61026	 0	 628
2174	 6.95979	 7.61026	 0	 629
2175	 6.96038	 7.61026	 0	 628
2176	 6.96155	 7.61026	 0	 627
2177	 6.96728	 7.61026	 0	 626
2178	 6.96874	 7.61026	 0	 625
2179	 6.97095	 7.61026	 0	 626
2180	 6.9715	 7.61026	 0	 627
2181	 6.9716	 7.61026	 0	 626
2182	 6.97205	 7.61026	 0	 625
2183	 6.97207	 7.61026	 0	 624
2184	 6.97596	 7.61026	 0	 623
2185	 6.97603	 7.61026	 0	 622
2186	 6.97701	 7.61026	 0	 621
2187	 6.97983	 7.61026	 0	 620
2188	 6.9815	 7.61026	 0	 621
2189	 6.98189	 7.61026	 0	 620
2190	 6.9822	 7.61026	 0	 621
2191	 6.98347	 7.61026	 0	 622
2192	 6.98352	 7.61026	 0	 621
2193	 6.98565	 7.61026	 0	 622
2194	 6.98756	 7.61026	 0	 623
2195	 6.98763	 7.61026	 0	 622
2196	 6.98804	 7.61026	 0	 621
2197	 6.98893	 7.61026	 0	 620
2198	 6.98954	 7.61026	 0	 621
2199	 6.99119	 7.61026	 0	 622
2200	 6.99139	 7.61026	 0	 621
2201	 6.99147	 7.61026	 0	 620
2202	 6.99216	 7.61026	 0	 621
2203	 6.99288	 7.61026	 0	 620
2204	 6.99307	 7.61026	 0	 619
2205	 6.9942	 7.61026	 0	 620
2206	 6.99481	 7.61026	 0	 619
2207	 6.99982	 7.61026	 0	 618
2208	 7.00002	 7.61026	 0	 619
2209	 7.00094	 7.61026	 0	 620
2210	 7.00119	 7.61026	 0	 621
2211	 7.00255	 7.61026	 0	 620
2212	 7.00442	 7.61026	 0	 619
2213	 7.00906	 7.61026	 0	 618
2214	 7.00929	 7.61026	 0	 619
2215	 7.00933	 7.61026	 0	 620
2216	 7.01112	 7.61026	 0	 620
2217	 7.01195	 7.61026	 0	 621
2218	 7.01309	 7.61026	 0	 620
2219	 7.01413	 7.61026	 0	 619
2220	 7.01425	 7.61026	 0	 620
2221	 7.01457	 7.61026	 0	 621
2222	 7.01578	 7.61026	 0	 620
2223	 7.01578	 7.61026	 0	 619
2224	 7.01797	 7.61026	 0	 620
2225	 7.02345	 7.61026	 0	 621
2226	 7.02371	 7.61026	 0	 620
2227	 7.02421	 7.61026	 0	 619
2228	 7.02579	 7.61026	 0	 620
2229	 7.02602	 7.61026	 0	 619
2230	 7.0267	 7.61026	 0	 618
2231	 7.02724	 7.61026	 0	 619
2232	 7.02778	 7.61026	 0	 620
2233	 7.02897	 7.61026	 0	 619
2234	 7.03021	 7.61026	 0	 618
2235	 7.03054	 7.61026	 0	 619
2236	 7.03108	 7.61026	 0	 618
2237	 7.03174	 7.61026	 0	 619
2238	 7.03207	 7.61026	 0	 618
2239	 7.0325	 7.61026	 0	 617
2240	 7.03282	 7.61026	 0	 616
2241	 7.03328	 7.61026	 0	 615
2242	 7.03349	 7.61026	 0	 616
2243	 7.03482	 7.61026	 0	 615
2244	 7.03485	 7.61026	 0	 616
2245	 7.03528	 7.61026	 0	 617
2246	 7.03582	 7.61026	 0	 616
2247	 7.03627	 7.61026	 0	 615
2248	 7.03633	 7.61026	 0	 615
2249	 7.03648	 7.61026	 0	 616
2250	 7.03648	 7.61026	 0	 615
2251	 7.03654	 7.61026	 0	 616
2252	 7.0371	 7.61026	 0	 615
2253	 7.03764	 7.61026	 0	 614
2254	 7.03822	 7.61026	 0	 613
2255	 7.03922	 7.61026	 0	 614
2256	 7.03947	 7.61026	 0	 615
2257	 7.03959	 7.61026	 0	 614
2258	 7.03996	 7.61026	 0	 614
2259	 7.04052	 7.61026	 0	 613
2260	 7.04052	 7.61026	 0	 612
2261	 7.04192	 7.61026	 0	 611
2262	 7.04209	 7.61026	 0	 610
2263	 7.04241	 7.61026	 0	 611
2264	 7.04346	 7.61026	 0	 610
2265	 7.04528	 7.61026	 0	 609
2266	 7.04672	 7.61026	 0	 610
2267	 7.04832	 7.61026	 0	 610
2268	 7.0486	 7.61026	 0	 611
2269	 7.04909	 7.61026	 0	 610
2270	 7.04964	 7.61026	 0	 611
2271	 7.04976	 7.61026	 0	 610
2272	 7.05318	 7.61026	 0	 610
2273	 7.0544	 7.61026	 0	 609
2274	 7.05522	 7.61026	 0	 608
2275	 7.05645	 7.61026	 0	 609
2276	 7.05753	 7.61026	 0	 608
2277	 7.05777	 7.61026	 0	 607
2278	 7.05795	 7.61026	 0	 606
2279	 7.05799	 7.61026	 0	 607
2280	 7.05982	 7.61026	 0	 608
2281	 7.06113	 7.61026	 0	 609
2282	 7.06147	 7.61026	 0	 609
2283	 7.06157	 7.61026	 0	 608
2284	 7.06441	 7.61026	 0	 607
2285	 7.0658	 7.61026	 0	 608
2286	 7.06726	 7.61026	 0	 608
2287	 7.06764	 7.61026	 0	 607
2288	 7.06807	 7.61026	 0	 607
2289	 7.06835	 7.61026	 0	 606
2290	 7.06861	 7.61026	 0	 606
2291	 7.07009	 7.61026	 0	 607
2292	 7.07099	 7.61026	 0	 606
2293	 7.07104	 7.61026	 0	 606
2294	 7.07181	 7.61026	 0	 607
2295	 7.07222	 7.61026	 0	 606
2296	 7.07384	 7.61026	 0	 607
2297	 7.07398	 7.61026	 0	 606
2298	 7.0741	 7.61026	 0	 607
2299	 7.07599	 7.61026	 0	 606
2300	 7.07623	 7.61026	 0	 605
2301	 7.07821	 7.61026	 0	 606
2302	 7.07903	 7.61026	 0	 605
2303	 7.0796	 7.61026	 0	 604
2304	 7.08066	 7.61026	 0	 603
2305	 7.0832	 7.61026	 0	 603
2306	 7.08344	 7.61026	 0	 604
2307	 7.08348	 7.61026	 0	 605
2308	 7.08494	 7.61026	 0	 604
2309	 7.08579	 7.61026	 0	 603
2310	 7.09182	 7.61026	 0	 602
2311	 7.09188	 7.61026	 0	 601
2312	 7.0935	 7.61026	 0	 600
2313	 7.09358	 7.61026	 0	 600
2314	 7.09419	 7.61026	 0	 601
2315	 7.09484	 7.61026	 0	 602
2316	 7.09519	 7.61026	 0	 601
2317	 7.09573	 7.61026	 0	 602
2318	 7.09659	 7.61026	 0	 601
2319	 7.09742	 7.61026	 0	 601
2320	 7.10232	 7.61026	 0	 600
2321	 7.10258	 7.61026	 0	 599
2322	 7.1027	 7.61026	 0	 598
2323	 7.10485	 7.61026	 0	 597
2324	 7.108	 7.61026	 0	 597
2325	 7.10945	 7.61026	 0	 598
2326	 7.11093	 7.61026	 0	 599
2327	 7.11131	 7.61026	 0	 598
2328	 7.11198	 7.61026	 0	 598
2329	 7.11244	 7.61026	 0	 597
2330	 7.11277	 7.61026	 0	 596
2331	 7.11354	 7.61026	 0	 595
2332	 7.11418	 7.61026	 0	 596
2333	 7.11481	 7.61026	 0	 597
2334	 7.11531	 7.61026	 0	 596
2335	 7.11583	 7.61026	 0	 595
2336	 7.11593	 7.61026	 0	 595
2337	 7.11596	 7.61026	 0	 595
2338	 7.11636	 7.61026	 0	 596
2339	 7.1184	 7.61026	 0	 596
2340	 7.1186	 7.61026	 0	 595
2341	 7.12002	 7.61026	 0	 594
2342	 7.12031	 7.61026	 0	 593
2343	 7.1204	 7.61026	 0	 594
2344	 7.12187	 7.61026	 0	 593
2345	 7.12284	 7.61026	 0	 592
2346	 7.12312	 7.61026	 0	 593
2347	 7.124	 7.61026	 0	 592
2348	 7.12507	 7.61026	 0	 592
2349	 7.12512	 7.61026	 0	 591
2350	 7.12686	 7.61026	 0	 592
2351	 7.12692	 7.61026	 0	 591
2352	 7.12801	 7.61026	 0	 590
2353	 7.12855	 7.61026	 0	 589
2354	 7.13403	 7.61026	 0	 589
2355	 7.13673	 7.61026	 0	 590
2356	 7.13793	 7.61026	 0	 589
2357	 7.13807	 7.61026	 0	 589
2358	 7.13811	 7.61026	 0	 590
2359	 7.1386	 7.61026	 0	 589
2360	 7.13896	 7.61026	 0	 590
2361	 7.13967	 7.61026	 0	 591
2362	 7.13974	 7.61026	 0	 590
2363	 7.14027	 7.61026	 0	 591
2364	 7.14062	 7.61026	 0	 590
2365	 7.14289	 7.61026	 0	 589
2366	 7.1449	 7.61026	 0	 589
2367	 7.14785	 7.61026	 0	 588
2368	 7.14984	 7.61026	 0	 587
2369	 7.14999	 7.61026	 0	 586
2370	 7.1513	 7.61026	 0	 585
2371	 7.15346	 7.61026	 0	 584
2372	 7.15421	 7.61026	 0	 584
2373	 7.15448	 7.61026	 0	 583
2374	 7.15647	 7.61026	 0	 584
2375	 7.15672	 7.61026	 0	 583
2376	 7.15849	 7.61026	 0	 583
2377	 7.1613	 7.61026	 0	 582
2378	 7.16162	 7.61026	 0	 581
2379	 7.16191	 7.61026	 0	 581
2380	 7.16276	 7.61026	 0	 580
2381	 7.16488	 7.61026	 0	 579
2382	 7.16496	 7.61026	 0	 578
2383	 7.16568	 7.61026	 0	 577
2384	 7.16743	 7.61026	 0	 577
2385	 7.16778	 7.61026	 0	 577
2386	 7.17009	 7.61026	 0	 578
2387	 7.17054	 7.61026	 0	 577
2388	 7.17108	 7.61026	 0	 577
2389	 7.17201	 7.61026	 0	 577
2390	 7.17206	 7.61026	 0	 577
2391	 7.17273	 7.61026	 0	 576
2392	 7.17596	 7.61026	 0	 575
2393	 7.17623	 7.61026	 0	 576
2394	 7.17623	 7.61026	 0	 576
2395	 7.1763	 7.61026	 0	 575
2396	 7.17797	 7.61026	 0	 574
2397	 7.17832	 7.61026	 0	 575
2398	 7.17874	 7.61026	 0	 574
2399	 7.18044	 7.61026	 0	 575
2400	 7.18069	 7.61026	 0	 576
2401	 7.18111	 7.61026	 0	 575
2402	 7.182	 7.61026	 0	 574
2403	 7.18242	 7.61026	 0	 573
2404	 7.18291	 7.61026	 0	 573
2405	 7.18313	 7.61026	 0	 573
2406	 7.18359	 7.61026	 0	 572
2407	 7.18766	 7.61026	 0	 573
2408	 7.18866	 7.61026	 0	 572
2409	 7.18905	 7.61026	 0	 572
2410	 7.19025	 7.61026	 0	 572
2411	 7.19041	 7.61026	 0	 573
2412	 7.19232	 7.61026	 0	 572
2413	 7.19247	 7.61026	 0	 571
2414	 7.19305	 7.61026	 0	 571
2415	 7.19402	 7.61026	 0	 570
2416	 7.19528	 7.61026	 0	 570
2417	 7.19674	 7.61026	 0	 569
2418	 7.19678	 7.61026	 0	 568
2419	 7.19826	 7.61026	 0	 567
2420	 7.19869	 7.61026	 0	 566
2421	 7.19898	 7.61026	 0	 565
2422	 7.19946	 7.61026	 0	 566
2423	 7.19996	 7.61026	 0	 565
2424	 7.2011	 7.61026	 0	 566
2425	 7.20116	 7.61026	 0	 565
2426	 7.20128	 7.61026	 0	 565
2427	 7.20155	 7.61026	 0	 564
2428	 7.20363	 7.61026	 0	 564
2429	 7.20365	 7.61026	 0	 563
2430	 7.20379	 7.61026	 0	 562
2431	 7.2048	 7.61026	 0	 561
2432	 7.20486	 7.61026	 0	 560
2433	 7.20546	 7.61026	 0	 559
2434	 7.20599	 7.61026	 0	 558
2435	 7.20614	 7.61026	 0	 557
2436	 7.20641	 7.61026	 0	 556
2437	 7.20697	 7.61026	 0	 556
2438	 7.20763	 7.61026	 0	 555
2439	 7.2094	 7.61026	 0	 555
2440	 7.2114	 7.61026	 0	 554
2441	 7.21262	 7.61026	 0	 554
2442	 7.21353	 7.61026	 0	 553
2443	 7.21372	 7.61026	 0	 553
2444	 7.21432	 7.61026	 0	 552
2445	 7.21449	 7.61026	 0	 551
2446	 7.21476	 7.61026	 0	 550
2447	 7.21483	 7.61026	 0	 550
2448	 7.2155	 7.61026	 0	 549
2449	 7.21706	 7.61026	 0	 550
2450	 7.21813	 7.61026	 0	 550
2451	 7.21855	 7.61026	 0	 551
2452	 7.2186	 7.61026	 0	 550
2453	 7.21877	 7.61026	 0	 549
2454	 7.22061	 7.61026	 0	 549
2455	 7.22064	 7.61026	 0	 549
2456	 7.22136	 7.61026	 0	 549
2457	 7.22202	 7.61026	 0	 548
2458	 7.22231	 7.61026	 0	 548
2459	 7.22291	 7.61026	 0	 547
2460	 7.22297	 7.61026	 0	 547
2461	 7.2233	 7.61026	 0	 546
2462	 7.22439	 7.61026	 0	 546
2463	 7.22457	 7.61026	 0	 546
2464	 7.22462	 7.61026	 0	 546
2465	 7.22466	 7.61026	 0	 545
2466	 7.22568	 7.61026	 0	 546
2467	 7.22689	 7.61026	 0	 546
2468	 7.22834	 7.61026	 0	 546
2469	 7.2312	 7.61026	 0	 546
2470	 7.23374	 7.61026	 0	 547
2471	 7.23386	 7.61026	 0	 546
2472	 7.23474	 7.61026	 0	 546
2473	 7.23669	 7.61026	 0	 546
2474	 7.23697	 7.61026	 0	 546
2475	 7.23707	 7.61026	 0	 546
2476	 7.23804	 7.61026	 0	 545
2477	 7.23827	 7.61026	 0	 545
2478	 7.2385	 7.61026	 0	 546
2479	 7.23912	 7.61026	 0	 545
2480	 7.23976	 7.61026	 0	 544
2481	 7.2399	 7.61026	 0	 544
2482	 7.2401	 7.61026	 0	 543
2483	 7.24134	 7.61026	 0	 542
2484	 7.24209	 7.61026	 0	 542
2485	 7.2427	 7.61026	 0	 541
2486	 7.24273	 7.61026	 0	 540
2487	 7.24418	 7.61026	 0	 540
2488	 7.24447	 7.61026	 0	 539
2489	 7.24555	 7.61026	 0	 539
2490	 7.24737	 7.61026	 0	 538
2491	 7.24753	 7.61026	 0	 537
2492	 7.24816	 7.61026	 0	 537
2493	 7.24885	 7.61026	 0	 538
2494	 7.24901	 7.61026	 0	 537
2495	 7.2492	 7.61026	 0	 536
2496	 7.25127	 7.61026	 0	 535
2497	 7.25181	 7.61026	 0	 536
2498	 7.25205	 7.61026	 0	 535
2499	 7.25273	 7.61026	 0	 534
2500	 7.25411	 7.61026	 0	 534
2501	 7.25434	 7.61026	 0	 533
2502	 7.25522	 7.61026	 0	 532
2503	 7.25779	 7.61026	 0	 533
2504	 7.25888	 7.61026	 0	 533
2505	 7.25963	 7.61026	 0	 532
2506	 7.25968	 7.61026	 0	 532
2507	 7.25993	 7.61026	 0	 532
2508	 7.25996	 7.61026	 0	 532
2509	 7.26068	 7.61026	 0	 532
2510	 7.26089	 7.61026	 0	 532
2511	 7.26217	 7.61026	 0	 531
2512	 7.2631	 7.61026	 0	 531
2513	 7.26407	 7.61026	 0	 530
2514	 7.26516	 7.61026	 0	 529
2515	 7.26582	 7.61026	 0	 528
2516	 7.2661	 7.61026	 0	 527
2517	 7.2663	 7.61026	 0	 526
2518	 7.26633	 7.61026	 0	 525
2519	 7.26678	 7.61026	 0	 526
2520	 7.26696	 7.61026	 0	 526
2521	 7.26767	 7.61026	 0	 526
2522	 7.26786	 7.61026	 0	 526
2523	 7.26793	 7.61026	 0	 526
2524	 7.26959	 7.61026	 0	 525
2525	 7.27126	 7.61026	 0	 524
2526	 7.27153	 7.61026	 0	 523
2527	 7.27177	 7.61026	 0	 523
2528	 7.27213	 7.61026	 0	 523
2529	 7.27292	 7.61026	 0	 522
2530	 7.27477	 7.61026	 0	 521
2531	 7.27539	 7.61026	 0	 521
2532	 7.27571	 7.61026	 0	 521
2533	 7.27618	 7.61026	 0	 520
2534	 7.27622	 7.61026	 0	 519
2535	 7.27734	 7.61026	 0	 519
2536	 7.27795	 7.61026	 0	 518
2537	 7.28072	 7.61026	 0	 518
2538	 7.28229	 7.61026	 0	 518
2539	 7.28281	 7.61026	 0	 518
2540	 7.28292	 7.61026	 0	 517
2541	 7.28405	 7.61026	 0	 517
2542	 7.28604	 7.61026	 0	 516
2543	 7.28661	 7.61026	 0	 516
2544	 7.28666	 7.61026	 0	 515
2545	 7.28756	 7.61026	 0	 514
2546	 7.28764	 7.61026	 0	 513
2547	 7.28822	 7.61026	 0	 513
2548	 7.29035	 7.61026	 0	 512
2549	 7.29059	 7.61026	 0	 512
2550	 7.29117	 7.61026	 0	 511
2551	 7.29277	 7.61026	 0	 510
2552	 7.29319	 7.61026	 0	 509
2553	 7.29328	 7.61026	 0	 508
2554	 7.29475	 7.61026	 0	 507
2555	 7.29535	 7.61026	 0	 506
2556	 7.29544	 7.61026	 0	 506
2557	 7.2957	 7.61026	 0	 505
2558	 7.29617	 7.61026	 0	 504
2559	 7.29618	 7.61026	 0	 503
2560	 7.2962	 7.61026	 0	 502
2561	 7.29752	 7.61026	 0	 502
2562	 7.29791	 7.61026	 0	 501
2563	 7.29796	 7.61026	 0	 501
2564	 7.29929	 7.61026	 0	 500
2565	 7.30001	 7.61026	 0	 499
2566	 7.30018	 7.61026	 0	 499
2567	 7.3004	 7.61026	 0	 498
2568	 7.30129	 7.61026	 0	 497
2569	 7.30419	 7.61026	 0	 497
2570	 7.30428	 7.61026	 0	 496
2571	 7.30492	 7.61026	 0	 495
2572	 7.3066	 7.61026	 0	 494
2573	 7.30796	 7.61026	 0	 493
2574	 7.30825	 7.61026	 0	 493
2575	 7.30857	 7.61026	 0	 492
2576	 7.31098	 7.61026	 0	 491
2577	 7.3142	 7.61026	 0	 491
2578	 7.31504	 7.61026	 0	 490
2579	 7.31505	 7.61026	 0	 489
2580	 7.3165	 7.61026	 0	 488
2581	 7.31724	 7.61026	 0	 487
2582	 7.31846	 7.61026	 0	 486
2583	 7.31884	 7.61026	 0	 485
2584	 7.32279	 7.61026	 0	 484
2585	 7.32359	 7.61026	 0	 483
2586	 7.32426	 7.61026	 0	 482
2587	 7.32447	 7.61026	 0	 482
2588	 7.32448	 7.61026	 0	 482
2589	 7.32464	 7.61026	 0	 481
2590	 7.32601	 7.61026	 0	 480
2591	 7.32736	 7.61026	 0	 479
2592	 7.32783	 7.61026	 0	 478
2593	 7.32832	 7.61026	 0	 477
2594	 7.32999	 7.61026	 0	 476
2595	 7.33012	 7.61026	 0	 476
2596	 7.33085	 7.61026	 0	 476
2597	 7.33301	 7.61026	 0	 475
2598	 7.33319	 7.61026	 0	 475
2599	 7.33348	 7.61026	 0	 474
2600	 7.33365	 7.61026	 0	 473
2601	 7.33377	 7.61026	 0	 472
2602	 7.33421	 7.61026	 0	 472
2603	 7.33538	 7.61026	 0	 471
2604	 7.33569	 7.61026	 0	 470
2605	 7.33581	 7.61026	 0	 469
2606	 7.33587	 7.61026	 0	 469
2607	 7.33622	 7.61026	 0	 468
2608	 7.33666	 7.61026	 0	 468
2609	 7.33695	 7.61026	 0	 467
2610	 7.33824	 7.61026	 0	 467
2611	 7.33836	 7.61026	 0	 466
2612	 7.3386	 7.61026	 0	 465
2613	 7.33921	 7.61026	 0	 464
2614	 7.33934	 7.61026	 0	 463
2615	 7.34095	 7.61026	 0	 462
2616	 7.34105	 7.61026	 0	 461
2617	 7.3414	 7.61026	 0	 460
2618	 7.34283	 7.61026	 0	 460
2619	 7.34312	 7.61026	 0	 459
2620	 7.34356	 7.61026	 0	 458
2621	 7.3443	 7.61026	 0	 457
2622	 7.34468	 7.61026	 0	 457
2623	 7.34475	 7.61026	 0	 456
2624	 7.34509	 7.61026	 0	 455
2625	 7.34531	 7.61026	 0	 454
2626	 7.34587	 7.61026	 0	 453
2627	 7.34618	 7.61026	 0	 452
2628	 7.34636	 7.61026	 0	 451
2629	 7.34646	 7.61026	 0	 450
2630	 7.34696	 7.61026	 0	 449
2631	 7.34752	 7.61026	 0	 448
2632	 7.34778	 7.61026	 0	 447
2633	 7.34818	 7.61026	 0	 446
2634	 7.3483	 7.61026	 0	 445
2635	 7.34835	 7.61026	 0	 444
2636	 7.3487	 7.61026	 0	 444
2637	 7.34911	 7.61026	 0	 443
2638	 7.3502	 7.61026	 0	 442
2639	 7.35037	 7.61026	 0	 441
2640	 7.35054	 7.61026	 0	 440
2641	 7.35128	 7.61026	 0	 439
2642	 7.35134	 7.61026	 0	 438
2643	 7.35177	 7.61026	 0	 437
2644	 7.35203	 7.61026	 0	 436
2645	 7.35286	 7.61026	 0	 435
2646	 7.35305	 7.61026	 0	 434
2647	 7.35348	 7.61026	 0	 434
2648	 7.35377	 7.61026	 0	 433
2649	 7.35418	 7.61026	 0	 432
2650	 7.35509	 7.61026	 0	 431
2651	 7.35554	 7.61026	 0	 430
2652	 7.35575	 7.61026	 0	 429
2653	 7.35615	 7.61026	 0	 428
2654	 7.35742	 7.61026	 0	 427
2655	 7.35744	 7.61026	 1	 428
2656	 7.35745	 7.6082	 1	 429
2657	 7.35785	 7.6082	 0	 428
2658	 7.35808	 7.57102	 1	 429
2659	 7.3581	 7.57102	 1	 430
2660	 7.35816	 7.57102	 0	 429
2661	 7.35818	 7.57102	 0	 428
2662	 7.3586	 7.57102	 0	 427
2663	 7.3588	 7.57102	 0	 426
2664	 7.36184	 7.57102	 0	 426
2665	 7.36205	 7.57102	 0	 425
2666	 7.36266	 7.57102	 0	 424
2667	 7.36274	 7.57102	 0	 423
2668	 7.36406	 7.57102	 0	 422
2669	 7.36412	 7.57102	 0	 421
2670	 7.36456	 7.57102	 0	 420
2671	 7.3669	 7.57102	 1	 421
2672	 7.36691	 7.57102	 1	 422
2673	 7.36754	 7.57102	 1	 423
2674	 7.36756	 7.57102	 1	 424
2675	 7.36756	 7.57102	 0	 423
2676	 7.36882	 7.57102	 0	 422
2677	 7.36918	 7.57102	 0	 421
2678	 7.36991	 7.57102	 0	 420
2679	 7.37011	 7.57102	 1	 421
2680	 7.37012	 7.57102	 1	 422
2681	 7.37075	 7.57001	 1	 423
2682	 7.37076	 7.57001	 1	 424
2683	 7.37095	 7.57001	 0	 423
2684	 7.3716	 7.57001	 0	 422
2685	 7.37235	 7.57001	 0	 421
2686	 7.37267	 7.57001	 1	 422
2687	 7.37268	 7.57001	 1	 423
2688	 7.37331	 7.57001	 1	 424
2689	 7.37333	 7.57001	 1	 425
2690	 7.37338	 7.57001	 0	 424
2691	 7.3737	 7.57001	 1	 425
2692	 7.37427	 7.57001	 1	 426
2693	 7.37473	 7.57001	 0	 425
2694	 7.37483	 7.57001	 1	 426
2695	 7.37549	 7.57001	 1	 427
2696	 7.37574	 7.57001	 0	 426
2697	 7.37625	 7.57001	 1	 427
2698	 7.37681	 7.57001	 1	 428
2699	 7.37699	 7.57001	 1	 429
2700	 7.37732	 7.57001	 0	 428
2701	 7.37741	 7.57001	 1	 429
2702	 7.37765	 7.57001	 1	 430
2703	 7.3777	 7.57001	 0	 429
2704	 7.37804	 7.57001	 1	 430
2705	 7.37816	 7.57001	 0	 429
2706	 7.37861	 7.57001	 0	 428
2707	 7.37874	 7.57001	 0	 427
2708	 7.37948	 7.57001	 0	 426
2709	 7.38057	 7.57001	 1	 425
2710	 7.38058	 7.57001	 1	 424
2711	 7.38089	 7.57001	 1	 423
2712	 7.3809	 7.57001	 1	 422
2713	 7.38103	 7.57001	 0	 421
2714	 7.38115	 7.57001	 1	 422
2715	 7.38174	 7.57001	 1	 423
2716	 7.38189	 7.57001	 0	 422
2717	 7.38275	 7.57001	 1	 421
2718	 7.38307	 7.57001	 1	 420
2719	 7.38313	 7.57001	 1	 419
2720	 7.38314	 7.57001	 1	 418
2721	 7.38345	 7.57001	 1	 417
2722	 7.38346	 7.57001	 1	 416
2723	 7.38351	 7.57001	 1	 417
2724	 7.38365	 7.57001	 0	 416
2725	 7.38385	 7.57001	 1	 417
2726	 7.38397	 7.57001	 0	 416
2727	 7.3841	 7.57001	 1	 417
2728	 7.3845	 7.57001	 1	 418
2729	 7.38493	 7.57001	 0	 417
2730	 7.3853	 7.57001	 1	 416
2731	 7.38563	 7.57001	 1	 415
2732	 7.38583	 7.57001	 0	 414
2733	 7.38589	 7.57001	 1	 413
2734	 7.38598	 7.57001	 0	 412
2735	 7.38621	 7.57001	 1	 411
2736	 7.38646	 7.57001	 1	 412
2737	 7.38647	 7.57001	 1	 413
2738	 7.38669	 7.57001	 1	 412
2739	 7.38697	 7.57001	 1	 411
2740	 7.38702	 7.57001	 1	 412
2741	 7.3871	 7.57001	 1	 413
2742	 7.38748	 7.57001	 1	 412
2743	 7.38763	 7.57001	 0	 411
2744	 7.38787	 7.57001	 1	 410
2745	 7.38806	 7.57001	 0	 409
2746	 7.38816	 7.57001	 1	 408
2747	 7.38818	 7.57001	 1	 407
2748	 7.38851	 7.57001	 0	 406
2749	 7.38903	 7.57001	 0	 405
2750	 7.38909	 7.57001	 0	 404
2751	 7.38966	 7.57001	 1	 405
2752	 7.38973	 7.57001	 0	 404
2753	 7.38987	 7.57001	 0	 403
2754	 7.39032	 7.57001	 1	 404
2755	 7.39034	 7.57001	 0	 403
2756	 7.39094	 7.57001	 1	 402
2757	 7.39107	 7.57001	 0	 401
2758	 7.39135	 7.57001	 1	 402
2759	 7.3916	 7.57001	 1	 401
2760	 7.39189	 7.57001	 1	 400
2761	 7.39194	 7.57001	 1	 401
2762	 7.39214	 7.57001	 0	 400
2763	 7.39278	 7.57001	 1	 399
2764	 7.39331	 7.57001	 1	 400
2765	 7.39387	 7.57001	 0	 399
2766	 7.39396	 7.57001	 1	 400
2767	 7.39404	 7.57001	 0	 400
2768	 7.3943	 7.57001	 0	 399
2769	 7.3944	 7.57001	 1	 400
2770	 7.39454	 7.57001	 1	 399
2771	 7.39486	 7.57001	 1	 398
2772	 7.39491	 7.57001	 0	 397
2773	 7.39503	 7.57001	 1	 398
2774	 7.39568	 7.57001	 0	 397
2775	 7.39586	 7.57001	 0	 396
2776	 7.39634	 7.57001	 1	 395
2777	 7.39652	 7.57001	 1	 396
2778	 7.39666	 7.57001	 1	 395
2779	 7.3969	 7.57001	 1	 394
2780	 7.39703	 7.57001	 0	 393
2781	 7.39716	 7.57001	 1	 394
2782	 7.39718	 7.57001	 1	 393
2783	 7.39834	 7.57001	 1	 392
2784	 7.39841	 7.57001	 0	 391
2785	 7.39849	 7.57001	 0	 390
2786	 7.399	 7.57001	 0	 389
2787	 7.39916	 7.57001	 0	 388
2788	 7.39925	 7.57001	 1	 389
2789	 7.39935	 7.57001	 0	 388
2790	 7.39942	 7.57001	 1	 389
2791	 7.39943	 7.57001	 0	 388
2792	 7.39955	 7.57001	 0	 387
2793	 7.39959	 7.57001	 1	 386
2794	 7.40007	 7.57001	 1	 387
2795	 7.40012	 7.57001	 1	 386
2796	 7.40045	 7.57001	 1	 385
2797	 7.40107	 7.57001	 1	 384
2798	 7.40114	 7.57001	 0	 383
2799	 7.40125	 7.57001	 1	 384
2800	 7.4018	 7.57001	 1	 383
2801	 7.4021	 7.57001	 1	 382
2802	 7.40282	 7.57001	 1	 381
2803	 7.40296	 7.57001	 1	 380
2804	 7.40327	 7.57001	 1	 381
2805	 7.40374	 7.57001	 1	 380
2806	 7.4045	 7.57001	 1	 381
2807	 7.40459	 7.57001	 1	 382
2808	 7.4048	 7.57001	 1	 383
2809	 7.40486	 7.57001	 1	 382
2810	 7.40514	 7.57001	 1	 383
2811	 7.40518	 7.57001	 1	 382
2812	 7.40597	 7.57001	 0	 381
2813	 7.40698	 7.57001	 1	 380
2814	 7.40731	 7.57001	 1	 379
2815	 7.40761	 7.57001	 1	 380
2816	 7.40802	 7.57001	 1	 379
2817	 7.40849	 7.57001	 1	 380
2818	 7.4088	 7.57001	 1	 379
2819	 7.40889	 7.57001	 1	 380
2820	 7.40945	 7.57001	 1	 381
2821	 7.40982	 7.57001	 0	 380
2822	 7.40989	 7.57001	 1	 379
2823	 7.41021	 7.57001	 1	 378
2824	 7.41032	 7.57001	 0	 377
2825	 7.41115	 7.57001	 0	 376
2826	 7.41171	 7.57001	 1	 375
2827	 7.412	 7.57001	 1	 376
2828	 7.41232	 7.57001	 0	 375
2829	 7.41248	 7.57001	 0	 374
2830	 7.41264	 7.57001	 0	 373
2831	 7.41284	 7.57001	 0	 372
2832	 7.41343	 7.57001	 1	 371
2833	 7.41366	 7.57001	 1	 370
2834	 7.41372	 7.57001	 0	 369
2835	 7.41378	 7.57001	 1	 370
2836	 7.41379	 7.57001	 1	 369
2837	 7.41396	 7.57001	 1	 370
2838	 7.41438	 7.57001	 1	 371
2839	 7.4146	 7.57001	 1	 372
2840	 7.4147	 7.57001	 1	 373
2841	 7.41494	 7.57001	 1	 372
2842	 7.41512	 7.57001	 0	 371
2843	 7.41633	 7.57001	 1	 372
2844	 7.41716	 7.57001	 1	 373
2845	 7.41726	 7.57001	 1	 374
2846	 7.41756	 7.57001	 0	 373
2847	 7.41781	 7.57001	 0	 372
2848	 7.41781	 7.57001	 1	 373
2849	 7.41805	 7.57001	 1	 372
2850	 7.41806	 7.57001	 0	 371
2851	 7.41807	 7.57001	 1	 370
2852	 7.4181	 7.57001	 0	 369
2853	 7.41899	 7.57001	 1	 368
2854	 7.41904	 7.57001	 0	 367
2855	 7.41912	 7.57001	 0	 366
2856	 7.41921	 7.57001	 1	 367
2857	 7.41933	 7.57001	 1	 366
2858	 7.41933	 7.57001	 0	 365
2859	 7.41961	 7.57001	 1	 364
2860	 7.41968	 7.57001	 0	 363
2861	 7.41987	 7.57001	 1	 364
2862	 7.42038	 7.57001	 1	 365
2863	 7.42058	 7.57001	 0	 364
2864	 7.42071	 7.57001	 1	 363
2865	 7.42102	 7.57001	 1	 364
2866	 7.42153	 7.57001	 0	 363
2867	 7.42171	 7.57001	 0	 362
2868	 7.42172	 7.57001	 0	 361
2869	 7.42216	 7.57001	 1	 360
2870	 7.42254	 7.57001	 1	 361
2871	 7.42263	 7.57001	 1	 362
2872	 7.42396	 7.57001	 1	 363
2873	 7.42423	 7.57001	 1	 362
2874	 7.42453	 7.57001	 1	 361
2875	 7.42454	 7.57001	 0	 360
2876	 7.42459	 7.57001	 1	 361
2877	 7.42504	 7.57001	 0	 360
2878	 7.42511	 7.57001	 1	 361
2879	 7.42521	 7.57001	 0	 360
2880	 7.42534	 7.57001	 1	 359
2881	 7.42534	 7.57001	 1	 360
2882	 7.42566	 7.57001	 1	 361
2883	 7.42628	 7.57001	 0	 360
2884	 7.42658	 7.57001	 1	 361
2885	 7.42678	 7.57001	 1	 360
2886	 7.42692	 7.57001	 0	 359
2887	 7.42693	 7.57001	 0	 358
2888	 7.42762	 7.57001	 1	 357
2889	 7.42772	 7.57001	 1	 356
2890	 7.42786	 7.57001	 0	 355
2891	 7.42792	 7.57001	 0	 354
2892	 7.42794	 7.57001	 1	 353
2893	 7.42872	 7.57001	 0	 352
2894	 7.42887	 7.57001	 0	 351
2895	 7.42968	 7.57001	 1	 350
2896	 7.43001	 7.57001	 1	 349
2897	 7.43008	 7.57001	 0	 348
2898	 7.43084	 7.57001	 1	 347
2899	 7.43115	 7.57001	 1	 348
2900	 7.43116	 7.57001	 1	 347
2901	 7.4316	 7.57001	 0	 346
2902	 7.43161	 7.57001	 0	 345
2903	 7.4317	 7.57001	 0	 344
2904	 7.43218	 7.57001	 0	 343
2905	 7.43267	 7.57001	 1	 342
2906	 7.43277	 7.57001	 1	 341
2907	 7.43282	 7.57001	 1	 342
2908	 7.43301	 7.57001	 1	 343
2909	 7.43322	 7.57001	 0	 342
2910	 7.43341	 7.57001	 0	 341
2911	 7.43357	 7.57001	 1	 342
2912	 7.43416	 7.57001	 1	 343
2913	 7.43441	 7.57001	 1	 342
2914	 7.43452	 7.57001	 0	 341
2915	 7.43473	 7.57001	 1	 340
2916	 7.43557	 7.57001	 1	 339
2917	 7.4361	 7.57001	 1	 338
2918	 7.43641	 7.57001	 0	 337
2919	 7.43645	 7.57001	 1	 336
2920	 7.43652	 7.57001	 1	 335
2921	 7.43697	 7.57001	 1	 336
2922	 7.43736	 7.57001	 1	 337
2923	 7.43739	 7.57001	 0	 336
2924	 7.43755	 7.57001	 0	 335
2925	 7.43798	 7.57001	 0	 334
2926	 7.43801	 7.57001	 1	 334
2927	 7.43861	 7.57001	 0	 333
2928	 7.43933	 7.57001	 1	 333
2929	 7.43953	 7.57001	 0	 332
2930	 7.43995	 7.57001	 0	 331
2931	 7.4413	 7.57001	 1	 330
2932	 7.4415	 7.57001	 1	 329
2933	 7.44171	 7.57001	 1	 328
2934	 7.44209	 7.57001	 1	 328
2935	 7.4422	 7.57001	 0	 327
2936	 7.44229	 7.57001	 0	 326
2937	 7.44254	 7.57001	 1	 325
2938	 7.44264	 7.57001	 1	 324
2939	 7.44265	 7.57001	 0	 323
2940	 7.44276	 7.57001	 1	 322
2941	 7.44281	 7.57001	 1	 323
2942	 7.44304	 7.57001	 1	 322
2943	 7.44341	 7.57001	 1	 323
2944	 7.44371	 7.57001	 0	 322
2945	 7.444	 7.57001	 0	 321
2946	 7.4441	 7.57001	 0	 320
2947	 7.44417	 7.57001	 0	 319
2948	 7.44434	 7.57001	 0	 318
2949	 7.44482	 7.57001	 1	 318
2950	 7.44511	 7.57001	 0	 317
2951	 7.44568	 7.57001	 0	 316
2952	 7.44573	 7.57001	 1	 317
2953	 7.44574	 7.57001	 0	 316
2954	 7.44576	 7.57001	 1	 317
2955	 7.44601	 7.57001	 0	 316
2956	 7.44626	 7.57001	 0	 315
2957	 7.44633	 7.57001	 1	 316
2958	 7.44668	 7.57001	 1	 315
2959	 7.447	 7.57001	 1	 314
2960	 7.44717	 7.57001	 1	 313
2961	 7.44739	 7.57001	 0	 312
2962	 7.44743	 7.57001	 1	 311
2963	 7.44749	 7.57001	 1	 310
2964	 7.44781	 7.57001	 1	 309
2965	 7.44814	 7.57001	 1	 308
2966	 7.44826	 7.57001	 0	 307
2967	 7.44977	 7.57001	 1	 306
2968	 7.45066	 7.57001	 1	 307
2969	 7.45075	 7.57001	 1	 308
2970	 7.45093	 7.57001	 1	 308
2971	 7.45125	 7.57001	 1	 309
2972	 7.45135	 7.57001	 1	 310
2973	 7.45152	 7.57001	 0	 309
2974	 7.45164	 7.57001	 0	 308
2975	 7.45173	 7.57001	 1	 307
2976	 7.45174	 7.57001	 0	 306
2977	 7.45177	 7.57001	 0	 305
2978	 7.45188	 7.57001	 1	 305
2979	 7.45208	 7.57001	 1	 305
2980	 7.45214	 7.57001	 0	 304
2981	 7.45238	 7.57001	 1	 303
2982	 7.45243	 7.57001	 1	 303
2983	 7.45255	 7.57001	 1	 302
2984	 7.45419	 7.57001	 0	 301
2985	 7.45459	 7.57001	 1	 300
2986	 7.45474	 7.57001	 1	 299
2987	 7.45497	 7.57001	 1	 298
2988	 7.45585	 7.57001	 0	 297
2989	 7.4562	 7.57001	 1	 296
2990	 7.45641	 7.57001	 1	 295
2991	 7.45645	 7.57001	 0	 294
2992	 7.45765	 7.57001	 0	 293
2993	 7.45815	 7.57001	 0	 292
2994	 7.45819	 7.57001	 0	 291
2995	 7.45823	 7.57001	 0	 290
2996	 7.45927	 7.57001	 0	 289
2997	 7.45958	 7.57001	 0	 288
2998	 7.45961	 7.57001	 1	 287
2999	 7.45978	 7.57001	 1	 286
3000	 7.46013	 7.57001	 1	 287
3001	 7.46038	 7.57001	 1	 286
3002	 7.46067	 7.57001	 1	 286
3003	 7.46073	 7.57001	 1	 287
3004	 7.46116	 7.57001	 0	 286
3005	 7.46134	 7.57001	 1	 285
3006	 7.4614	 7.57001	 1	 284
3007	 7.46162	 7.57001	 1	 284
3008	 7.46191	 7.57001	 0	 283
3009	 7.46201	 7.57001	 1	 282
3010	 7.46203	 7.57001	 1	 282
3011	 7.46265	 7.57001	 0	 281
3012	 7.46265	 7.57001	 0	 280
3013	 7.4634	 7.57001	 1	 281
3014	 7.46353	 7.57001	 1	 282
3015	 7.46363	 7.57001	 1	 282
3016	 7.46366	 7.57001	 1	 283
3017	 7.46397	 7.57001	 1	 284
3018	 7.464	 7.57001	 1	 285
3019	 7.46417	 7.57001	 1	 286
3020	 7.46457	 7.57001	 1	 287
3021	 7.46469	 7.57001	 1	 287
3022	 7.465	 7.57001	 1	 286
3023	 7.46511	 7.57001	 1	 286
3024	 7.46516	 7.57001	 1	 287
3025	 7.46571	 7.57001	 1	 287
3026	 7.46582	 7.57001	 1	 287
3027	 7.4665	 7.57001	 0	 286
3028	 7.46695	 7.57001	 1	 285
3029	 7.46708	 7.57001	 0	 284
3030	 7.46809	 7.57001	 1	 284
3031	 7.46809	 7.57001	 1	 285
3032	 7.46843	 7.57001	 0	 284
3033	 7.46853	 7.57001	 1	 285
3034	 7.46858	 7.57001	 0	 284
3035	 7.46869	 7.57001	 1	 285
3036	 7.46912	 7.57001	 1	 285
3037	 7.4694	 7.57001	 1	 285
3038	 7.4699	 7.57001	 1	 285
3039	 7.46996	 7.57001	 1	 286
3040	 7.47072	 7.57001	 0	 285
3041	 7.47098	 7.57001	 0	 284
3042	 7.47147	 7.57001	 0	 283
3043	 7.47213	 7.57001	 0	 282
3044	 7.47262	 7.57001	 1	 281
3045	 7.4729	 7.57001	 1	 282
3046	 7.47355	 7.57001	 1	 283
3047	 7.47385	 7.57001	 1	 282
3048	 7.47391	 7.57001	 0	 281
3049	 7.47407	 7.57001	 1	 280
3050	 7.47415	 7.57001	 1	 279
3051	 7.47433	 7.57001	 1	 278
3052	 7.47442	 7.57001	 1	 277
3053	 7.47442	 7.57001	 1	 276
3054	 7.47472	 7.57001	 1	 275
3055	 7.47492	 7.57001	 1	 274
3056	 7.47507	 7.57001	 0	 273
3057	 7.47508	 7.57001	 1	 272
3058	 7.47595	 7.57001	 1	 271
3059	 7.47605	 7.57001	 0	 270
3060	 7.47605	 7.57001	 1	 269
3061	 7.47617	 7.57001	 1	 269
3062	 7.47651	 7.57001	 0	 268
3063	 7.47681	 7.57001	 1	 268
3064	 7.4769	 7.57001	 0	 267
3065	 7.47717	 7.57001	 1	 266
3066	 7.47775	 7.57001	 1	 267
3067	 7.47801	 7.57001	 1	 266
3068	 7.47835	 7.57001	 1	 266
3069	 7.47842	 7.57001	 1	 267
3070	 7.47845	 7.57001	 1	 267
3071	 7.47854	 7.57001	 1	 266
3072	 7.47876	 7.57001	 0	 265
3073	 7.47884	 7.57001	 1	 264
3074	 7.47909	 7.57001	 1	 264
3075	 7.47915	 7.57001	 0	 263
3076	 7.47915	 7.57001	 1	 264
3077	 7.4792	 7.57001	 1	 263
3078	 7.47927	 7.57001	 1	 262
3079	 7.47929	 7.57001	 1	 261
3080	 7.4793	 7.57001	 1	 261
3081	 7.47951	 7.57001	 0	 260
3082	 7.4796	 7.57001	 1	 259
3083	 7.47963	 7.57001	 1	 258
3084	 7.47975	 7.57001	 1	 258
3085	 7.47978	 7.57001	 1	 257
3086	 7.47993	 7.57001	 1	 256
3087	 7.48003	 7.57001	 1	 255
3088	 7.48036	 7.57001	 1	 254
3089	 7.48074	 7.57001	 1	 253
3090	 7.48078	 7.57001	 0	 252
3091	 7.48082	 7.57001	 1	 252
3092	 7.48086	 7.57001	 1	 252
3093	 7.48199	 7.57001	 1	 251
3094	 7.4827	 7.57001	 0	 250
3095	 7.48275	 7.57001	 0	 249
3096	 7.48314	 7.57001	 1	 248
3097	 7.48346	 7.57001	 0	 247
3098	 7.48346	 7.57001	 1	 246
3099	 7.48378	 7.57001	 1	 246
3100	 7.48378	 7.57001	 1	 246
3101	 7.48384	 7.57001	 0	 245
3102	 7.48399	 7.57001	 0	 244
3103	 7.48418	 7.57001	 0	 243
3104	 7.4845	 7.57001	 1	 242
3105	 7.48466	 7.57001	 1	 241
3106	 7.48473	 7.57001	 0	 240
3107	 7.48477	 7.57001	 1	 239
3108	 7.48499	 7.57001	 1	 238
3109	 7.48508	 7.57001	 1	 237
3110	 7.48515	 7.57001	 0	 236
3111	 7.48569	 7.57001	 0	 235
3112	 7.48571	 7.57001	 0	 234
3113	 7.48581	 7.57001	 0	 233
3114	 7.48584	 7.57001	 1	 232
3115	 7.48663	 7.57001	 1	 231
3116	 7.48696	 7.57001	 1	 230
3117	 7.48717	 7.57001	 1	 229
3118	 7.48727	 7.57001	 1	 228
3119	 7.4874	 7.57001	 1	 227
3120	 7.4877	 7.57001	 1	 226
3121	 7.48773	 7.57001	 0	 225
3122	 7.4878	 7.57001	 1	 224
3123	 7.48787	 7.57001	 1	 223
3124	 7.48808	 7.57001	 1	 222
3125	 7.48827	 7.57001	 0	 221
3126	 7.48841	 7.57001	 0	 220
3127	 7.4885	 7.57001	 1	 219
3128	 7.48878	 7.57001	 1	 218
3129	 7.48883	 7.57001	 1	 217
3130	 7.48888	 7.57001	 1	 216
3131	 7.48891	 7.57001	 1	 215
3132	 7.48894	 7.57001	 1	 214
3133	 7.48923	 7.57001	 1	 213
3134	 7.4894	 7.57001	 1	 212
3135	 7.4896	 7.57001	 1	 211
3136	 7.48976	 7.57001	 0	 210
3137	 7.4899	 7.57001	 1	 209
3138	 7.49017	 7.57001	 1	 208
3139	 7.49107	 7.57001	 1	 207
3140	 7.49129	 7.57001	 0	 206
3141	 7.49132	 7.57001	 1	 205
3142	 7.49133	 7.57001	 1	 204
3143	 7.49149	 7.57001	 1	 203
3144	 7.49151	 7.57001	 0	 202
3145	 7.49223	 7.57001	 1	 201
3146	 7.49249	 7.57001	 0	 200
3147	 7.49249	 7.57001	 0	 199
3148	 7.49278	 7.57001	 1	 198
3149	 7.49308	 7.57001	 1	 197
3150	 7.49328	 7.57001	 0	 196
3151	 7.49335	 7.57001	 1	 195
3152	 7.49347	 7.57001	 1	 194
3153	 7.49388	 7.57001	 1	 193
3154	 7.49392	 7.57001	 1	 192
3155	 7.49413	 7.57001	 1	 191
3156	 7.49416	 7.57001	 1	 190
3157	 7.49416	 7.57001	 1	 189
3158	 7.49416	 7.57001	 1	 188
3159	 7.49416	 7.57001	 1	 187
3160	 7.49416	 7.57001	 1	 186
3161	 7.49416	 7.57001	 1	 185
3162	 7.49416	 7.57001	 1	 184
3163	 7.49416	 7.57001	 1	 183
3164	 7.49416	 7.57001	 1	 182
3165	 7.49416	 7.57001	 1	 181
3166	 7.49416	 7.57001	 1	 180
3167	 7.49416	 7.57001	 1	 179
3168	 7.49416	 7.57001	 1	 178
3169	 7.49416	 7.57001	 1	 177
3170	 7.49416	 7.57001	 1	 176
3171	 7.49416	 7.57001	 1	 175
3172	 7.49416	 7.57001	 1	 174
3173	 7.49416	 7.57001	 1	 173
3174	 7.49416	 7.57001	 1	 172
3175	 7.49416	 7.57001	 1	 171
3176	 7.49416	 7.57001	 1	 170
3177	 7.49416	 7.57001	 1	 169
3178	 7.49416	 7.57001	 1	 168
3179	 7.49416	 7.57001	 1	 167
3180	 7.49416	 7.57001	 1	 166
3181	 7.49416	 7.57001	 1	 165
3182	 7.49416	 7.57001	 1	 164
3183	 7.49416	 7.57001	 1	 163
3184	 7.49416	 7.57001	 1	 162
3185	 7.49416	 7.57001	 1	 161
3186	 7.49416	 7.57001	 1	 160
3187	 7.49416	 7.57001	 1	 159
3188	 7.49416	 7.57001	 1	 158
3189	 7.49416	 7.57001	 1	 157
3190	 7.49416	 7.57001	 1	 156
3191	 7.49416	 7.57001	 1	 155
3192	 7.49416	 7.57001	 1	 154
3193	 7.49416	 7.57001	 1	 153
3194	 7.49416	 7.57001	 1	 152
3195	 7.49416	 7.57001	 1	 151
3196	 7.49416	 7.57001	 1	 150
3197	 7.49416	 7.57001	 1	 149
3198	 7.49416	 7.57001	 1	 148
3199	 7.49416	 7.57001	 1	 147
3200	 7.49416	 7.57001	 1	 146
3201	 7.49416	 7.57001	 1	 145
3202	 7.49416	 7.57001	 1	 144
3203	 7.49416	 7.57001	 1	 143
3204	 7.49416	 7.57001	 1	 142
3205	 7.49416	 7.57001	 1	 141
3206	 7.49416	 7.57001	 1	 140
3207	 7.49416	 7.57001	 1	 139
3208	 7.49416	 7.57001	 1	 138
3209	 7.49416	 7.57001	 1	 137
3210	 7.49416	 7.57001	 1	 136
3211	 7.49416	 7.57001	 1	 135
3212	 7.49416	 7.57001	 1	 134
3213	 7.49416	 7.57001	 1	 133
3214	 7.49416	 7.57001	 1	 132
3215	 7.49416	 7.57001	 1	 131
3216	 7.49416	 7.57001	 1	 130
3217	 7.49416	 7.57001	 1	 129
3218	 7.49416	 7.57001	 1	 128
3219	 7.49416	 7.57001	 1	 127
3220	 7.49416	 7.57001	 1	 126
3221	 7.49416	 7.57001	 1	 125
3222	 7.49416	 7.57001	 1	 124
3223	 7.49416	 7.57001	 1	 123
3224	 7.49416	 7.57001	 1	 122
3225	 7.49416	 7.57001	 1	 121
3226	 7.49416	 7.57001	 1	 120
3227	 7.49416	 7.57001	 1	 119
3228	 7.49416	 7.57001	 1	 118
3229	 7.49416	 7.57001	 1	 117
3230	 7.49416	 7.57001	 1	 116
3231	 7.49416	 7.57001	 1	 115
3232	 7.49416	 7.57001	 1	 114
3233	 7.49416	 7.57001	 1	 113
3234	 7.49416	 7.57001	 1	 112
3235	 7.49416	 7.57001	 1	 111
3236	 7.49416	 7.57001	 1	 110
3237	 7.49416	 7.57001	 1	 109
3238	 7.49416	 7.57001	 1	 108
3239	 7.49416	 7.57001	 1	 107
3240	 7.49416	 7.57001	 1	 106
3241	 7.49416	 7.57001	 1	 105
3242	 7.49416	 7.57001	 1	 104
3243	 7.49416	 7.57001	 1	 103
3244	 7.49416	 7.57001	 1	 102
3245	 7.49416	 7.57001	 1	 101
3246	 7.49416	 7.57001	 1	 100
3247	 7.49416	 7.57001	 1	 99
3248	 7.49416	 7.57001	 1	 98
3249	 7.49416	 7.57001	 1	 97
3250	 7.49416	 7.57001	 1	 96
3251	 7.49416	 7.57001	 1	 95
3252	 7.49416	 7.57001	 1	 94
3253	 7.49416	 7.57001	 1	 93
3254	 7.49416	 7.57001	 1	 92
3255	 7.49416	 7.57001	 1	 91
3256	 7.49416	 7.57001	 1	 90
3257	 7.49416	 7.57001	 1	 89
3258	 7.49416	 7.57001	 1	 88
3259	 7.49416	 7.57001	 1	 87
3260	 7.49416	 7.57001	 1	 86
3261	 7.49416	 7.57001	 1	 85
3262	 7.49416	 7.57001	 1	 84
3263	 7.49416	 7.57001	 1	 83
3264	 7.49416	 7.57001	 1	 82
3265	 7.49416	 7.57001	 1	 81
3266	 7.49416	 7.57001	 1	 80
3267	 7.49416	 7.57001	 1	 79
3268	 7.49416	 7.57001	 1	 78
3269	 7.49416	 7.57001	 1	 77
3270	 7.49416	 7.57001	 1	 76
3271	 7.49416	 7.57001	 1	 75
3272	 7.49416	 7.57001	 1	 74
3273	 7.49416	 7.57001	 1	 73
3274	 7.49416	 7.57001	 1	 72
3275	 7.49416	 7.57001	 1	 71
3276	 7.49416	 7.57001	 1	 70
3277	 7.49416	 7.57001	 1	 69
3278	 7.49416	 7.57001	 1	 68
3279	 7.49416	 7.57001	 1	 67
3280	 7.49416	 7.57001	 1	 66
3281	 7.49416	 7.57001	 1	 65
3282	 7.49416	 7.57001	 1	 64
3283	 7.49416	 7.57001	 1	 63
3284	 7.49416	 7.57001	 1	 62
3285	 7.49416	 7.57001	 1	 61
3286	 7.49416	 7.57001	 1	 60
3287	 7.49416	 7.57001	 1	 59
3288	 7.49416	 7.57001	 1	 58
3289	 7.49416	 7.57001	 1	 57
3290	 7.49416	 7.57001	 1	 56
3291	 7.49416	 7.57001	 1	 55
3292	 7.49416	 7.57001	 1	 54
3293	 7.49416	 7.57001	 1	 53
3294	 7.49416	 7.57001	 1	 52
3295	 7.49416	 7.57001	 1	 51
3296	 7.49416	 7.57001	 1	 50
3297	 7.49416	 7.57001	 1	 49
3298	 7.49416	 7.57001	 1	 48
3299	 7.49416	 7.57001	 1	 47
3300	 7.49416	 7.57001	 1	 46
3301	 7.49416	 7.57001	 1	 45
3302	 7.49416	 7.57001	 1	 44
3303	 7.49416	 7.57001	 1	 43
3304	 7.49416	 7.57001	 1	 42
3305	 7.49416	 7.57001	 1	 41
3306	 7.49416	 7.57001	 1	 40
3307	 7.49416	 7.57001	 1	 39
3308	 7.49416	 7.57001	 1	 38
3309	 7.49416	 7.57001	 1	 37
3310	 7.49416	 7.57001	 1	 36
3311	 7.49416	 7.57001	 1	 35
3312	 7.49416	 7.57001	 1	 34
3313	 7.49416	 7.57001	 1	 33
3314	 7.49416	 7.57001	 1	 32
3315	 7.49416	 7.57001	 1	 31
3316	 7.49416	 7.57001	 1	 30
3317	 7.49416	 7.57001	 1	 29
3318	 7.49416	 7.57001	 1	 28
3319	 7.49416	 7.57001	 1	 27
3320	 7.49416	 7.57001	 1	 26
3321	 7.49416	 7.57001	 1	 25
3322	 7.49416	 7.57001	 1	 24
3323	 7.49416	 7.57001	 1	 23
3324	 7.49416	 7.57001	 1	 22
3325	 7.49416	 7.57001	 1	 21
3326	 7.49416	 7.57001	 1	 20
3327	 7.49416	 7.57001	 1	 19
3328	 7.49416	 7.57001	 1	 18
3329	 7.49416	 7.57001	 1	 17
3330	 7.49416	 7.57001	 1	 16
3331	 7.49416	 7.57001	 1	 15
3332	 7.49416	 7.57001	 1	 14
3333	 7.49416	 7.57001	 1	 13
3334	 7.49416	 7.57001	 1	 12
3335	 7.49416	 7.57001	 1	 11
3336	 7.49416	 7.57001	 1	 10
3337	 7.49416	 7.57001	 1	 9
3338	 7.49416	 7.57001	 1	 8
3339	 7.49416	 7.57001	 1	 7
3340	 7.49416	 7.57001	 1	 6
3341	 7.49416	 7.57001	 1	 5
3342	 7.49416	 7.57001	 1	 4
3343	 7.49416	 7.57001	 1	 3
3344	 7.49416	 7.57001	 1	 2
3345	 7.49416	 7.57001	 1	 1
3346	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.300_20190115_1504_07.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.300
# optRelaxX 0.300
# optRelaxY 0.300
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 407
712	 4.81721	 7.61026	 0	 408
713	 4.81903	 7.61026	 0	 409
714	 4.83249	 7.61026	 0	 409
715	 4.8459	 7.61026	 0	 410
716	 4.84762	 7.61026	 0	 411
717	 4.86801	 7.61026	 0	 410
718	 4.87228	 7.61026	 0	 411
719	 4.8768	 7.61026	 0	 412
720	 4.87916	 7.61026	 0	 412
721	 4.88763	 7.61026	 0	 413
722	 4.89717	 7.61026	 0	 414
723	 4.90424	 7.61026	 0	 415
724	 4.90754	 7.61026	 0	 415
725	 4.9093	 7.61026	 0	 416
726	 4.91057	 7.61026	 0	 416
727	 4.92274	 7.61026	 0	 415
728	 4.92331	 7.61026	 0	 416
729	 4.92967	 7.61026	 0	 415
730	 4.93095	 7.61026	 0	 414
731	 4.93453	 7.61026	 0	 413
732	 4.93478	 7.61026	 0	 414
733	 4.94217	 7.61026	 0	 414
734	 4.94268	 7.61026	 0	 415
735	 4.94807	 7.61026	 0	 415
736	 4.95235	 7.61026	 0	 416
737	 4.95249	 7.61026	 0	 416
738	 4.95282	 7.61026	 0	 417
739	 4.95384	 7.61026	 0	 417
740	 4.9551	 7.61026	 0	 418
741	 4.9594	 7.61026	 0	 419
742	 4.96821	 7.61026	 0	 420
743	 4.97208	 7.61026	 0	 421
744	 4.97363	 7.61026	 0	 421
745	 4.98189	 7.61026	 0	 422
746	 4.98574	 7.61026	 0	 423
747	 4.998	 7.61026	 0	 424
748	 4.99931	 7.61026	 0	 425
749	 5.00025	 7.61026	 0	 425
750	 5.01869	 7.61026	 0	 426
751	 5.02366	 7.61026	 0	 427
752	 5.02442	 7.61026	 0	 426
753	 5.02753	 7.61026	 0	 426
754	 5.02829	 7.61026	 0	 427
755	 5.03331	 7.61026	 0	 427
756	 5.03821	 7.61026	 0	 428
757	 5.04958	 7.61026	 0	 428
758	 5.05595	 7.61026	 0	 429
759	 5.0614	 7.61026	 0	 430
760	 5.07877	 7.61026	 0	 430
761	 5.08049	 7.61026	 0	 431
762	 5.08373	 7.61026	 0	 432
763	 5.08841	 7.61026	 0	 433
764	 5.09523	 7.61026	 0	 434
765	 5.1019	 7.61026	 0	 435
766	 5.11285	 7.61026	 0	 436
767	 5.11358	 7.61026	 0	 437
768	 5.11929	 7.61026	 0	 438
769	 5.12319	 7.61026	 0	 439
770	 5.12677	 7.61026	 0	 438
771	 5.13097	 7.61026	 0	 439
772	 5.13811	 7.61026	 0	 440
773	 5.1397	 7.61026	 0	 441
774	 5.15003	 7.61026	 0	 440
775	 5.15034	 7.61026	 0	 441
776	 5.15043	 7.61026	 0	 441
777	 5.15958	 7.61026	 0	 440
778	 5.1597	 7.61026	 0	 441
779	 5.16444	 7.61026	 0	 442
780	 5.1698	 7.61026	 0	 443
781	 5.17081	 7.61026	 0	 444
782	 5.17454	 7.61026	 0	 445
783	 5.17797	 7.61026	 0	 446
784	 5.17923	 7.61026	 0	 447
785	 5.17928	 7.61026	 0	 448
786	 5.1802	 7.61026	 0	 449
787	 5.18453	 7.61026	 0	 450
788	 5.1855	 7.61026	 0	 451
789	 5.18738	 7.61026	 0	 451
790	 5.19335	 7.61026	 0	 451
791	 5.19673	 7.61026	 0	 452
792	 5.19699	 7.61026	 0	 453
793	 5.20759	 7.61026	 0	 454
794	 5.21355	 7.61026	 0	 455
795	 5.21771	 7.61026	 0	 454
796	 5.23456	 7.61026	 0	 455
797	 5.24382	 7.61026	 0	 455
798	 5.25255	 7.61026	 0	 456
799	 5.2538	 7.61026	 0	 457
800	 5.25711	 7.61026	 0	 458
801	 5.26701	 7.61026	 0	 459
802	 5.26774	 7.61026	 0	 460
803	 5.26914	 7.61026	 0	 461
804	 5.27286	 7.61026	 0	 461
805	 5.27572	 7.61026	 0	 462
806	 5.27871	 7.61026	 0	 463
807	 5.29161	 7.61026	 0	 464
808	 5.29262	 7.61026	 0	 463
809	 5.29327	 7.61026	 0	 464
810	 5.29778	 7.61026	 0	 465
811	 5.2998	 7.61026	 0	 466
812	 5.30335	 7.61026	 0	 467
813	 5.30567	 7.61026	 0	 467
814	 5.31039	 7.61026	 0	 468
815	 5.31191	 7.61026	 0	 469
816	 5.32096	 7.61026	 0	 470
817	 5.32293	 7.61026	 0	 471
818	 5.32422	 7.61026	 0	 472
819	 5.32666	 7.61026	 0	 473
820	 5.3283	 7.61026	 0	 472
821	 5.33238	 7.61026	 0	 472
822	 5.33305	 7.61026	 0	 473
823	 5.33511	 7.61026	 0	 474
824	 5.33813	 7.61026	 0	 475
825	 5.34036	 7.61026	 0	 476
826	 5.34308	 7.61026	 0	 477
827	 5.34761	 7.61026	 0	 477
828	 5.34943	 7.61026	 0	 478
829	 5.35178	 7.61026	 0	 479
830	 5.35196	 7.61026	 0	 480
831	 5.35284	 7.61026	 0	 481
832	 5.36317	 7.61026	 0	 482
833	 5.36805	 7.61026	 0	 483
834	 5.3683	 7.61026	 0	 484
835	 5.36919	 7.61026	 0	 485
836	 5.37151	 7.61026	 0	 486
837	 5.37608	 7.61026	 0	 487
838	 5.37727	 7.61026	 0	 488
839	 5.38017	 7.61026	 0	 489
840	 5.38225	 7.61026	 0	 490
841	 5.38369	 7.61026	 0	 491
842	 5.38649	 7.61026	 0	 492
843	 5.38668	 7.61026	 0	 492
844	 5.38985	 7.61026	 0	 493
845	 5.39194	 7.61026	 0	 494
846	 5.3971	 7.61026	 0	 493
847	 5.39794	 7.61026	 0	 492
848	 5.39893	 7.61026	 0	 493
849	 5.40837	 7.61026	 0	 494
850	 5.41005	 7.61026	 0	 495
851	 5.41428	 7.61026	 0	 495
852	 5.42045	 7.61026	 0	 496
853	 5.42255	 7.61026	 0	 497
854	 5.43011	 7.61026	 0	 498
855	 5.43244	 7.61026	 0	 498
856	 5.4341	 7.61026	 0	 499
857	 5.43996	 7.61026	 0	 500
858	 5.44453	 7.61026	 0	 501
859	 5.44497	 7.61026	 0	 501
860	 5.44508	 7.61026	 0	 502
861	 5.44653	 7.61026	 0	 503
862	 5.44716	 7.61026	 0	 504
863	 5.46366	 7.61026	 0	 505
864	 5.46407	 7.61026	 0	 506
865	 5.46412	 7.61026	 0	 506
866	 5.46423	 7.61026	 0	 507
867	 5.46611	 7.61026	 0	 508
868	 5.46827	 7.61026	 0	 509
869	 5.47019	 7.61026	 0	 510
870	 5.47315	 7.61026	 0	 509
871	 5.47357	 7.61026	 0	 510
872	 5.47647	 7.61026	 0	 511
873	 5.48034	 7.61026	 0	 512
874	 5.48395	 7.61026	 0	 512
875	 5.48948	 7.61026	 0	 513
876	 5.4953	 7.61026	 0	 514
877	 5.49575	 7.61026	 0	 514
878	 5.49671	 7.61026	 0	 514
879	 5.49725	 7.61026	 0	 515
880	 5.50144	 7.61026	 0	 516
881	 5.50226	 7.61026	 0	 516
882	 5.50727	 7.61026	 0	 517
883	 5.50929	 7.61026	 0	 518
884	 5.51015	 7.61026	 0	 519
885	 5.51118	 7.61026	 0	 520
886	 5.51149	 7.61026	 0	 521
887	 5.51744	 7.61026	 0	 522
888	 5.51777	 7.61026	 0	 523
889	 5.51967	 7.61026	 0	 524
890	 5.52836	 7.61026	 0	 525
891	 5.52903	 7.61026	 0	 526
892	 5.53217	 7.61026	 0	 527
893	 5.53722	 7.61026	 0	 528
894	 5.53756	 7.61026	 0	 529
895	 5.54131	 7.61026	 0	 530
896	 5.54305	 7.61026	 0	 531
897	 5.54408	 7.61026	 0	 531
898	 5.54427	 7.61026	 0	 532
899	 5.54647	 7.61026	 0	 532
900	 5.54742	 7.61026	 0	 533
901	 5.54958	 7.61026	 0	 534
902	 5.55086	 7.61026	 0	 535
903	 5.55094	 7.61026	 0	 536
904	 5.55338	 7.61026	 0	 537
905	 5.55403	 7.61026	 0	 538
906	 5.55415	 7.61026	 0	 539
907	 5.55497	 7.61026	 0	 538
908	 5.55788	 7.61026	 0	 539
909	 5.55819	 7.61026	 0	 540
910	 5.55976	 7.61026	 0	 541
911	 5.56028	 7.61026	 0	 542
912	 5.56253	 7.61026	 0	 543
913	 5.56289	 7.61026	 0	 544
914	 5.56296	 7.61026	 0	 545
915	 5.56332	 7.61026	 0	 546
916	 5.56339	 7.61026	 0	 547
917	 5.56461	 7.61026	 0	 548
918	 5.56612	 7.61026	 0	 549
919	 5.57174	 7.61026	 0	 550
920	 5.57276	 7.61026	 0	 551
921	 5.57387	 7.61026	 0	 552
922	 5.57484	 7.61026	 0	 552
923	 5.57821	 7.61026	 0	 553
924	 5.57842	 7.61026	 0	 554
925	 5.57985	 7.61026	 0	 555
926	 5.58025	 7.61026	 0	 556
927	 5.58102	 7.61026	 0	 557
928	 5.58325	 7.61026	 0	 558
929	 5.58365	 7.61026	 0	 558
930	 5.58569	 7.61026	 0	 558
931	 5.58749	 7.61026	 0	 559
932	 5.58798	 7.61026	 0	 559
933	 5.59075	 7.61026	 0	 559
934	 5.59088	 7.61026	 0	 560
935	 5.59112	 7.61026	 0	 561
936	 5.59123	 7.61026	 0	 561
937	 5.59242	 7.61026	 0	 562
938	 5.59537	 7.61026	 0	 562
939	 5.59759	 7.61026	 0	 563
940	 5.60058	 7.61026	 0	 564
941	 5.60228	 7.61026	 0	 565
942	 5.60396	 7.61026	 0	 566
943	 5.60561	 7.61026	 0	 567
944	 5.6057	 7.61026	 0	 568
945	 5.60844	 7.61026	 0	 569
946	 5.6091	 7.61026	 0	 570
947	 5.61074	 7.61026	 0	 571
948	 5.61189	 7.61026	 0	 572
949	 5.61337	 7.61026	 0	 573
950	 5.61396	 7.61026	 0	 574
951	 5.61594	 7.61026	 0	 575
952	 5.61676	 7.61026	 0	 575
953	 5.61845	 7.61026	 0	 575
954	 5.6192	 7.61026	 0	 576
955	 5.62329	 7.61026	 0	 576
956	 5.62364	 7.61026	 0	 577
957	 5.62552	 7.61026	 0	 578
958	 5.63138	 7.61026	 0	 578
959	 5.63183	 7.61026	 0	 579
960	 5.63226	 7.61026	 0	 580
961	 5.63352	 7.61026	 0	 580
962	 5.63378	 7.61026	 0	 581
963	 5.63453	 7.61026	 0	 581
964	 5.6373	 7.61026	 0	 581
965	 5.63781	 7.61026	 0	 582
966	 5.63914	 7.61026	 0	 582
967	 5.63928	 7.61026	 0	 583
968	 5.63934	 7.61026	 0	 584
969	 5.64052	 7.61026	 0	 585
970	 5.64085	 7.61026	 0	 586
971	 5.6409	 7.61026	 0	 587
972	 5.64139	 7.61026	 0	 588
973	 5.64382	 7.61026	 0	 588
974	 5.64401	 7.61026	 0	 589
975	 5.64791	 7.61026	 0	 589
976	 5.64887	 7.61026	 0	 590
977	 5.65013	 7.61026	 0	 591
978	 5.65155	 7.61026	 0	 592
979	 5.6531	 7.61026	 0	 593
980	 5.65796	 7.61026	 0	 593
981	 5.65918	 7.61026	 0	 594
982	 5.66128	 7.61026	 0	 595
983	 5.66536	 7.61026	 0	 594
984	 5.66602	 7.61026	 0	 594
985	 5.67185	 7.61026	 0	 595
986	 5.67201	 7.61026	 0	 596
987	 5.67344	 7.61026	 0	 597
988	 5.67386	 7.61026	 0	 598
989	 5.6769	 7.61026	 0	 598
990	 5.67908	 7.61026	 0	 598
991	 5.67954	 7.61026	 0	 599
992	 5.68029	 7.61026	 0	 600
993	 5.68265	 7.61026	 0	 600
994	 5.68466	 7.61026	 0	 601
995	 5.68596	 7.61026	 0	 602
996	 5.68743	 7.61026	 0	 603
997	 5.68824	 7.61026	 0	 603
998	 5.69063	 7.61026	 0	 604
999	 5.6911	 7.61026	 0	 603
1000	 5.69119	 7.61026	 0	 604
1001	 5.69175	 7.61026	 0	 605
1002	 5.69529	 7.61026	 0	 605
1003	 5.69617	 7.61026	 0	 606
1004	 5.701	 7.61026	 0	 607
1005	 5.70247	 7.61026	 0	 607
1006	 5.70269	 7.61026	 0	 607
1007	 5.70727	 7.61026	 0	 606
1008	 5.70868	 7.61026	 0	 606
1009	 5.70893	 7.61026	 0	 606
1010	 5.7103	 7.61026	 0	 607
1011	 5.71261	 7.61026	 0	 607
1012	 5.71282	 7.61026	 0	 608
1013	 5.71304	 7.61026	 0	 607
1014	 5.71576	 7.61026	 0	 607
1015	 5.71887	 7.61026	 0	 608
1016	 5.72056	 7.61026	 0	 609
1017	 5.72323	 7.61026	 0	 609
1018	 5.72632	 7.61026	 0	 609
1019	 5.72636	 7.61026	 0	 609
1020	 5.72675	 7.61026	 0	 608
1021	 5.7268	 7.61026	 0	 609
1022	 5.72823	 7.61026	 0	 610
1023	 5.73033	 7.61026	 0	 611
1024	 5.73085	 7.61026	 0	 612
1025	 5.73491	 7.61026	 0	 613
1026	 5.73848	 7.61026	 0	 614
1027	 5.7391	 7.61026	 0	 614
1028	 5.73934	 7.61026	 0	 615
1029	 5.73978	 7.61026	 0	 616
1030	 5.73978	 7.61026	 0	 616
1031	 5.74219	 7.61026	 0	 617
1032	 5.74335	 7.61026	 0	 616
1033	 5.74351	 7.61026	 0	 616
1034	 5.74367	 7.61026	 0	 616
1035	 5.74481	 7.61026	 0	 617
1036	 5.74488	 7.61026	 0	 616
1037	 5.74497	 7.61026	 0	 617
1038	 5.74659	 7.61026	 0	 616
1039	 5.7477	 7.61026	 0	 617
1040	 5.74854	 7.61026	 0	 618
1041	 5.74907	 7.61026	 0	 618
1042	 5.75044	 7.61026	 0	 618
1043	 5.75128	 7.61026	 0	 618
1044	 5.75433	 7.61026	 0	 619
1045	 5.75483	 7.61026	 0	 620
1046	 5.75636	 7.61026	 0	 621
1047	 5.75663	 7.61026	 0	 621
1048	 5.75675	 7.61026	 0	 621
1049	 5.75826	 7.61026	 0	 621
1050	 5.7608	 7.61026	 0	 621
1051	 5.76413	 7.61026	 0	 622
1052	 5.76796	 7.61026	 0	 622
1053	 5.76884	 7.61026	 0	 621
1054	 5.76989	 7.61026	 0	 622
1055	 5.7708	 7.61026	 0	 623
1056	 5.77103	 7.61026	 0	 624
1057	 5.77104	 7.61026	 0	 625
1058	 5.77277	 7.61026	 0	 626
1059	 5.775	 7.61026	 0	 625
1060	 5.77594	 7.61026	 0	 625
1061	 5.77671	 7.61026	 0	 626
1062	 5.7769	 7.61026	 0	 627
1063	 5.77801	 7.61026	 0	 628
1064	 5.7783	 7.61026	 0	 629
1065	 5.77882	 7.61026	 0	 628
1066	 5.77943	 7.61026	 0	 627
1067	 5.78049	 7.61026	 0	 627
1068	 5.78324	 7.61026	 0	 628
1069	 5.78752	 7.61026	 0	 629
1070	 5.78831	 7.61026	 0	 628
1071	 5.78842	 7.61026	 0	 627
1072	 5.79206	 7.61026	 0	 626
1073	 5.79381	 7.61026	 0	 627
1074	 5.79396	 7.61026	 0	 627
1075	 5.79568	 7.61026	 0	 627
1076	 5.79594	 7.61026	 0	 626
1077	 5.79647	 7.61026	 0	 625
1078	 5.79692	 7.61026	 0	 625
1079	 5.79735	 7.61026	 0	 626
1080	 5.79791	 7.61026	 0	 626
1081	 5.80121	 7.61026	 0	 626
1082	 5.80135	 7.61026	 0	 626
1083	 5.80289	 7.61026	 0	 626
1084	 5.80414	 7.61026	 0	 627
1085	 5.80424	 7.61026	 0	 627
1086	 5.80598	 7.61026	 0	 628
1087	 5.80801	 7.61026	 0	 629
1088	 5.80983	 7.61026	 0	 630
1089	 5.81009	 7.61026	 0	 631
1090	 5.81018	 7.61026	 0	 630
1091	 5.81363	 7.61026	 0	 630
1092	 5.81444	 7.61026	 0	 631
1093	 5.8201	 7.61026	 0	 630
1094	 5.82045	 7.61026	 0	 631
1095	 5.82122	 7.61026	 0	 631
1096	 5.82167	 7.61026	 0	 631
1097	 5.82219	 7.61026	 0	 631
1098	 5.82368	 7.61026	 0	 631
1099	 5.82494	 7.61026	 0	 630
1100	 5.82535	 7.61026	 0	 631
1101	 5.82671	 7.61026	 0	 631
1102	 5.82781	 7.61026	 0	 631
1103	 5.82888	 7.61026	 0	 632
1104	 5.83014	 7.61026	 0	 631
1105	 5.83075	 7.61026	 0	 632
1106	 5.83168	 7.61026	 0	 632
1107	 5.83196	 7.61026	 0	 633
1108	 5.832	 7.61026	 0	 634
1109	 5.83269	 7.61026	 0	 635
1110	 5.83391	 7.61026	 0	 636
1111	 5.83426	 7.61026	 0	 635
1112	 5.83774	 7.61026	 0	 636
1113	 5.84263	 7.61026	 0	 637
1114	 5.84348	 7.61026	 0	 638
1115	 5.84492	 7.61026	 0	 639
1116	 5.8534	 7.61026	 0	 640
1117	 5.85525	 7.61026	 0	 640
1118	 5.8553	 7.61026	 0	 640
1119	 5.85893	 7.61026	 0	 641
1120	 5.8594	 7.61026	 0	 640
1121	 5.85949	 7.61026	 0	 641
1122	 5.86109	 7.61026	 0	 642
1123	 5.86233	 7.61026	 0	 643
1124	 5.86302	 7.61026	 0	 644
1125	 5.86308	 7.61026	 0	 643
1126	 5.86373	 7.61026	 0	 642
1127	 5.865	 7.61026	 0	 641
1128	 5.86532	 7.61026	 0	 640
1129	 5.86864	 7.61026	 0	 639
1130	 5.87054	 7.61026	 0	 638
1131	 5.87217	 7.61026	 0	 639
1132	 5.87228	 7.61026	 0	 638
1133	 5.87229	 7.61026	 0	 639
1134	 5.87363	 7.61026	 0	 639
1135	 5.87465	 7.61026	 0	 638
1136	 5.87537	 7.61026	 0	 639
1137	 5.8762	 7.61026	 0	 638
1138	 5.87668	 7.61026	 0	 639
1139	 5.87678	 7.61026	 0	 640
1140	 5.87979	 7.61026	 0	 640
1141	 5.8801	 7.61026	 0	 639
1142	 5.88132	 7.61026	 0	 640
1143	 5.88154	 7.61026	 0	 641
1144	 5.88163	 7.61026	 0	 641
1145	 5.88185	 7.61026	 0	 642
1146	 5.88195	 7.61026	 0	 641
1147	 5.88204	 7.61026	 0	 642
1148	 5.88267	 7.61026	 0	 641
1149	 5.88554	 7.61026	 0	 640
1150	 5.88628	 7.61026	 0	 639
1151	 5.88635	 7.61026	 0	 638
1152	 5.88946	 7.61026	 0	 638
1153	 5.89016	 7.61026	 0	 638
1154	 5.89096	 7.61026	 0	 639
1155	 5.89113	 7.61026	 0	 640
1156	 5.89131	 7.61026	 0	 641
1157	 5.89477	 7.61026	 0	 642
1158	 5.89537	 7.61026	 0	 642
1159	 5.89557	 7.61026	 0	 641
1160	 5.89605	 7.61026	 0	 642
1161	 5.89741	 7.61026	 0	 643
1162	 5.89749	 7.61026	 0	 642
1163	 5.89894	 7.61026	 0	 641
1164	 5.90202	 7.61026	 0	 640
1165	 5.90583	 7.61026	 0	 641
1166	 5.90834	 7.61026	 0	 640
1167	 5.90916	 7.61026	 0	 641
1168	 5.90936	 7.61026	 0	 640
1169	 5.90972	 7.61026	 0	 641
1170	 5.91024	 7.61026	 0	 642
1171	 5.91229	 7.61026	 0	 641
1172	 5.91253	 7.61026	 0	 642
1173	 5.91263	 7.61026	 0	 641
1174	 5.91271	 7.61026	 0	 642
1175	 5.91299	 7.61026	 0	 642
1176	 5.9133	 7.61026	 0	 643
1177	 5.914	 7.61026	 0	 642
1178	 5.91408	 7.61026	 0	 643
1179	 5.91662	 7.61026	 0	 644
1180	 5.91669	 7.61026	 0	 645
1181	 5.9177	 7.61026	 0	 646
1182	 5.91834	 7.61026	 0	 647
1183	 5.9189	 7.61026	 0	 646
1184	 5.92247	 7.61026	 0	 645
1185	 5.92273	 7.61026	 0	 646
1186	 5.92372	 7.61026	 0	 647
1187	 5.92467	 7.61026	 0	 648
1188	 5.92667	 7.61026	 0	 647
1189	 5.92803	 7.61026	 0	 648
1190	 5.92846	 7.61026	 0	 647
1191	 5.93005	 7.61026	 0	 647
1192	 5.93292	 7.61026	 0	 647
1193	 5.93393	 7.61026	 0	 648
1194	 5.9341	 7.61026	 0	 649
1195	 5.9349	 7.61026	 0	 650
1196	 5.93527	 7.61026	 0	 650
1197	 5.93677	 7.61026	 0	 651
1198	 5.93725	 7.61026	 0	 650
1199	 5.93838	 7.61026	 0	 649
1200	 5.93958	 7.61026	 0	 650
1201	 5.93981	 7.61026	 0	 650
1202	 5.9399	 7.61026	 0	 651
1203	 5.94041	 7.61026	 0	 650
1204	 5.94237	 7.61026	 0	 649
1205	 5.94435	 7.61026	 0	 650
1206	 5.94445	 7.61026	 0	 650
1207	 5.94698	 7.61026	 0	 649
1208	 5.94734	 7.61026	 0	 650
1209	 5.95018	 7.61026	 0	 651
1210	 5.95048	 7.61026	 0	 652
1211	 5.95136	 7.61026	 0	 652
1212	 5.95482	 7.61026	 0	 653
1213	 5.9555	 7.61026	 0	 653
1214	 5.95701	 7.61026	 0	 654
1215	 5.95705	 7.61026	 0	 654
1216	 5.95723	 7.61026	 0	 654
1217	 5.95873	 7.61026	 0	 655
1218	 5.96109	 7.61026	 0	 654
1219	 5.96179	 7.61026	 0	 655
1220	 5.96223	 7.61026	 0	 654
1221	 5.96352	 7.61026	 0	 653
1222	 5.96402	 7.61026	 0	 654
1223	 5.96545	 7.61026	 0	 653
1224	 5.96598	 7.61026	 0	 653
1225	 5.96636	 7.61026	 0	 652
1226	 5.96636	 7.61026	 0	 653
1227	 5.96669	 7.61026	 0	 654
1228	 5.96694	 7.61026	 0	 653
1229	 5.9677	 7.61026	 0	 652
1230	 5.96771	 7.61026	 0	 653
1231	 5.96935	 7.61026	 0	 653
1232	 5.97651	 7.61026	 0	 654
1233	 5.97698	 7.61026	 0	 653
1234	 5.97927	 7.61026	 0	 652
1235	 5.98092	 7.61026	 0	 653
1236	 5.98161	 7.61026	 0	 654
1237	 5.98205	 7.61026	 0	 654
1238	 5.98435	 7.61026	 0	 655
1239	 5.98729	 7.61026	 0	 656
1240	 5.98738	 7.61026	 0	 656
1241	 5.98849	 7.61026	 0	 655
1242	 5.98876	 7.61026	 0	 656
1243	 5.99076	 7.61026	 0	 657
1244	 5.99329	 7.61026	 0	 656
1245	 5.99374	 7.61026	 0	 657
1246	 5.99475	 7.61026	 0	 656
1247	 5.99553	 7.61026	 0	 656
1248	 5.99622	 7.61026	 0	 657
1249	 5.99742	 7.61026	 0	 656
1250	 5.99783	 7.61026	 0	 655
1251	 6.00269	 7.61026	 0	 654
1252	 6.0028	 7.61026	 0	 655
1253	 6.00436	 7.61026	 0	 654
1254	 6.00473	 7.61026	 0	 654
1255	 6.00554	 7.61026	 0	 655
1256	 6.00618	 7.61026	 0	 654
1257	 6.00899	 7.61026	 0	 655
1258	 6.0111	 7.61026	 0	 654
1259	 6.0114	 7.61026	 0	 655
1260	 6.01223	 7.61026	 0	 656
1261	 6.0138	 7.61026	 0	 657
1262	 6.01434	 7.61026	 0	 656
1263	 6.01705	 7.61026	 0	 655
1264	 6.01761	 7.61026	 0	 656
1265	 6.0177	 7.61026	 0	 657
1266	 6.01844	 7.61026	 0	 656
1267	 6.02011	 7.61026	 0	 657
1268	 6.02434	 7.61026	 0	 658
1269	 6.02444	 7.61026	 0	 659
1270	 6.02445	 7.61026	 0	 660
1271	 6.02454	 7.61026	 0	 659
1272	 6.0248	 7.61026	 0	 658
1273	 6.02535	 7.61026	 0	 659
1274	 6.0259	 7.61026	 0	 658
1275	 6.02605	 7.61026	 0	 659
1276	 6.02629	 7.61026	 0	 659
1277	 6.0291	 7.61026	 0	 660
1278	 6.02917	 7.61026	 0	 659
1279	 6.02985	 7.61026	 0	 660
1280	 6.03192	 7.61026	 0	 659
1281	 6.03388	 7.61026	 0	 660
1282	 6.03414	 7.61026	 0	 659
1283	 6.03521	 7.61026	 0	 660
1284	 6.0353	 7.61026	 0	 659
1285	 6.03944	 7.61026	 0	 658
1286	 6.0409	 7.61026	 0	 659
1287	 6.04113	 7.61026	 0	 660
1288	 6.0421	 7.61026	 0	 659
1289	 6.04227	 7.61026	 0	 658
1290	 6.04288	 7.61026	 0	 659
1291	 6.04434	 7.61026	 0	 658
1292	 6.04514	 7.61026	 0	 657
1293	 6.04622	 7.61026	 0	 658
1294	 6.04804	 7.61026	 0	 658
1295	 6.0506	 7.61026	 0	 659
1296	 6.05261	 7.61026	 0	 660
1297	 6.05351	 7.61026	 0	 659
1298	 6.05583	 7.61026	 0	 658
1299	 6.06133	 7.61026	 0	 659
1300	 6.06137	 7.61026	 0	 660
1301	 6.063	 7.61026	 0	 661
1302	 6.06322	 7.61026	 0	 660
1303	 6.06498	 7.61026	 0	 661
1304	 6.06665	 7.61026	 0	 662
1305	 6.06901	 7.61026	 0	 662
1306	 6.06946	 7.61026	 0	 663
1307	 6.07023	 7.61026	 0	 662
1308	 6.07292	 7.61026	 0	 661
1309	 6.07299	 7.61026	 0	 660
1310	 6.07541	 7.61026	 0	 661
1311	 6.07835	 7.61026	 0	 662
1312	 6.07841	 7.61026	 0	 663
1313	 6.07985	 7.61026	 0	 662
1314	 6.08047	 7.61026	 0	 661
1315	 6.08083	 7.61026	 0	 662
1316	 6.08195	 7.61026	 0	 662
1317	 6.08214	 7.61026	 0	 661
1318	 6.08577	 7.61026	 0	 660
1319	 6.08718	 7.61026	 0	 661
1320	 6.08813	 7.61026	 0	 661
1321	 6.08852	 7.61026	 0	 661
1322	 6.08973	 7.61026	 0	 662
1323	 6.09148	 7.61026	 0	 661
1324	 6.09262	 7.61026	 0	 662
1325	 6.09352	 7.61026	 0	 661
1326	 6.09374	 7.61026	 0	 662
1327	 6.09497	 7.61026	 0	 663
1328	 6.09547	 7.61026	 0	 663
1329	 6.09583	 7.61026	 0	 663
1330	 6.09598	 7.61026	 0	 664
1331	 6.09644	 7.61026	 0	 665
1332	 6.09647	 7.61026	 0	 665
1333	 6.09694	 7.61026	 0	 666
1334	 6.09775	 7.61026	 0	 666
1335	 6.10053	 7.61026	 0	 667
1336	 6.10055	 7.61026	 0	 666
1337	 6.10285	 7.61026	 0	 667
1338	 6.10333	 7.61026	 0	 668
1339	 6.10363	 7.61026	 0	 667
1340	 6.10407	 7.61026	 0	 666
1341	 6.10691	 7.61026	 0	 666
1342	 6.10755	 7.61026	 0	 667
1343	 6.10822	 7.61026	 0	 666
1344	 6.10987	 7.61026	 0	 665
1345	 6.11089	 7.61026	 0	 664
1346	 6.11144	 7.61026	 0	 663
1347	 6.11175	 7.61026	 0	 662
1348	 6.11431	 7.61026	 0	 661
1349	 6.11676	 7.61026	 0	 661
1350	 6.11811	 7.61026	 0	 660
1351	 6.11822	 7.61026	 0	 659
1352	 6.12147	 7.61026	 0	 660
1353	 6.12381	 7.61026	 0	 661
1354	 6.12608	 7.61026	 0	 660
1355	 6.12887	 7.61026	 0	 659
1356	 6.13074	 7.61026	 0	 660
1357	 6.13222	 7.61026	 0	 661
1358	 6.13298	 7.61026	 0	 662
1359	 6.13513	 7.61026	 0	 661
1360	 6.13667	 7.61026	 0	 660
1361	 6.13942	 7.61026	 0	 659
1362	 6.14135	 7.61026	 0	 658
1363	 6.14295	 7.61026	 0	 659
1364	 6.14302	 7.61026	 0	 660
1365	 6.14305	 7.61026	 0	 661
1366	 6.14569	 7.61026	 0	 660
1367	 6.14736	 7.61026	 0	 659
1368	 6.1481	 7.61026	 0	 660
1369	 6.14866	 7.61026	 0	 661
1370	 6.1504	 7.61026	 0	 662
1371	 6.15107	 7.61026	 0	 663
1372	 6.15158	 7.61026	 0	 662
1373	 6.15321	 7.61026	 0	 663
1374	 6.15329	 7.61026	 0	 664
1375	 6.15329	 7.61026	 0	 665
1376	 6.1535	 7.61026	 0	 666
1377	 6.15624	 7.61026	 0	 665
1378	 6.15766	 7.61026	 0	 664
1379	 6.16135	 7.61026	 0	 664
1380	 6.16219	 7.61026	 0	 665
1381	 6.16359	 7.61026	 0	 665
1382	 6.16376	 7.61026	 0	 666
1383	 6.16384	 7.61026	 0	 665
1384	 6.16544	 7.61026	 0	 666
1385	 6.1662	 7.61026	 0	 665
1386	 6.1692	 7.61026	 0	 665
1387	 6.16962	 7.61026	 0	 665
1388	 6.17064	 7.61026	 0	 666
1389	 6.17092	 7.61026	 0	 666
1390	 6.17126	 7.61026	 0	 667
1391	 6.17261	 7.61026	 0	 668
1392	 6.17276	 7.61026	 0	 667
1393	 6.1751	 7.61026	 0	 666
1394	 6.17675	 7.61026	 0	 667
1395	 6.17736	 7.61026	 0	 667
1396	 6.17754	 7.61026	 0	 668
1397	 6.17823	 7.61026	 0	 669
1398	 6.17834	 7.61026	 0	 670
1399	 6.17992	 7.61026	 0	 669
1400	 6.18226	 7.61026	 0	 668
1401	 6.18255	 7.61026	 0	 667
1402	 6.18404	 7.61026	 0	 666
1403	 6.18714	 7.61026	 0	 667
1404	 6.18882	 7.61026	 0	 666
1405	 6.19059	 7.61026	 0	 665
1406	 6.19067	 7.61026	 0	 666
1407	 6.19661	 7.61026	 0	 667
1408	 6.1967	 7.61026	 0	 666
1409	 6.19751	 7.61026	 0	 665
1410	 6.19795	 7.61026	 0	 666
1411	 6.19847	 7.61026	 0	 667
1412	 6.19855	 7.61026	 0	 666
1413	 6.19865	 7.61026	 0	 665
1414	 6.19932	 7.61026	 0	 666
1415	 6.19954	 7.61026	 0	 667
1416	 6.19956	 7.61026	 0	 668
1417	 6.2019	 7.61026	 0	 667
1418	 6.20238	 7.61026	 0	 666
1419	 6.20265	 7.61026	 0	 667
1420	 6.20323	 7.61026	 0	 666
1421	 6.20553	 7.61026	 0	 665
1422	 6.20691	 7.61026	 0	 666
1423	 6.20835	 7.61026	 0	 665
1424	 6.20942	 7.61026	 0	 664
1425	 6.21093	 7.61026	 0	 663
1426	 6.21233	 7.61026	 0	 663
1427	 6.2133	 7.61026	 0	 663
1428	 6.21462	 7.61026	 0	 662
1429	 6.21554	 7.61026	 0	 663
1430	 6.21713	 7.61026	 0	 664
1431	 6.22101	 7.61026	 0	 663
1432	 6.22129	 7.61026	 0	 664
1433	 6.22132	 7.61026	 0	 665
1434	 6.22385	 7.61026	 0	 664
1435	 6.22454	 7.61026	 0	 663
1436	 6.22624	 7.61026	 0	 664
1437	 6.22692	 7.61026	 0	 665
1438	 6.22891	 7.61026	 0	 666
1439	 6.23158	 7.61026	 0	 666
1440	 6.2321	 7.61026	 0	 665
1441	 6.23279	 7.61026	 0	 666
1442	 6.23283	 7.61026	 0	 667
1443	 6.23285	 7.61026	 0	 667
1444	 6.23337	 7.61026	 0	 667
1445	 6.23521	 7.61026	 0	 668
1446	 6.23532	 7.61026	 0	 667
1447	 6.2356	 7.61026	 0	 666
1448	 6.23612	 7.61026	 0	 667
1449	 6.23651	 7.61026	 0	 668
1450	 6.23756	 7.61026	 0	 669
1451	 6.23777	 7.61026	 0	 670
1452	 6.23831	 7.61026	 0	 669
1453	 6.23833	 7.61026	 0	 670
1454	 6.24014	 7.61026	 0	 669
1455	 6.24125	 7.61026	 0	 670
1456	 6.24159	 7.61026	 0	 669
1457	 6.24278	 7.61026	 0	 668
1458	 6.24474	 7.61026	 0	 669
1459	 6.24799	 7.61026	 0	 670
1460	 6.24865	 7.61026	 0	 669
1461	 6.2497	 7.61026	 0	 668
1462	 6.25043	 7.61026	 0	 667
1463	 6.25156	 7.61026	 0	 668
1464	 6.25252	 7.61026	 0	 669
1465	 6.25345	 7.61026	 0	 668
1466	 6.25428	 7.61026	 0	 669
1467	 6.25678	 7.61026	 0	 669
1468	 6.25679	 7.61026	 0	 668
1469	 6.25682	 7.61026	 0	 667
1470	 6.25731	 7.61026	 0	 668
1471	 6.2618	 7.61026	 0	 669
1472	 6.2635	 7.61026	 0	 670
1473	 6.2637	 7.61026	 0	 669
1474	 6.2642	 7.61026	 0	 669
1475	 6.26465	 7.61026	 0	 669
1476	 6.2653	 7.61026	 0	 670
1477	 6.2695	 7.61026	 0	 671
1478	 6.27039	 7.61026	 0	 670
1479	 6.27328	 7.61026	 0	 670
1480	 6.27371	 7.61026	 0	 669
1481	 6.27551	 7.61026	 0	 668
1482	 6.27756	 7.61026	 0	 668
1483	 6.27881	 7.61026	 0	 669
1484	 6.2797	 7.61026	 0	 668
1485	 6.27981	 7.61026	 0	 667
1486	 6.27983	 7.61026	 0	 668
1487	 6.28026	 7.61026	 0	 667
1488	 6.28026	 7.61026	 0	 667
1489	 6.28361	 7.61026	 0	 666
1490	 6.28396	 7.61026	 0	 667
1491	 6.28711	 7.61026	 0	 666
1492	 6.28849	 7.61026	 0	 667
1493	 6.29011	 7.61026	 0	 668
1494	 6.29101	 7.61026	 0	 669
1495	 6.29251	 7.61026	 0	 668
1496	 6.29279	 7.61026	 0	 669
1497	 6.29288	 7.61026	 0	 669
1498	 6.29325	 7.61026	 0	 670
1499	 6.29479	 7.61026	 0	 670
1500	 6.29635	 7.61026	 0	 670
1501	 6.29728	 7.61026	 0	 671
1502	 6.29831	 7.61026	 0	 672
1503	 6.29845	 7.61026	 0	 672
1504	 6.29871	 7.61026	 0	 671
1505	 6.30077	 7.61026	 0	 672
1506	 6.30196	 7.61026	 0	 673
1507	 6.3053	 7.61026	 0	 672
1508	 6.30826	 7.61026	 0	 673
1509	 6.3087	 7.61026	 0	 673
1510	 6.30961	 7.61026	 0	 672
1511	 6.31071	 7.61026	 0	 673
1512	 6.31291	 7.61026	 0	 672
1513	 6.31383	 7.61026	 0	 671
1514	 6.31459	 7.61026	 0	 670
1515	 6.31495	 7.61026	 0	 670
1516	 6.31848	 7.61026	 0	 669
1517	 6.31919	 7.61026	 0	 669
1518	 6.32163	 7.61026	 0	 670
1519	 6.32244	 7.61026	 0	 669
1520	 6.3229	 7.61026	 0	 668
1521	 6.33033	 7.61026	 0	 669
1522	 6.33056	 7.61026	 0	 668
1523	 6.33143	 7.61026	 0	 669
1524	 6.33351	 7.61026	 0	 668
1525	 6.33536	 7.61026	 0	 667
1526	 6.33759	 7.61026	 0	 666
1527	 6.33896	 7.61026	 0	 667
1528	 6.33921	 7.61026	 0	 668
1529	 6.34026	 7.61026	 0	 667
1530	 6.34056	 7.61026	 0	 668
1531	 6.3416	 7.61026	 0	 669
1532	 6.34228	 7.61026	 0	 669
1533	 6.34231	 7.61026	 0	 668
1534	 6.34311	 7.61026	 0	 669
1535	 6.34607	 7.61026	 0	 668
1536	 6.34643	 7.61026	 0	 667
1537	 6.34651	 7.61026	 0	 666
1538	 6.348	 7.61026	 0	 665
1539	 6.34923	 7.61026	 0	 664
1540	 6.34931	 7.61026	 0	 663
1541	 6.35001	 7.61026	 0	 662
1542	 6.35128	 7.61026	 0	 661
1543	 6.3533	 7.61026	 0	 660
1544	 6.35457	 7.61026	 0	 661
1545	 6.35728	 7.61026	 0	 660
1546	 6.35832	 7.61026	 0	 659
1547	 6.35871	 7.61026	 0	 660
1548	 6.35939	 7.61026	 0	 660
1549	 6.36024	 7.61026	 0	 659
1550	 6.36042	 7.61026	 0	 658
1551	 6.36126	 7.61026	 0	 657
1552	 6.36382	 7.61026	 0	 657
1553	 6.3644	 7.61026	 0	 656
1554	 6.36482	 7.61026	 0	 657
1555	 6.36596	 7.61026	 0	 658
1556	 6.36653	 7.61026	 0	 659
1557	 6.36814	 7.61026	 0	 658
1558	 6.3683	 7.61026	 0	 657
1559	 6.36949	 7.61026	 0	 658
1560	 6.36988	 7.61026	 0	 657
1561	 6.37092	 7.61026	 0	 656
1562	 6.37227	 7.61026	 0	 655
1563	 6.3755	 7.61026	 0	 654
1564	 6.37954	 7.61026	 0	 655
1565	 6.3801	 7.61026	 0	 656
1566	 6.38065	 7.61026	 0	 657
1567	 6.38139	 7.61026	 0	 657
1568	 6.38149	 7.61026	 0	 656
1569	 6.38202	 7.61026	 0	 657
1570	 6.38332	 7.61026	 0	 658
1571	 6.38662	 7.61026	 0	 659
1572	 6.3888	 7.61026	 0	 658
1573	 6.3904	 7.61026	 0	 657
1574	 6.39056	 7.61026	 0	 656
1575	 6.3941	 7.61026	 0	 655
1576	 6.39534	 7.61026	 0	 656
1577	 6.39641	 7.61026	 0	 657
1578	 6.39658	 7.61026	 0	 657
1579	 6.39705	 7.61026	 0	 656
1580	 6.39856	 7.61026	 0	 655
1581	 6.39996	 7.61026	 0	 656
1582	 6.40005	 7.61026	 0	 657
1583	 6.40019	 7.61026	 0	 657
1584	 6.40209	 7.61026	 0	 657
1585	 6.40229	 7.61026	 0	 656
1586	 6.40273	 7.61026	 0	 655
1587	 6.40488	 7.61026	 0	 656
1588	 6.40536	 7.61026	 0	 655
1589	 6.40559	 7.61026	 0	 655
1590	 6.4075	 7.61026	 0	 656
1591	 6.40796	 7.61026	 0	 656
1592	 6.40857	 7.61026	 0	 657
1593	 6.41205	 7.61026	 0	 657
1594	 6.413	 7.61026	 0	 658
1595	 6.4142	 7.61026	 0	 657
1596	 6.41541	 7.61026	 0	 658
1597	 6.41575	 7.61026	 0	 659
1598	 6.41605	 7.61026	 0	 660
1599	 6.4185	 7.61026	 0	 661
1600	 6.41923	 7.61026	 0	 660
1601	 6.4197	 7.61026	 0	 659
1602	 6.42165	 7.61026	 0	 658
1603	 6.4222	 7.61026	 0	 657
1604	 6.42248	 7.61026	 0	 658
1605	 6.42253	 7.61026	 0	 659
1606	 6.42562	 7.61026	 0	 660
1607	 6.42909	 7.61026	 0	 659
1608	 6.42953	 7.61026	 0	 658
1609	 6.42958	 7.61026	 0	 659
1610	 6.42973	 7.61026	 0	 659
1611	 6.42975	 7.61026	 0	 658
1612	 6.4315	 7.61026	 0	 658
1613	 6.43222	 7.61026	 0	 657
1614	 6.43249	 7.61026	 0	 658
1615	 6.4328	 7.61026	 0	 659
1616	 6.43306	 7.61026	 0	 659
1617	 6.43359	 7.61026	 0	 660
1618	 6.43415	 7.61026	 0	 661
1619	 6.43424	 7.61026	 0	 660
1620	 6.4356	 7.61026	 0	 661
1621	 6.43897	 7.61026	 0	 660
1622	 6.43926	 7.61026	 0	 659
1623	 6.4408	 7.61026	 0	 660
1624	 6.4438	 7.61026	 0	 661
1625	 6.44559	 7.61026	 0	 662
1626	 6.4481	 7.61026	 0	 663
1627	 6.44814	 7.61026	 0	 663
1628	 6.44948	 7.61026	 0	 664
1629	 6.45349	 7.61026	 0	 663
1630	 6.45434	 7.61026	 0	 664
1631	 6.45453	 7.61026	 0	 663
1632	 6.45566	 7.61026	 0	 664
1633	 6.45765	 7.61026	 0	 664
1634	 6.45989	 7.61026	 0	 665
1635	 6.46108	 7.61026	 0	 665
1636	 6.46243	 7.61026	 0	 666
1637	 6.46481	 7.61026	 0	 665
1638	 6.46573	 7.61026	 0	 666
1639	 6.46976	 7.61026	 0	 667
1640	 6.47058	 7.61026	 0	 668
1641	 6.47095	 7.61026	 0	 667
1642	 6.471	 7.61026	 0	 666
1643	 6.47107	 7.61026	 0	 667
1644	 6.47198	 7.61026	 0	 666
1645	 6.47234	 7.61026	 0	 667
1646	 6.47341	 7.61026	 0	 666
1647	 6.47759	 7.61026	 0	 667
1648	 6.47976	 7.61026	 0	 666
1649	 6.4798	 7.61026	 0	 665
1650	 6.4801	 7.61026	 0	 666
1651	 6.48049	 7.61026	 0	 665
1652	 6.48053	 7.61026	 0	 666
1653	 6.48276	 7.61026	 0	 667
1654	 6.48431	 7.61026	 0	 666
1655	 6.4856	 7.61026	 0	 665
1656	 6.48622	 7.61026	 0	 666
1657	 6.48629	 7.61026	 0	 666
1658	 6.48732	 7.61026	 0	 665
1659	 6.48863	 7.61026	 0	 666
1660	 6.49067	 7.61026	 0	 667
1661	 6.49084	 7.61026	 0	 668
1662	 6.49124	 7.61026	 0	 667
1663	 6.49157	 7.61026	 0	 668
1664	 6.49194	 7.61026	 0	 669
1665	 6.492	 7.61026	 0	 669
1666	 6.49436	 7.61026	 0	 670
1667	 6.49467	 7.61026	 0	 671
1668	 6.49474	 7.61026	 0	 672
1669	 6.4958	 7.61026	 0	 673
1670	 6.49632	 7.61026	 0	 672
1671	 6.49677	 7.61026	 0	 672
1672	 6.49734	 7.61026	 0	 673
1673	 6.4989	 7.61026	 0	 672
1674	 6.50149	 7.61026	 0	 673
1675	 6.50197	 7.61026	 0	 672
1676	 6.50381	 7.61026	 0	 671
1677	 6.50396	 7.61026	 0	 670
1678	 6.50419	 7.61026	 0	 671
1679	 6.50537	 7.61026	 0	 671
1680	 6.50543	 7.61026	 0	 672
1681	 6.50675	 7.61026	 0	 673
1682	 6.5068	 7.61026	 0	 672
1683	 6.50733	 7.61026	 0	 671
1684	 6.51067	 7.61026	 0	 670
1685	 6.51162	 7.61026	 0	 670
1686	 6.5127	 7.61026	 0	 671
1687	 6.5134	 7.61026	 0	 670
1688	 6.51399	 7.61026	 0	 670
1689	 6.51456	 7.61026	 0	 669
1690	 6.51553	 7.61026	 0	 670
1691	 6.51577	 7.61026	 0	 669
1692	 6.51651	 7.61026	 0	 670
1693	 6.51754	 7.61026	 0	 671
1694	 6.51901	 7.61026	 0	 670
1695	 6.52008	 7.61026	 0	 671
1696	 6.52185	 7.61026	 0	 670
1697	 6.52243	 7.61026	 0	 671
1698	 6.52286	 7.61026	 0	 672
1699	 6.52329	 7.61026	 0	 671
1700	 6.52558	 7.61026	 0	 670
1701	 6.52616	 7.61026	 0	 671
1702	 6.52665	 7.61026	 0	 670
1703	 6.52728	 7.61026	 0	 670
1704	 6.52801	 7.61026	 0	 670
1705	 6.5286	 7.61026	 0	 670
1706	 6.53243	 7.61026	 0	 671
1707	 6.53274	 7.61026	 0	 671
1708	 6.53275	 7.61026	 0	 670
1709	 6.53334	 7.61026	 0	 670
1710	 6.53423	 7.61026	 0	 671
1711	 6.53464	 7.61026	 0	 672
1712	 6.53543	 7.61026	 0	 672
1713	 6.53602	 7.61026	 0	 671
1714	 6.53663	 7.61026	 0	 672
1715	 6.53782	 7.61026	 0	 673
1716	 6.53836	 7.61026	 0	 672
1717	 6.53869	 7.61026	 0	 671
1718	 6.54011	 7.61026	 0	 670
1719	 6.54076	 7.61026	 0	 669
1720	 6.54114	 7.61026	 0	 670
1721	 6.54394	 7.61026	 0	 669
1722	 6.54449	 7.61026	 0	 668
1723	 6.54555	 7.61026	 0	 667
1724	 6.54729	 7.61026	 0	 666
1725	 6.54862	 7.61026	 0	 665
1726	 6.54897	 7.61026	 0	 664
1727	 6.55277	 7.61026	 0	 665
1728	 6.55278	 7.61026	 0	 666
1729	 6.55312	 7.61026	 0	 665
1730	 6.55402	 7.61026	 0	 666
1731	 6.55615	 7.61026	 0	 665
1732	 6.5578	 7.61026	 0	 664
1733	 6.55831	 7.61026	 0	 665
1734	 6.5593	 7.61026	 0	 664
1735	 6.56029	 7.61026	 0	 663
1736	 6.56212	 7.61026	 0	 664
1737	 6.56226	 7.61026	 0	 665
1738	 6.56265	 7.61026	 0	 665
1739	 6.56544	 7.61026	 0	 665
1740	 6.5656	 7.61026	 0	 666
1741	 6.56689	 7.61026	 0	 665
1742	 6.56971	 7.61026	 0	 666
1743	 6.57085	 7.61026	 0	 667
1744	 6.57104	 7.61026	 0	 667
1745	 6.5717	 7.61026	 0	 666
1746	 6.57194	 7.61026	 0	 667
1747	 6.57241	 7.61026	 0	 668
1748	 6.57628	 7.61026	 0	 669
1749	 6.57707	 7.61026	 0	 668
1750	 6.57925	 7.61026	 0	 667
1751	 6.58138	 7.61026	 0	 666
1752	 6.58191	 7.61026	 0	 665
1753	 6.58206	 7.61026	 0	 666
1754	 6.58251	 7.61026	 0	 665
1755	 6.58253	 7.61026	 0	 665
1756	 6.58275	 7.61026	 0	 664
1757	 6.58302	 7.61026	 0	 663
1758	 6.5842	 7.61026	 0	 664
1759	 6.58461	 7.61026	 0	 665
1760	 6.58592	 7.61026	 0	 664
1761	 6.58723	 7.61026	 0	 665
1762	 6.58927	 7.61026	 0	 664
1763	 6.58938	 7.61026	 0	 665
1764	 6.59061	 7.61026	 0	 664
1765	 6.59073	 7.61026	 0	 665
1766	 6.59218	 7.61026	 0	 666
1767	 6.59358	 7.61026	 0	 666
1768	 6.59453	 7.61026	 0	 666
1769	 6.59488	 7.61026	 0	 665
1770	 6.59494	 7.61026	 0	 666
1771	 6.59513	 7.61026	 0	 666
1772	 6.59516	 7.61026	 0	 667
1773	 6.59522	 7.61026	 0	 666
1774	 6.59647	 7.61026	 0	 665
1775	 6.5965	 7.61026	 0	 664
1776	 6.59656	 7.61026	 0	 665
1777	 6.59842	 7.61026	 0	 664
1778	 6.59921	 7.61026	 0	 663
1779	 6.60033	 7.61026	 0	 664
1780	 6.60077	 7.61026	 0	 665
1781	 6.60097	 7.61026	 0	 665
1782	 6.60243	 7.61026	 0	 666
1783	 6.60274	 7.61026	 0	 667
1784	 6.60832	 7.61026	 0	 668
1785	 6.60876	 7.61026	 0	 667
1786	 6.6095	 7.61026	 0	 668
1787	 6.61047	 7.61026	 0	 669
1788	 6.61075	 7.61026	 0	 668
1789	 6.61102	 7.61026	 0	 667
1790	 6.61117	 7.61026	 0	 666
1791	 6.61133	 7.61026	 0	 667
1792	 6.61288	 7.61026	 0	 666
1793	 6.61318	 7.61026	 0	 665
1794	 6.61628	 7.61026	 0	 666
1795	 6.6169	 7.61026	 0	 667
1796	 6.61805	 7.61026	 0	 666
1797	 6.6185	 7.61026	 0	 665
1798	 6.62107	 7.61026	 0	 664
1799	 6.62335	 7.61026	 0	 664
1800	 6.6238	 7.61026	 0	 665
1801	 6.62529	 7.61026	 0	 666
1802	 6.62577	 7.61026	 0	 667
1803	 6.62639	 7.61026	 0	 666
1804	 6.62769	 7.61026	 0	 665
1805	 6.62909	 7.61026	 0	 664
1806	 6.6312	 7.61026	 0	 663
1807	 6.63413	 7.61026	 0	 662
1808	 6.63417	 7.61026	 0	 663
1809	 6.6365	 7.61026	 0	 662
1810	 6.63683	 7.61026	 0	 663
1811	 6.63766	 7.61026	 0	 664
1812	 6.63808	 7.61026	 0	 663
1813	 6.64005	 7.61026	 0	 664
1814	 6.64009	 7.61026	 0	 663
1815	 6.6401	 7.61026	 0	 664
1816	 6.64154	 7.61026	 0	 665
1817	 6.6417	 7.61026	 0	 664
1818	 6.6433	 7.61026	 0	 663
1819	 6.64368	 7.61026	 0	 663
1820	 6.6437	 7.61026	 0	 662
1821	 6.64384	 7.61026	 0	 663
1822	 6.64482	 7.61026	 0	 664
1823	 6.64488	 7.61026	 0	 664
1824	 6.6455	 7.61026	 0	 663
1825	 6.64677	 7.61026	 0	 664
1826	 6.64691	 7.61026	 0	 665
1827	 6.64764	 7.61026	 0	 666
1828	 6.64798	 7.61026	 0	 667
1829	 6.65005	 7.61026	 0	 666
1830	 6.65205	 7.61026	 0	 667
1831	 6.65286	 7.61026	 0	 666
1832	 6.65425	 7.61026	 0	 667
1833	 6.65433	 7.61026	 0	 668
1834	 6.65529	 7.61026	 0	 669
1835	 6.65587	 7.61026	 0	 670
1836	 6.65675	 7.61026	 0	 671
1837	 6.65792	 7.61026	 0	 670
1838	 6.65865	 7.61026	 0	 670
1839	 6.65937	 7.61026	 0	 671
1840	 6.66067	 7.61026	 0	 672
1841	 6.66075	 7.61026	 0	 671
1842	 6.66114	 7.61026	 0	 670
1843	 6.66157	 7.61026	 0	 669
1844	 6.66166	 7.61026	 0	 670
1845	 6.66181	 7.61026	 0	 669
1846	 6.66518	 7.61026	 0	 670
1847	 6.66774	 7.61026	 0	 670
1848	 6.6681	 7.61026	 0	 671
1849	 6.66828	 7.61026	 0	 670
1850	 6.67052	 7.61026	 0	 671
1851	 6.67202	 7.61026	 0	 670
1852	 6.67362	 7.61026	 0	 671
1853	 6.67367	 7.61026	 0	 670
1854	 6.67456	 7.61026	 0	 671
1855	 6.67491	 7.61026	 0	 672
1856	 6.67551	 7.61026	 0	 671
1857	 6.67606	 7.61026	 0	 672
1858	 6.67721	 7.61026	 0	 671
1859	 6.67745	 7.61026	 0	 670
1860	 6.67789	 7.61026	 0	 671
1861	 6.67825	 7.61026	 0	 670
1862	 6.67983	 7.61026	 0	 669
1863	 6.68005	 7.61026	 0	 670
1864	 6.68211	 7.61026	 0	 671
1865	 6.68233	 7.61026	 0	 670
1866	 6.68239	 7.61026	 0	 671
1867	 6.68253	 7.61026	 0	 670
1868	 6.68273	 7.61026	 0	 669
1869	 6.68313	 7.61026	 0	 670
1870	 6.68626	 7.61026	 0	 669
1871	 6.68682	 7.61026	 0	 670
1872	 6.68821	 7.61026	 0	 671
1873	 6.6893	 7.61026	 0	 670
1874	 6.69057	 7.61026	 0	 671
1875	 6.69168	 7.61026	 0	 672
1876	 6.69304	 7.61026	 0	 671
1877	 6.69604	 7.61026	 0	 672
1878	 6.69666	 7.61026	 0	 673
1879	 6.6973	 7.61026	 0	 672
1880	 6.69926	 7.61026	 0	 673
1881	 6.6999	 7.61026	 0	 674
1882	 6.7	 7.61026	 0	 673
1883	 6.70093	 7.61026	 0	 674
1884	 6.70099	 7.61026	 0	 673
1885	 6.70101	 7.61026	 0	 672
1886	 6.70229	 7.61026	 0	 671
1887	 6.70234	 7.61026	 0	 672
1888	 6.70247	 7.61026	 0	 671
1889	 6.70301	 7.61026	 0	 672
1890	 6.70318	 7.61026	 0	 672
1891	 6.70445	 7.61026	 0	 671
1892	 6.70461	 7.61026	 0	 672
1893	 6.70478	 7.61026	 0	 672
1894	 6.70534	 7.61026	 0	 671
1895	 6.70611	 7.61026	 0	 672
1896	 6.70768	 7.61026	 0	 671
1897	 6.7108	 7.61026	 0	 671
1898	 6.71133	 7.61026	 0	 670
1899	 6.71134	 7.61026	 0	 669
1900	 6.71215	 7.61026	 0	 670
1901	 6.71253	 7.61026	 0	 671
1902	 6.7134	 7.61026	 0	 672
1903	 6.7135	 7.61026	 0	 671
1904	 6.71453	 7.61026	 0	 670
1905	 6.71475	 7.61026	 0	 671
1906	 6.71713	 7.61026	 0	 670
1907	 6.71735	 7.61026	 0	 669
1908	 6.7174	 7.61026	 0	 668
1909	 6.7176	 7.61026	 0	 667
1910	 6.71909	 7.61026	 0	 666
1911	 6.72103	 7.61026	 0	 666
1912	 6.72299	 7.61026	 0	 667
1913	 6.72345	 7.61026	 0	 666
1914	 6.72594	 7.61026	 0	 665
1915	 6.72614	 7.61026	 0	 666
1916	 6.72654	 7.61026	 0	 667
1917	 6.72737	 7.61026	 0	 666
1918	 6.72775	 7.61026	 0	 665
1919	 6.72926	 7.61026	 0	 665
1920	 6.72987	 7.61026	 0	 664
1921	 6.73055	 7.61026	 0	 664
1922	 6.73135	 7.61026	 0	 665
1923	 6.73167	 7.61026	 0	 666
1924	 6.73169	 7.61026	 0	 665
1925	 6.73272	 7.61026	 0	 664
1926	 6.73277	 7.61026	 0	 664
1927	 6.73413	 7.61026	 0	 663
1928	 6.73446	 7.61026	 0	 662
1929	 6.73452	 7.61026	 0	 663
1930	 6.73507	 7.61026	 0	 664
1931	 6.73671	 7.61026	 0	 663
1932	 6.73682	 7.61026	 0	 662
1933	 6.73729	 7.61026	 0	 663
1934	 6.73875	 7.61026	 0	 664
1935	 6.73921	 7.61026	 0	 663
1936	 6.74018	 7.61026	 0	 664
1937	 6.7406	 7.61026	 0	 663
1938	 6.74171	 7.61026	 0	 663
1939	 6.74238	 7.61026	 0	 662
1940	 6.74444	 7.61026	 0	 661
1941	 6.74634	 7.61026	 0	 661
1942	 6.74655	 7.61026	 0	 662
1943	 6.74761	 7.61026	 0	 662
1944	 6.74767	 7.61026	 0	 662
1945	 6.7483	 7.61026	 0	 663
1946	 6.74857	 7.61026	 0	 662
1947	 6.74909	 7.61026	 0	 661
1948	 6.74963	 7.61026	 0	 660
1949	 6.74972	 7.61026	 0	 661
1950	 6.75135	 7.61026	 0	 661
1951	 6.75158	 7.61026	 0	 660
1952	 6.75172	 7.61026	 0	 660
1953	 6.75179	 7.61026	 0	 659
1954	 6.75228	 7.61026	 0	 658
1955	 6.7535	 7.61026	 0	 659
1956	 6.75513	 7.61026	 0	 660
1957	 6.7568	 7.61026	 0	 660
1958	 6.75707	 7.61026	 0	 659
1959	 6.76052	 7.61026	 0	 660
1960	 6.76237	 7.61026	 0	 659
1961	 6.76396	 7.61026	 0	 658
1962	 6.76451	 7.61026	 0	 657
1963	 6.7647	 7.61026	 0	 658
1964	 6.76694	 7.61026	 0	 657
1965	 6.76749	 7.61026	 0	 658
1966	 6.76816	 7.61026	 0	 657
1967	 6.76843	 7.61026	 0	 656
1968	 6.76859	 7.61026	 0	 656
1969	 6.76967	 7.61026	 0	 655
1970	 6.772	 7.61026	 0	 654
1971	 6.77215	 7.61026	 0	 655
1972	 6.77315	 7.61026	 0	 656
1973	 6.77435	 7.61026	 0	 657
1974	 6.77544	 7.61026	 0	 656
1975	 6.77614	 7.61026	 0	 655
1976	 6.77817	 7.61026	 0	 656
1977	 6.77818	 7.61026	 0	 657
1978	 6.77998	 7.61026	 0	 656
1979	 6.78113	 7.61026	 0	 655
1980	 6.78197	 7.61026	 0	 656
1981	 6.78232	 7.61026	 0	 655
1982	 6.78248	 7.61026	 0	 656
1983	 6.78272	 7.61026	 0	 655
1984	 6.78392	 7.61026	 0	 654
1985	 6.78598	 7.61026	 0	 654
1986	 6.78799	 7.61026	 0	 654
1987	 6.7883	 7.61026	 0	 653
1988	 6.79072	 7.61026	 0	 652
1989	 6.79135	 7.61026	 0	 651
1990	 6.79174	 7.61026	 0	 651
1991	 6.79223	 7.61026	 0	 651
1992	 6.79249	 7.61026	 0	 652
1993	 6.7937	 7.61026	 0	 653
1994	 6.7962	 7.61026	 0	 652
1995	 6.79675	 7.61026	 0	 651
1996	 6.79777	 7.61026	 0	 652
1997	 6.79882	 7.61026	 0	 651
1998	 6.79921	 7.61026	 0	 650
1999	 6.8007	 7.61026	 0	 651
2000	 6.80095	 7.61026	 0	 652
2001	 6.80098	 7.61026	 0	 651
2002	 6.80134	 7.61026	 0	 650
2003	 6.8016	 7.61026	 0	 650
2004	 6.80421	 7.61026	 0	 651
2005	 6.80481	 7.61026	 0	 650
2006	 6.80511	 7.61026	 0	 649
2007	 6.80688	 7.61026	 0	 648
2008	 6.80805	 7.61026	 0	 647
2009	 6.80877	 7.61026	 0	 646
2010	 6.80986	 7.61026	 0	 647
2011	 6.81112	 7.61026	 0	 648
2012	 6.8138	 7.61026	 0	 647
2013	 6.81465	 7.61026	 0	 648
2014	 6.81494	 7.61026	 0	 647
2015	 6.81499	 7.61026	 0	 646
2016	 6.81702	 7.61026	 0	 645
2017	 6.81718	 7.61026	 0	 644
2018	 6.81972	 7.61026	 0	 645
2019	 6.82002	 7.61026	 0	 646
2020	 6.82006	 7.61026	 0	 647
2021	 6.82171	 7.61026	 0	 646
2022	 6.82185	 7.61026	 0	 645
2023	 6.82284	 7.61026	 0	 644
2024	 6.82317	 7.61026	 0	 643
2025	 6.8233	 7.61026	 0	 642
2026	 6.82678	 7.61026	 0	 643
2027	 6.8273	 7.61026	 0	 644
2028	 6.82851	 7.61026	 0	 643
2029	 6.82893	 7.61026	 0	 642
2030	 6.82923	 7.61026	 0	 643
2031	 6.83114	 7.61026	 0	 642
2032	 6.83178	 7.61026	 0	 642
2033	 6.83344	 7.61026	 0	 643
2034	 6.8354	 7.61026	 0	 644
2035	 6.83548	 7.61026	 0	 643
2036	 6.83842	 7.61026	 0	 644
2037	 6.83858	 7.61026	 0	 645
2038	 6.83939	 7.61026	 0	 646
2039	 6.84046	 7.61026	 0	 647
2040	 6.84075	 7.61026	 0	 648
2041	 6.84149	 7.61026	 0	 649
2042	 6.84425	 7.61026	 0	 650
2043	 6.84489	 7.61026	 0	 650
2044	 6.84837	 7.61026	 0	 651
2045	 6.84982	 7.61026	 0	 650
2046	 6.85069	 7.61026	 0	 651
2047	 6.85122	 7.61026	 0	 650
2048	 6.85204	 7.61026	 0	 649
2049	 6.85218	 7.61026	 0	 649
2050	 6.85288	 7.61026	 0	 650
2051	 6.85321	 7.61026	 0	 649
2052	 6.85399	 7.61026	 0	 649
2053	 6.85466	 7.61026	 0	 648
2054	 6.85517	 7.61026	 0	 647
2055	 6.85546	 7.61026	 0	 648
2056	 6.85596	 7.61026	 0	 647
2057	 6.85615	 7.61026	 0	 646
2058	 6.85684	 7.61026	 0	 645
2059	 6.85687	 7.61026	 0	 646
2060	 6.85812	 7.61026	 0	 647
2061	 6.86238	 7.61026	 0	 646
2062	 6.8624	 7.61026	 0	 646
2063	 6.86299	 7.61026	 0	 647
2064	 6.86335	 7.61026	 0	 646
2065	 6.86559	 7.61026	 0	 647
2066	 6.86609	 7.61026	 0	 646
2067	 6.86775	 7.61026	 0	 645
2068	 6.86958	 7.61026	 0	 646
2069	 6.86981	 7.61026	 0	 647
2070	 6.87292	 7.61026	 0	 648
2071	 6.87302	 7.61026	 0	 647
2072	 6.87306	 7.61026	 0	 648
2073	 6.87332	 7.61026	 0	 647
2074	 6.87562	 7.61026	 0	 647
2075	 6.87594	 7.61026	 0	 648
2076	 6.8772	 7.61026	 0	 647
2077	 6.87797	 7.61026	 0	 646
2078	 6.87801	 7.61026	 0	 645
2079	 6.87929	 7.61026	 0	 645
2080	 6.88002	 7.61026	 0	 644
2081	 6.88259	 7.61026	 0	 645
2082	 6.88453	 7.61026	 0	 646
2083	 6.88519	 7.61026	 0	 645
2084	 6.88551	 7.61026	 0	 644
2085	 6.88829	 7.61026	 0	 645
2086	 6.88843	 7.61026	 0	 646
2087	 6.88968	 7.61026	 0	 647
2088	 6.8916	 7.61026	 0	 648
2089	 6.8921	 7.61026	 0	 647
2090	 6.89252	 7.61026	 0	 646
2091	 6.89422	 7.61026	 0	 645
2092	 6.89478	 7.61026	 0	 646
2093	 6.89579	 7.61026	 0	 645
2094	 6.89775	 7.61026	 0	 646
2095	 6.89791	 7.61026	 0	 645
2096	 6.89896	 7.61026	 0	 645
2097	 6.89993	 7.61026	 0	 644
2098	 6.9006	 7.61026	 0	 643
2099	 6.90097	 7.61026	 0	 642
2100	 6.90154	 7.61026	 0	 641
2101	 6.90219	 7.61026	 0	 642
2102	 6.90289	 7.61026	 0	 643
2103	 6.90776	 7.61026	 0	 644
2104	 6.90968	 7.61026	 0	 643
2105	 6.90989	 7.61026	 0	 642
2106	 6.91111	 7.61026	 0	 642
2107	 6.91144	 7.61026	 0	 641
2108	 6.91217	 7.61026	 0	 640
2109	 6.913	 7.61026	 0	 640
2110	 6.91307	 7.61026	 0	 639
2111	 6.91325	 7.61026	 0	 638
2112	 6.91479	 7.61026	 0	 638
2113	 6.91495	 7.61026	 0	 637
2114	 6.91505	 7.61026	 0	 638
2115	 6.91629	 7.61026	 0	 637
2116	 6.9163	 7.61026	 0	 636
2117	 6.91941	 7.61026	 0	 635
2118	 6.92012	 7.61026	 0	 634
2119	 6.92097	 7.61026	 0	 634
2120	 6.92216	 7.61026	 0	 633
2121	 6.92221	 7.61026	 0	 633
2122	 6.9223	 7.61026	 0	 634
2123	 6.92262	 7.61026	 0	 633
2124	 6.92312	 7.61026	 0	 634
2125	 6.92494	 7.61026	 0	 633
2126	 6.92556	 7.61026	 0	 633
2127	 6.92632	 7.61026	 0	 634
2128	 6.92684	 7.61026	 0	 633
2129	 6.92795	 7.61026	 0	 632
2130	 6.92853	 7.61026	 0	 631
2131	 6.9288	 7.61026	 0	 630
2132	 6.92902	 7.61026	 0	 629
2133	 6.93008	 7.61026	 0	 630
2134	 6.93147	 7.61026	 0	 631
2135	 6.93184	 7.61026	 0	 632
2136	 6.9327	 7.61026	 0	 633
2137	 6.93278	 7.61026	 0	 632
2138	 6.93434	 7.61026	 0	 631
2139	 6.93491	 7.61026	 0	 632
2140	 6.93832	 7.61026	 0	 631
2141	 6.93856	 7.61026	 0	 632
2142	 6.93893	 7.61026	 0	 633
2143	 6.93911	 7.61026	 0	 632
2144	 6.93945	 7.61026	 0	 631
2145	 6.93993	 7.61026	 0	 630
2146	 6.94091	 7.61026	 0	 629
2147	 6.94209	 7.61026	 0	 628
2148	 6.94229	 7.61026	 0	 627
2149	 6.94244	 7.61026	 0	 626
2150	 6.94253	 7.61026	 0	 627
2151	 6.94264	 7.61026	 0	 628
2152	 6.94343	 7.61026	 0	 628
2153	 6.94348	 7.61026	 0	 627
2154	 6.94557	 7.61026	 0	 626
2155	 6.94595	 7.61026	 0	 625
2156	 6.94682	 7.61026	 0	 625
2157	 6.94692	 7.61026	 0	 626
2158	 6.94718	 7.61026	 0	 625
2159	 6.94759	 7.61026	 0	 624
2160	 6.94898	 7.61026	 0	 623
2161	 6.94964	 7.61026	 0	 624
2162	 6.9514	 7.61026	 0	 625
2163	 6.95151	 7.61026	 0	 625
2164	 6.95291	 7.61026	 0	 626
2165	 6.95439	 7.61026	 0	 625
2166	 6.95457	 7.61026	 0	 625
2167	 6.95554	 7.61026	 0	 626
2168	 6.95576	 7.61026	 0	 625
2169	 6.95637	 7.61026	 0	 626
2170	 6.95694	 7.61026	 0	 627
2171	 6.95899	 7.61026	 0	 628
2172	 6.95939	 7.61026	 0	 629
2173	 6.95961	 7.61026	 0	 628
2174	 6.95979	 7.61026	 0	 629
2175	 6.96038	 7.61026	 0	 628
2176	 6.96155	 7.61026	 0	 627
2177	 6.96728	 7.61026	 0	 626
2178	 6.96874	 7.61026	 0	 625
2179	 6.97095	 7.61026	 0	 626
2180	 6.9715	 7.61026	 0	 627
2181	 6.9716	 7.61026	 0	 626
2182	 6.97205	 7.61026	 0	 625
2183	 6.97207	 7.61026	 0	 624
2184	 6.97596	 7.61026	 0	 623
2185	 6.97603	 7.61026	 0	 622
2186	 6.97701	 7.61026	 0	 621
2187	 6.97983	 7.61026	 0	 620
2188	 6.9815	 7.61026	 0	 621
2189	 6.98189	 7.61026	 0	 620
2190	 6.9822	 7.61026	 0	 621
2191	 6.98347	 7.61026	 0	 622
2192	 6.98352	 7.61026	 0	 621
2193	 6.98565	 7.61026	 0	 622
2194	 6.98756	 7.61026	 0	 623
2195	 6.98763	 7.61026	 0	 622
2196	 6.98804	 7.61026	 0	 621
2197	 6.98893	 7.61026	 0	 620
2198	 6.98954	 7.61026	 0	 621
2199	 6.99119	 7.61026	 0	 622
2200	 6.99139	 7.61026	 0	 621
2201	 6.99147	 7.61026	 0	 620
2202	 6.99216	 7.61026	 0	 621
2203	 6.99288	 7.61026	 0	 620
2204	 6.99307	 7.61026	 0	 619
2205	 6.9942	 7.61026	 0	 620
2206	 6.99481	 7.61026	 0	 619
2207	 6.99982	 7.61026	 0	 618
2208	 7.00002	 7.61026	 0	 619
2209	 7.00094	 7.61026	 0	 620
2210	 7.00119	 7.61026	 0	 621
2211	 7.00255	 7.61026	 0	 620
2212	 7.00442	 7.61026	 0	 619
2213	 7.00906	 7.61026	 0	 618
2214	 7.00929	 7.61026	 0	 619
2215	 7.00933	 7.61026	 0	 620
2216	 7.01112	 7.61026	 0	 620
2217	 7.01195	 7.61026	 0	 621
2218	 7.01309	 7.61026	 0	 620
2219	 7.01413	 7.61026	 0	 619
2220	 7.01425	 7.61026	 0	 620
2221	 7.01457	 7.61026	 0	 621
2222	 7.01578	 7.61026	 0	 620
2223	 7.01578	 7.61026	 0	 619
2224	 7.01797	 7.61026	 0	 620
2225	 7.02345	 7.61026	 0	 621
2226	 7.02371	 7.61026	 0	 620
2227	 7.02421	 7.61026	 0	 619
2228	 7.02579	 7.61026	 0	 620
2229	 7.02602	 7.61026	 0	 619
2230	 7.0267	 7.61026	 0	 618
2231	 7.02724	 7.61026	 0	 619
2232	 7.02778	 7.61026	 0	 620
2233	 7.02897	 7.61026	 0	 619
2234	 7.03021	 7.61026	 0	 618
2235	 7.03054	 7.61026	 0	 619
2236	 7.03108	 7.61026	 0	 618
2237	 7.03174	 7.61026	 0	 619
2238	 7.03207	 7.61026	 0	 618
2239	 7.0325	 7.61026	 0	 617
2240	 7.03282	 7.61026	 0	 616
2241	 7.03328	 7.61026	 0	 615
2242	 7.03349	 7.61026	 0	 616
2243	 7.03482	 7.61026	 0	 615
2244	 7.03485	 7.61026	 0	 616
2245	 7.03528	 7.61026	 0	 617
2246	 7.03582	 7.61026	 0	 616
2247	 7.03627	 7.61026	 0	 615
2248	 7.03633	 7.61026	 0	 615
2249	 7.03648	 7.61026	 0	 616
2250	 7.03648	 7.61026	 0	 615
2251	 7.03654	 7.61026	 0	 616
2252	 7.0371	 7.61026	 0	 615
2253	 7.03764	 7.61026	 0	 614
2254	 7.03822	 7.61026	 0	 613
2255	 7.03922	 7.61026	 0	 614
2256	 7.03947	 7.61026	 0	 615
2257	 7.03959	 7.61026	 0	 614
2258	 7.03996	 7.61026	 0	 614
2259	 7.04052	 7.61026	 0	 613
2260	 7.04052	 7.61026	 0	 612
2261	 7.04192	 7.61026	 0	 611
2262	 7.04209	 7.61026	 0	 610
2263	 7.04241	 7.61026	 0	 611
2264	 7.04346	 7.61026	 0	 610
2265	 7.04528	 7.61026	 0	 609
2266	 7.04672	 7.61026	 0	 610
2267	 7.04832	 7.61026	 0	 610
2268	 7.0486	 7.61026	 0	 611
2269	 7.04909	 7.61026	 0	 610
2270	 7.04964	 7.61026	 0	 611
2271	 7.04976	 7.61026	 0	 610
2272	 7.05318	 7.61026	 0	 610
2273	 7.0544	 7.61026	 0	 609
2274	 7.05522	 7.61026	 0	 608
2275	 7.05645	 7.61026	 0	 609
2276	 7.05753	 7.61026	 0	 608
2277	 7.05777	 7.61026	 0	 607
2278	 7.05795	 7.61026	 0	 606
2279	 7.05799	 7.61026	 0	 607
2280	 7.05982	 7.61026	 0	 608
2281	 7.06113	 7.61026	 0	 609
2282	 7.06147	 7.61026	 0	 609
2283	 7.06157	 7.61026	 0	 608
2284	 7.06441	 7.61026	 0	 607
2285	 7.0658	 7.61026	 0	 608
2286	 7.06726	 7.61026	 0	 608
2287	 7.06764	 7.61026	 0	 607
2288	 7.06807	 7.61026	 0	 607
2289	 7.06835	 7.61026	 0	 606
2290	 7.06861	 7.61026	 0	 606
2291	 7.07009	 7.61026	 0	 607
2292	 7.07099	 7.61026	 0	 606
2293	 7.07104	 7.61026	 0	 606
2294	 7.07181	 7.61026	 0	 607
2295	 7.07222	 7.61026	 0	 606
2296	 7.07384	 7.61026	 0	 607
2297	 7.07398	 7.61026	 0	 606
2298	 7.0741	 7.61026	 0	 607
2299	 7.07599	 7.61026	 0	 606
2300	 7.07623	 7.61026	 0	 605
2301	 7.07821	 7.61026	 0	 606
2302	 7.07903	 7.61026	 0	 605
2303	 7.0796	 7.61026	 0	 604
2304	 7.08066	 7.61026	 0	 603
2305	 7.0832	 7.61026	 0	 603
2306	 7.08344	 7.61026	 0	 604
2307	 7.08348	 7.61026	 0	 605
2308	 7.08494	 7.61026	 0	 604
2309	 7.08579	 7.61026	 0	 603
2310	 7.09182	 7.61026	 0	 602
2311	 7.09188	 7.61026	 0	 601
2312	 7.0935	 7.61026	 0	 600
2313	 7.09358	 7.61026	 0	 600
2314	 7.09419	 7.61026	 0	 601
2315	 7.09484	 7.61026	 0	 602
2316	 7.09519	 7.61026	 0	 601
2317	 7.09573	 7.61026	 0	 602
2318	 7.09659	 7.61026	 0	 601
2319	 7.09742	 7.61026	 0	 601
2320	 7.10232	 7.61026	 0	 600
2321	 7.10258	 7.61026	 0	 599
2322	 7.1027	 7.61026	 0	 598
2323	 7.10485	 7.61026	 0	 597
2324	 7.108	 7.61026	 0	 597
2325	 7.10945	 7.61026	 0	 598
2326	 7.11093	 7.61026	 0	 599
2327	 7.11131	 7.61026	 0	 598
2328	 7.11198	 7.61026	 0	 598
2329	 7.11244	 7.61026	 0	 597
2330	 7.11277	 7.61026	 0	 596
2331	 7.11354	 7.61026	 0	 595
2332	 7.11418	 7.61026	 0	 596
2333	 7.11481	 7.61026	 0	 597
2334	 7.11531	 7.61026	 0	 596
2335	 7.11583	 7.61026	 0	 595
2336	 7.11593	 7.61026	 0	 595
2337	 7.11596	 7.61026	 0	 595
2338	 7.11636	 7.61026	 0	 596
2339	 7.1184	 7.61026	 0	 596
2340	 7.1186	 7.61026	 0	 595
2341	 7.12002	 7.61026	 0	 594
2342	 7.12031	 7.61026	 0	 593
2343	 7.1204	 7.61026	 0	 594
2344	 7.12187	 7.61026	 0	 593
2345	 7.12284	 7.61026	 0	 592
2346	 7.12312	 7.61026	 0	 593
2347	 7.124	 7.61026	 0	 592
2348	 7.12507	 7.61026	 0	 592
2349	 7.12512	 7.61026	 0	 591
2350	 7.12686	 7.61026	 0	 592
2351	 7.12692	 7.61026	 0	 591
2352	 7.12801	 7.61026	 0	 590
2353	 7.12855	 7.61026	 0	 589
2354	 7.13403	 7.61026	 0	 589
2355	 7.13673	 7.61026	 0	 590
2356	 7.13793	 7.61026	 0	 589
2357	 7.13807	 7.61026	 0	 589
2358	 7.13811	 7.61026	 0	 590
2359	 7.1386	 7.61026	 0	 589
2360	 7.13896	 7.61026	 0	 590
2361	 7.13967	 7.61026	 0	 591
2362	 7.13974	 7.61026	 0	 590
2363	 7.14027	 7.61026	 0	 591
2364	 7.14062	 7.61026	 0	 590
2365	 7.14289	 7.61026	 0	 589
2366	 7.1449	 7.61026	 0	 589
2367	 7.14785	 7.61026	 0	 588
2368	 7.14984	 7.61026	 0	 587
2369	 7.14999	 7.61026	 0	 586
2370	 7.1513	 7.61026	 0	 585
2371	 7.15346	 7.61026	 0	 584
2372	 7.15421	 7.61026	 0	 584
2373	 7.15448	 7.61026	 0	 583
2374	 7.15647	 7.61026	 0	 584
2375	 7.15672	 7.61026	 0	 583
2376	 7.15849	 7.61026	 0	 583
2377	 7.1613	 7.61026	 0	 582
2378	 7.16162	 7.61026	 0	 581
2379	 7.16191	 7.61026	 0	 581
2380	 7.16276	 7.61026	 0	 580
2381	 7.16488	 7.61026	 0	 579
2382	 7.16496	 7.61026	 0	 578
2383	 7.16568	 7.61026	 0	 577
2384	 7.16743	 7.61026	 0	 577
2385	 7.16778	 7.61026	 0	 577
2386	 7.17009	 7.61026	 0	 578
2387	 7.17054	 7.61026	 0	 577
2388	 7.17108	 7.61026	 0	 577
2389	 7.17201	 7.61026	 0	 577
2390	 7.17206	 7.61026	 0	 577
2391	 7.17273	 7.61026	 0	 576
2392	 7.17596	 7.61026	 0	 575
2393	 7.17623	 7.61026	 0	 576
2394	 7.17623	 7.61026	 0	 576
2395	 7.1763	 7.61026	 0	 575
2396	 7.17797	 7.61026	 0	 574
2397	 7.17832	 7.61026	 0	 575
2398	 7.17874	 7.61026	 0	 574
2399	 7.18044	 7.61026	 0	 575
2400	 7.18069	 7.61026	 0	 576
2401	 7.18111	 7.61026	 0	 575
2402	 7.182	 7.61026	 0	 574
2403	 7.18242	 7.61026	 0	 573
2404	 7.18291	 7.61026	 0	 573
2405	 7.18313	 7.61026	 0	 573
2406	 7.18359	 7.61026	 0	 572
2407	 7.18766	 7.61026	 0	 573
2408	 7.18866	 7.61026	 0	 572
2409	 7.18905	 7.61026	 0	 572
2410	 7.19025	 7.61026	 0	 572
2411	 7.19041	 7.61026	 0	 573
2412	 7.19232	 7.61026	 0	 572
2413	 7.19247	 7.61026	 0	 571
2414	 7.19305	 7.61026	 0	 571
2415	 7.19402	 7.61026	 0	 570
2416	 7.19528	 7.61026	 0	 570
2417	 7.19674	 7.61026	 0	 569
2418	 7.19678	 7.61026	 0	 568
2419	 7.19826	 7.61026	 0	 567
2420	 7.19869	 7.61026	 0	 566
2421	 7.19898	 7.61026	 0	 565
2422	 7.19946	 7.61026	 0	 566
2423	 7.19996	 7.61026	 0	 565
2424	 7.2011	 7.61026	 0	 566
2425	 7.20116	 7.61026	 0	 565
2426	 7.20128	 7.61026	 0	 565
2427	 7.20155	 7.61026	 0	 564
2428	 7.20363	 7.61026	 0	 564
2429	 7.20365	 7.61026	 0	 563
2430	 7.20379	 7.61026	 0	 562
2431	 7.2048	 7.61026	 0	 561
2432	 7.20486	 7.61026	 0	 560
2433	 7.20546	 7.61026	 0	 559
2434	 7.20599	 7.61026	 0	 558
2435	 7.20614	 7.61026	 0	 557
2436	 7.20641	 7.61026	 0	 556
2437	 7.20697	 7.61026	 0	 556
2438	 7.20763	 7.61026	 0	 555
2439	 7.2094	 7.61026	 0	 555
2440	 7.2114	 7.61026	 0	 554
2441	 7.21262	 7.61026	 0	 554
2442	 7.21353	 7.61026	 0	 553
2443	 7.21372	 7.61026	 0	 553
2444	 7.21432	 7.61026	 0	 552
2445	 7.21449	 7.61026	 0	 551
2446	 7.21476	 7.61026	 0	 550
2447	 7.21483	 7.61026	 0	 550
2448	 7.2155	 7.61026	 0	 549
2449	 7.21706	 7.61026	 0	 550
2450	 7.21813	 7.61026	 0	 550
2451	 7.21855	 7.61026	 0	 551
2452	 7.2186	 7.61026	 0	 550
2453	 7.21877	 7.61026	 0	 549
2454	 7.22061	 7.61026	 0	 549
2455	 7.22064	 7.61026	 0	 549
2456	 7.22136	 7.61026	 0	 549
2457	 7.22202	 7.61026	 0	 548
2458	 7.22231	 7.61026	 0	 548
2459	 7.22291	 7.61026	 0	 547
2460	 7.22297	 7.61026	 0	 547
2461	 7.2233	 7.61026	 0	 546
2462	 7.22439	 7.61026	 0	 546
2463	 7.22457	 7.61026	 0	 546
2464	 7.22462	 7.61026	 0	 546
2465	 7.22466	 7.61026	 0	 545
2466	 7.22568	 7.61026	 0	 546
2467	 7.22689	 7.61026	 0	 546
2468	 7.22834	 7.61026	 0	 546
2469	 7.2312	 7.61026	 0	 546
2470	 7.23374	 7.61026	 0	 547
2471	 7.23386	 7.61026	 0	 546
2472	 7.23474	 7.61026	 0	 546
2473	 7.23669	 7.61026	 0	 546
2474	 7.23697	 7.61026	 0	 546
2475	 7.23707	 7.61026	 0	 546
2476	 7.23804	 7.61026	 0	 545
2477	 7.23827	 7.61026	 0	 545
2478	 7.2385	 7.61026	 0	 546
2479	 7.23912	 7.61026	 0	 545
2480	 7.23976	 7.61026	 0	 544
2481	 7.2399	 7.61026	 0	 544
2482	 7.2401	 7.61026	 0	 543
2483	 7.24134	 7.61026	 0	 542
2484	 7.24209	 7.61026	 0	 542
2485	 7.2427	 7.61026	 0	 541
2486	 7.24273	 7.61026	 0	 540
2487	 7.24418	 7.61026	 0	 540
2488	 7.24447	 7.61026	 0	 539
2489	 7.24555	 7.61026	 0	 539
2490	 7.24737	 7.61026	 0	 538
2491	 7.24753	 7.61026	 0	 537
2492	 7.24816	 7.61026	 0	 537
2493	 7.24885	 7.61026	 0	 538
2494	 7.24901	 7.61026	 0	 537
2495	 7.2492	 7.61026	 0	 536
2496	 7.25127	 7.61026	 0	 535
2497	 7.25181	 7.61026	 0	 536
2498	 7.25205	 7.61026	 0	 535
2499	 7.25273	 7.61026	 0	 534
2500	 7.25411	 7.61026	 0	 534
2501	 7.25434	 7.61026	 0	 533
2502	 7.25522	 7.61026	 0	 532
2503	 7.25779	 7.61026	 0	 533
2504	 7.25888	 7.61026	 0	 533
2505	 7.25963	 7.61026	 0	 532
2506	 7.25968	 7.61026	 0	 532
2507	 7.25993	 7.61026	 0	 532
2508	 7.25996	 7.61026	 0	 532
2509	 7.26068	 7.61026	 0	 532
2510	 7.26089	 7.61026	 0	 532
2511	 7.26217	 7.61026	 0	 531
2512	 7.2631	 7.61026	 0	 531
2513	 7.26407	 7.61026	 0	 530
2514	 7.26516	 7.61026	 0	 529
2515	 7.26582	 7.61026	 0	 528
2516	 7.2661	 7.61026	 0	 527
2517	 7.2663	 7.61026	 0	 526
2518	 7.26633	 7.61026	 0	 525
2519	 7.26678	 7.61026	 0	 526
2520	 7.26696	 7.61026	 0	 526
2521	 7.26767	 7.61026	 0	 526
2522	 7.26786	 7.61026	 0	 526
2523	 7.26793	 7.61026	 0	 526
2524	 7.26959	 7.61026	 0	 525
2525	 7.27126	 7.61026	 0	 524
2526	 7.27153	 7.61026	 0	 523
2527	 7.27177	 7.61026	 0	 523
2528	 7.27213	 7.61026	 0	 523
2529	 7.27292	 7.61026	 0	 522
2530	 7.27477	 7.61026	 0	 521
2531	 7.27539	 7.61026	 0	 521
2532	 7.27571	 7.61026	 0	 521
2533	 7.27618	 7.61026	 0	 520
2534	 7.27622	 7.61026	 0	 519
2535	 7.27734	 7.61026	 0	 519
2536	 7.27795	 7.61026	 0	 518
2537	 7.28072	 7.61026	 0	 518
2538	 7.28229	 7.61026	 0	 518
2539	 7.28281	 7.61026	 0	 518
2540	 7.28292	 7.61026	 0	 517
2541	 7.28405	 7.61026	 0	 517
2542	 7.28604	 7.61026	 0	 516
2543	 7.28661	 7.61026	 0	 516
2544	 7.28666	 7.61026	 0	 515
2545	 7.28756	 7.61026	 0	 514
2546	 7.28764	 7.61026	 0	 513
2547	 7.28822	 7.61026	 0	 513
2548	 7.29035	 7.61026	 0	 512
2549	 7.29059	 7.61026	 0	 512
2550	 7.29117	 7.61026	 0	 511
2551	 7.29277	 7.61026	 0	 510
2552	 7.29319	 7.61026	 0	 509
2553	 7.29328	 7.61026	 0	 508
2554	 7.29475	 7.61026	 0	 507
2555	 7.29535	 7.61026	 0	 506
2556	 7.29544	 7.61026	 0	 506
2557	 7.2957	 7.61026	 0	 505
2558	 7.29617	 7.61026	 0	 504
2559	 7.29618	 7.61026	 0	 503
2560	 7.2962	 7.61026	 0	 502
2561	 7.29752	 7.61026	 0	 502
2562	 7.29791	 7.61026	 0	 501
2563	 7.29796	 7.61026	 0	 501
2564	 7.29929	 7.61026	 0	 500
2565	 7.30001	 7.61026	 0	 499
2566	 7.30018	 7.61026	 0	 499
2567	 7.3004	 7.61026	 0	 498
2568	 7.30129	 7.61026	 0	 497
2569	 7.30419	 7.61026	 0	 497
2570	 7.30428	 7.61026	 0	 496
2571	 7.30492	 7.61026	 0	 495
2572	 7.3066	 7.61026	 0	 494
2573	 7.30796	 7.61026	 0	 493
2574	 7.30825	 7.61026	 0	 493
2575	 7.30857	 7.61026	 0	 492
2576	 7.31098	 7.61026	 0	 491
2577	 7.3142	 7.61026	 0	 491
2578	 7.31504	 7.61026	 0	 490
2579	 7.31505	 7.61026	 0	 489
2580	 7.3165	 7.61026	 0	 488
2581	 7.31724	 7.61026	 0	 487
2582	 7.31846	 7.61026	 0	 486
2583	 7.31884	 7.61026	 0	 485
2584	 7.32279	 7.61026	 0	 484
2585	 7.32359	 7.61026	 0	 483
2586	 7.32426	 7.61026	 0	 482
2587	 7.32447	 7.61026	 0	 482
2588	 7.32448	 7.61026	 0	 482
2589	 7.32464	 7.61026	 0	 481
2590	 7.32601	 7.61026	 0	 480
2591	 7.32736	 7.61026	 0	 479
2592	 7.32783	 7.61026	 0	 478
2593	 7.32832	 7.61026	 0	 477
2594	 7.32999	 7.61026	 0	 476
2595	 7.33012	 7.61026	 0	 476
2596	 7.33085	 7.61026	 0	 476
2597	 7.33301	 7.61026	 0	 475
2598	 7.33319	 7.61026	 0	 475
2599	 7.33348	 7.61026	 0	 474
2600	 7.33365	 7.61026	 0	 473
2601	 7.33377	 7.61026	 0	 472
2602	 7.33421	 7.61026	 0	 472
2603	 7.33538	 7.61026	 0	 471
2604	 7.33569	 7.61026	 0	 470
2605	 7.33581	 7.61026	 0	 469
2606	 7.33587	 7.61026	 0	 469
2607	 7.33622	 7.61026	 0	 468
2608	 7.33666	 7.61026	 0	 468
2609	 7.33695	 7.61026	 0	 467
2610	 7.33824	 7.61026	 0	 467
2611	 7.33836	 7.61026	 0	 466
2612	 7.3386	 7.61026	 0	 465
2613	 7.33921	 7.61026	 0	 464
2614	 7.33934	 7.61026	 0	 463
2615	 7.34095	 7.61026	 0	 462
2616	 7.34105	 7.61026	 0	 461
2617	 7.3414	 7.61026	 0	 460
2618	 7.34283	 7.61026	 0	 460
2619	 7.34312	 7.61026	 0	 459
2620	 7.34356	 7.61026	 0	 458
2621	 7.3443	 7.61026	 0	 457
2622	 7.34468	 7.61026	 0	 457
2623	 7.34475	 7.61026	 0	 456
2624	 7.34509	 7.61026	 0	 455
2625	 7.34531	 7.61026	 0	 454
2626	 7.34587	 7.61026	 0	 453
2627	 7.34618	 7.61026	 0	 452
2628	 7.34636	 7.61026	 0	 451
2629	 7.34646	 7.61026	 0	 450
2630	 7.34696	 7.61026	 0	 449
2631	 7.34752	 7.61026	 0	 448
2632	 7.34778	 7.61026	 0	 447
2633	 7.34818	 7.61026	 0	 446
2634	 7.3483	 7.61026	 0	 445
2635	 7.34835	 7.61026	 0	 444
2636	 7.3487	 7.61026	 0	 444
2637	 7.34911	 7.61026	 0	 443
2638	 7.3502	 7.61026	 0	 442
2639	 7.35037	 7.61026	 0	 441
2640	 7.35054	 7.61026	 0	 440
2641	 7.35128	 7.61026	 0	 439
2642	 7.35134	 7.61026	 0	 438
2643	 7.35177	 7.61026	 0	 437
2644	 7.35203	 7.61026	 0	 436
2645	 7.35286	 7.61026	 0	 435
2646	 7.35305	 7.61026	 0	 434
2647	 7.35348	 7.61026	 0	 434
2648	 7.35377	 7.61026	 0	 433
2649	 7.35418	 7.61026	 0	 432
2650	 7.35509	 7.61026	 0	 431
2651	 7.35554	 7.61026	 0	 430
2652	 7.35575	 7.61026	 0	 429
2653	 7.35615	 7.61026	 0	 428
2654	 7.35742	 7.61026	 0	 427
2655	 7.35744	 7.61026	 1	 428
2656	 7.35745	 7.6082	 1	 429
2657	 7.35785	 7.6082	 0	 428
2658	 7.35808	 7.57102	 1	 429
2659	 7.3581	 7.57102	 1	 430
2660	 7.35816	 7.57102	 0	 429
2661	 7.35818	 7.57102	 0	 428
2662	 7.3586	 7.57102	 0	 427
2663	 7.3588	 7.57102	 0	 426
2664	 7.36184	 7.57102	 0	 426
2665	 7.36205	 7.57102	 0	 425
2666	 7.36266	 7.57102	 0	 424
2667	 7.36274	 7.57102	 0	 423
2668	 7.36406	 7.57102	 0	 422
2669	 7.36412	 7.57102	 0	 421
2670	 7.36456	 7.57102	 0	 420
2671	 7.3669	 7.57102	 1	 421
2672	 7.36691	 7.57102	 1	 422
2673	 7.36754	 7.57102	 1	 423
2674	 7.36756	 7.57102	 1	 424
2675	 7.36756	 7.57102	 0	 423
2676	 7.36882	 7.57102	 0	 422
2677	 7.36918	 7.57102	 0	 421
2678	 7.36991	 7.57102	 0	 420
2679	 7.37011	 7.57102	 1	 421
2680	 7.37012	 7.57102	 1	 422
2681	 7.37075	 7.57001	 1	 423
2682	 7.37076	 7.57001	 1	 424
2683	 7.37095	 7.57001	 0	 423
2684	 7.3716	 7.57001	 0	 422
2685	 7.37235	 7.57001	 0	 421
2686	 7.37267	 7.57001	 1	 422
2687	 7.37268	 7.57001	 1	 423
2688	 7.37331	 7.57001	 1	 424
2689	 7.37333	 7.57001	 1	 425
2690	 7.37338	 7.57001	 0	 424
2691	 7.3737	 7.57001	 1	 425
2692	 7.37427	 7.57001	 1	 426
2693	 7.37473	 7.57001	 0	 425
2694	 7.37483	 7.57001	 1	 426
2695	 7.37549	 7.57001	 1	 427
2696	 7.37574	 7.57001	 0	 426
2697	 7.37625	 7.57001	 1	 427
2698	 7.37681	 7.57001	 1	 428
2699	 7.37699	 7.57001	 1	 429
2700	 7.37732	 7.57001	 0	 428
2701	 7.37741	 7.57001	 1	 429
2702	 7.37765	 7.57001	 1	 430
2703	 7.3777	 7.57001	 0	 429
2704	 7.37804	 7.57001	 1	 430
2705	 7.37816	 7.57001	 0	 429
2706	 7.37861	 7.57001	 0	 428
2707	 7.37874	 7.57001	 0	 427
2708	 7.37948	 7.57001	 0	 426
2709	 7.38057	 7.57001	 1	 425
2710	 7.38058	 7.57001	 1	 424
2711	 7.38089	 7.57001	 1	 423
2712	 7.3809	 7.57001	 1	 422
2713	 7.38103	 7.57001	 0	 421
2714	 7.38115	 7.57001	 1	 422
2715	 7.38174	 7.57001	 1	 423
2716	 7.38189	 7.57001	 0	 422
2717	 7.38275	 7.57001	 1	 421
2718	 7.38307	 7.57001	 1	 420
2719	 7.38313	 7.57001	 1	 419
2720	 7.38314	 7.57001	 1	 418
2721	 7.38345	 7.57001	 1	 417
2722	 7.38346	 7.57001	 1	 416
2723	 7.38351	 7.57001	 1	 417
2724	 7.38365	 7.57001	 0	 416
2725	 7.38385	 7.57001	 1	 417
2726	 7.38397	 7.57001	 0	 416
2727	 7.3841	 7.57001	 1	 417
2728	 7.3845	 7.57001	 1	 418
2729	 7.38493	 7.57001	 0	 417
2730	 7.3853	 7.57001	 1	 416
2731	 7.38563	 7.57001	 1	 415
2732	 7.38583	 7.57001	 0	 414
2733	 7.38589	 7.57001	 1	 413
2734	 7.38598	 7.57001	 0	 412
2735	 7.38621	 7.57001	 1	 411
2736	 7.38646	 7.57001	 1	 412
2737	 7.38647	 7.57001	 1	 413
2738	 7.38669	 7.57001	 1	 412
2739	 7.38697	 7.57001	 1	 411
2740	 7.38702	 7.57001	 1	 412
2741	 7.3871	 7.57001	 1	 413
2742	 7.38748	 7.57001	 1	 412
2743	 7.38763	 7.57001	 0	 411
2744	 7.38787	 7.57001	 1	 410
2745	 7.38806	 7.57001	 0	 409
2746	 7.38816	 7.57001	 1	 408
2747	 7.38818	 7.57001	 1	 407
2748	 7.38851	 7.57001	 0	 406
2749	 7.38903	 7.57001	 0	 405
2750	 7.38909	 7.57001	 0	 404
2751	 7.38966	 7.57001	 1	 405
2752	 7.38973	 7.57001	 0	 404
2753	 7.38987	 7.57001	 0	 403
2754	 7.39032	 7.57001	 1	 404
2755	 7.39034	 7.57001	 0	 403
2756	 7.39094	 7.57001	 1	 402
2757	 7.39107	 7.57001	 0	 401
2758	 7.39135	 7.57001	 1	 402
2759	 7.3916	 7.57001	 1	 401
2760	 7.39189	 7.57001	 1	 400
2761	 7.39194	 7.57001	 1	 401
2762	 7.39214	 7.57001	 0	 400
2763	 7.39278	 7.57001	 1	 399
2764	 7.39331	 7.57001	 1	 400
2765	 7.39387	 7.57001	 0	 399
2766	 7.39396	 7.57001	 1	 400
2767	 7.39404	 7.57001	 0	 400
2768	 7.3943	 7.57001	 0	 399
2769	 7.3944	 7.57001	 1	 400
2770	 7.39454	 7.57001	 1	 399
2771	 7.39486	 7.57001	 1	 398
2772	 7.39491	 7.57001	 0	 397
2773	 7.39503	 7.57001	 1	 398
2774	 7.39568	 7.57001	 0	 397
2775	 7.39586	 7.57001	 0	 396
2776	 7.39634	 7.57001	 1	 395
2777	 7.39652	 7.57001	 1	 396
2778	 7.39666	 7.57001	 1	 395
2779	 7.3969	 7.57001	 1	 394
2780	 7.39703	 7.57001	 0	 393
2781	 7.39716	 7.57001	 1	 394
2782	 7.39718	 7.57001	 1	 393
2783	 7.39834	 7.57001	 1	 392
2784	 7.39841	 7.57001	 0	 391
2785	 7.39849	 7.57001	 0	 390
2786	 7.399	 7.57001	 0	 389
2787	 7.39916	 7.57001	 0	 388
2788	 7.39925	 7.57001	 1	 389
2789	 7.39935	 7.57001	 0	 388
2790	 7.39942	 7.57001	 1	 389
2791	 7.39943	 7.57001	 0	 388
2792	 7.39955	 7.57001	 0	 387
2793	 7.39959	 7.57001	 1	 386
2794	 7.40007	 7.57001	 1	 387
2795	 7.40012	 7.57001	 1	 386
2796	 7.40045	 7.57001	 1	 385
2797	 7.40107	 7.57001	 1	 384
2798	 7.40114	 7.57001	 0	 383
2799	 7.40125	 7.57001	 1	 384
2800	 7.4018	 7.57001	 1	 383
2801	 7.4021	 7.57001	 1	 382
2802	 7.40282	 7.57001	 1	 381
2803	 7.40296	 7.57001	 1	 380
2804	 7.40327	 7.57001	 1	 381
2805	 7.40374	 7.57001	 1	 380
2806	 7.4045	 7.57001	 1	 381
2807	 7.40459	 7.57001	 1	 382
2808	 7.4048	 7.57001	 1	 383
2809	 7.40486	 7.57001	 1	 382
2810	 7.40514	 7.57001	 1	 383
2811	 7.40518	 7.57001	 1	 382
2812	 7.40597	 7.57001	 0	 381
2813	 7.40698	 7.57001	 1	 380
2814	 7.40731	 7.57001	 1	 379
2815	 7.40761	 7.57001	 1	 380
2816	 7.40802	 7.57001	 1	 379
2817	 7.40849	 7.57001	 1	 380
2818	 7.4088	 7.57001	 1	 379
2819	 7.40889	 7.57001	 1	 380
2820	 7.40945	 7.57001	 1	 381
2821	 7.40982	 7.57001	 0	 380
2822	 7.40989	 7.57001	 1	 379
2823	 7.41021	 7.57001	 1	 378
2824	 7.41032	 7.57001	 0	 377
2825	 7.41115	 7.57001	 0	 376
2826	 7.41171	 7.57001	 1	 375
2827	 7.412	 7.57001	 1	 376
2828	 7.41232	 7.57001	 0	 375
2829	 7.41248	 7.57001	 0	 374
2830	 7.41264	 7.57001	 0	 373
2831	 7.41284	 7.57001	 0	 372
2832	 7.41343	 7.57001	 1	 371
2833	 7.41366	 7.57001	 1	 370
2834	 7.41372	 7.57001	 0	 369
2835	 7.41378	 7.57001	 1	 370
2836	 7.41379	 7.57001	 1	 369
2837	 7.41396	 7.57001	 1	 370
2838	 7.41438	 7.57001	 1	 371
2839	 7.4146	 7.57001	 1	 372
2840	 7.4147	 7.57001	 1	 373
2841	 7.41494	 7.57001	 1	 372
2842	 7.41512	 7.57001	 0	 371
2843	 7.41633	 7.57001	 1	 372
2844	 7.41716	 7.57001	 1	 373
2845	 7.41726	 7.57001	 1	 374
2846	 7.41756	 7.57001	 0	 373
2847	 7.41781	 7.57001	 0	 372
2848	 7.41781	 7.57001	 1	 373
2849	 7.41805	 7.57001	 1	 372
2850	 7.41806	 7.57001	 0	 371
2851	 7.41807	 7.57001	 1	 370
2852	 7.4181	 7.57001	 0	 369
2853	 7.41899	 7.57001	 1	 368
2854	 7.41904	 7.57001	 0	 367
2855	 7.41912	 7.57001	 0	 366
2856	 7.41921	 7.57001	 1	 367
2857	 7.41933	 7.57001	 1	 366
2858	 7.41933	 7.57001	 0	 365
2859	 7.41961	 7.57001	 1	 364
2860	 7.41968	 7.57001	 0	 363
2861	 7.41987	 7.57001	 1	 364
2862	 7.42038	 7.57001	 1	 365
2863	 7.42058	 7.57001	 0	 364
2864	 7.42071	 7.57001	 1	 363
2865	 7.42102	 7.57001	 1	 364
2866	 7.42153	 7.57001	 0	 363
2867	 7.42171	 7.57001	 0	 362
2868	 7.42172	 7.57001	 0	 361
2869	 7.42216	 7.57001	 1	 360
2870	 7.42254	 7.57001	 1	 361
2871	 7.42263	 7.57001	 1	 362
2872	 7.42396	 7.57001	 1	 363
2873	 7.42423	 7.57001	 1	 362
2874	 7.42453	 7.57001	 1	 361
2875	 7.42454	 7.57001	 0	 360
2876	 7.42459	 7.57001	 1	 361
2877	 7.42504	 7.57001	 0	 360
2878	 7.42511	 7.57001	 1	 361
2879	 7.42521	 7.57001	 0	 360
2880	 7.42534	 7.57001	 1	 359
2881	 7.42534	 7.57001	 1	 360
2882	 7.42566	 7.57001	 1	 361
2883	 7.42628	 7.57001	 0	 360
2884	 7.42658	 7.57001	 1	 361
2885	 7.42678	 7.57001	 1	 360
2886	 7.42692	 7.57001	 0	 359
2887	 7.42693	 7.57001	 0	 358
2888	 7.42762	 7.57001	 1	 357
2889	 7.42772	 7.57001	 1	 356
2890	 7.42786	 7.57001	 0	 355
2891	 7.42792	 7.57001	 0	 354
2892	 7.42794	 7.57001	 1	 353
2893	 7.42872	 7.57001	 0	 352
2894	 7.42887	 7.57001	 0	 351
2895	 7.42968	 7.57001	 1	 350
2896	 7.43001	 7.57001	 1	 349
2897	 7.43008	 7.57001	 0	 348
2898	 7.43084	 7.57001	 1	 347
2899	 7.43115	 7.57001	 1	 348
2900	 7.43116	 7.57001	 1	 347
2901	 7.4316	 7.57001	 0	 346
2902	 7.43161	 7.57001	 0	 345
2903	 7.4317	 7.57001	 0	 344
2904	 7.43218	 7.57001	 0	 343
2905	 7.43267	 7.57001	 1	 342
2906	 7.43277	 7.57001	 1	 341
2907	 7.43282	 7.57001	 1	 342
2908	 7.43301	 7.57001	 1	 343
2909	 7.43322	 7.57001	 0	 342
2910	 7.43341	 7.57001	 0	 341
2911	 7.43357	 7.57001	 1	 342
2912	 7.43416	 7.57001	 1	 343
2913	 7.43441	 7.57001	 1	 342
2914	 7.43452	 7.57001	 0	 341
2915	 7.43473	 7.57001	 1	 340
2916	 7.43557	 7.57001	 1	 339
2917	 7.4361	 7.57001	 1	 338
2918	 7.43641	 7.57001	 0	 337
2919	 7.43645	 7.57001	 1	 336
2920	 7.43652	 7.57001	 1	 335
2921	 7.43697	 7.57001	 1	 336
2922	 7.43736	 7.57001	 1	 337
2923	 7.43739	 7.57001	 0	 336
2924	 7.43755	 7.57001	 0	 335
2925	 7.43798	 7.57001	 0	 334
2926	 7.43801	 7.57001	 1	 334
2927	 7.43861	 7.57001	 0	 333
2928	 7.43933	 7.57001	 1	 333
2929	 7.43953	 7.57001	 0	 332
2930	 7.43995	 7.57001	 0	 331
2931	 7.4413	 7.57001	 1	 330
2932	 7.4415	 7.57001	 1	 329
2933	 7.44171	 7.57001	 1	 328
2934	 7.44209	 7.57001	 1	 328
2935	 7.4422	 7.57001	 0	 327
2936	 7.44229	 7.57001	 0	 326
2937	 7.44254	 7.57001	 1	 325
2938	 7.44264	 7.57001	 1	 324
2939	 7.44265	 7.57001	 0	 323
2940	 7.44276	 7.57001	 1	 322
2941	 7.44281	 7.57001	 1	 323
2942	 7.44304	 7.57001	 1	 322
2943	 7.44341	 7.57001	 1	 323
2944	 7.44371	 7.57001	 0	 322
2945	 7.444	 7.57001	 0	 321
2946	 7.4441	 7.57001	 0	 320
2947	 7.44417	 7.57001	 0	 319
2948	 7.44434	 7.57001	 0	 318
2949	 7.44482	 7.57001	 1	 318
2950	 7.44511	 7.57001	 0	 317
2951	 7.44568	 7.57001	 0	 316
2952	 7.44573	 7.57001	 1	 317
2953	 7.44574	 7.57001	 0	 316
2954	 7.44576	 7.57001	 1	 317
2955	 7.44601	 7.57001	 0	 316
2956	 7.44626	 7.57001	 0	 315
2957	 7.44633	 7.57001	 1	 316
2958	 7.44668	 7.57001	 1	 315
2959	 7.447	 7.57001	 1	 314
2960	 7.44717	 7.57001	 1	 313
2961	 7.44739	 7.57001	 0	 312
2962	 7.44743	 7.57001	 1	 311
2963	 7.44749	 7.57001	 1	 310
2964	 7.44781	 7.57001	 1	 309
2965	 7.44814	 7.57001	 1	 308
2966	 7.44826	 7.57001	 0	 307
2967	 7.44977	 7.57001	 1	 306
2968	 7.45066	 7.57001	 1	 307
2969	 7.45075	 7.57001	 1	 308
2970	 7.45093	 7.57001	 1	 308
2971	 7.45125	 7.57001	 1	 309
2972	 7.45135	 7.57001	 1	 310
2973	 7.45152	 7.57001	 0	 309
2974	 7.45164	 7.57001	 0	 308
2975	 7.45173	 7.57001	 1	 307
2976	 7.45174	 7.57001	 0	 306
2977	 7.45177	 7.57001	 0	 305
2978	 7.45188	 7.57001	 1	 305
2979	 7.45208	 7.57001	 1	 305
2980	 7.45214	 7.57001	 0	 304
2981	 7.45238	 7.57001	 1	 303
2982	 7.45243	 7.57001	 1	 303
2983	 7.45255	 7.57001	 1	 302
2984	 7.45419	 7.57001	 0	 301
2985	 7.45459	 7.57001	 1	 300
2986	 7.45474	 7.57001	 1	 299
2987	 7.45497	 7.57001	 1	 298
2988	 7.45585	 7.57001	 0	 297
2989	 7.4562	 7.57001	 1	 296
2990	 7.45641	 7.57001	 1	 295
2991	 7.45645	 7.57001	 0	 294
2992	 7.45765	 7.57001	 0	 293
2993	 7.45815	 7.57001	 0	 292
2994	 7.45819	 7.57001	 0	 291
2995	 7.45823	 7.57001	 0	 290
2996	 7.45927	 7.57001	 0	 289
2997	 7.45958	 7.57001	 0	 288
2998	 7.45961	 7.57001	 1	 287
2999	 7.45978	 7.57001	 1	 286
3000	 7.46013	 7.57001	 1	 287
3001	 7.46038	 7.57001	 1	 286
3002	 7.46067	 7.57001	 1	 286
3003	 7.46073	 7.57001	 1	 287
3004	 7.46116	 7.57001	 0	 286
3005	 7.46134	 7.57001	 1	 285
3006	 7.4614	 7.57001	 1	 284
3007	 7.46162	 7.57001	 1	 284
3008	 7.46191	 7.57001	 0	 283
3009	 7.46201	 7.57001	 1	 282
3010	 7.46203	 7.57001	 1	 282
3011	 7.46265	 7.57001	 0	 281
3012	 7.46265	 7.57001	 0	 280
3013	 7.4634	 7.57001	 1	 281
3014	 7.46353	 7.57001	 1	 282
3015	 7.46363	 7.57001	 1	 282
3016	 7.46366	 7.57001	 1	 283
3017	 7.46397	 7.57001	 1	 284
3018	 7.464	 7.57001	 1	 285
3019	 7.46417	 7.57001	 1	 286
3020	 7.46457	 7.57001	 1	 287
3021	 7.46469	 7.57001	 1	 287
3022	 7.465	 7.57001	 1	 286
3023	 7.46511	 7.57001	 1	 286
3024	 7.46516	 7.57001	 1	 287
3025	 7.46571	 7.57001	 1	 287
3026	 7.46582	 7.57001	 1	 287
3027	 7.4665	 7.57001	 0	 286
3028	 7.46695	 7.57001	 1	 285
3029	 7.46708	 7.57001	 0	 284
3030	 7.46809	 7.57001	 1	 284
3031	 7.46809	 7.57001	 1	 285
3032	 7.46843	 7.57001	 0	 284
3033	 7.46853	 7.57001	 1	 285
3034	 7.46858	 7.57001	 0	 284
3035	 7.46869	 7.57001	 1	 285
3036	 7.46912	 7.57001	 1	 285
3037	 7.4694	 7.57001	 1	 285
3038	 7.4699	 7.57001	 1	 285
3039	 7.46996	 7.57001	 1	 286
3040	 7.47072	 7.57001	 0	 285
3041	 7.47098	 7.57001	 0	 284
3042	 7.47147	 7.57001	 0	 283
3043	 7.47213	 7.57001	 0	 282
3044	 7.47262	 7.57001	 1	 281
3045	 7.4729	 7.57001	 1	 282
3046	 7.47355	 7.57001	 1	 283
3047	 7.47385	 7.57001	 1	 282
3048	 7.47391	 7.57001	 0	 281
3049	 7.47407	 7.57001	 1	 280
3050	 7.47415	 7.57001	 1	 279
3051	 7.47433	 7.57001	 1	 278
3052	 7.47442	 7.57001	 1	 277
3053	 7.47442	 7.57001	 1	 276
3054	 7.47472	 7.57001	 1	 275
3055	 7.47492	 7.57001	 1	 274
3056	 7.47507	 7.57001	 0	 273
3057	 7.47508	 7.57001	 1	 272
3058	 7.47595	 7.57001	 1	 271
3059	 7.47605	 7.57001	 0	 270
3060	 7.47605	 7.57001	 1	 269
3061	 7.47617	 7.57001	 1	 269
3062	 7.47651	 7.57001	 0	 268
3063	 7.47681	 7.57001	 1	 268
3064	 7.4769	 7.57001	 0	 267
3065	 7.47717	 7.57001	 1	 266
3066	 7.47775	 7.57001	 1	 267
3067	 7.47801	 7.57001	 1	 266
3068	 7.47835	 7.57001	 1	 266
3069	 7.47842	 7.57001	 1	 267
3070	 7.47845	 7.57001	 1	 267
3071	 7.47854	 7.57001	 1	 266
3072	 7.47876	 7.57001	 0	 265
3073	 7.47884	 7.57001	 1	 264
3074	 7.47909	 7.57001	 1	 264
3075	 7.47915	 7.57001	 0	 263
3076	 7.47915	 7.57001	 1	 264
3077	 7.4792	 7.57001	 1	 263
3078	 7.47927	 7.57001	 1	 262
3079	 7.47929	 7.57001	 1	 261
3080	 7.4793	 7.57001	 1	 261
3081	 7.47951	 7.57001	 0	 260
3082	 7.4796	 7.57001	 1	 259
3083	 7.47963	 7.57001	 1	 258
3084	 7.47975	 7.57001	 1	 258
3085	 7.47978	 7.57001	 1	 257
3086	 7.47993	 7.57001	 1	 256
3087	 7.48003	 7.57001	 1	 255
3088	 7.48036	 7.57001	 1	 254
3089	 7.48074	 7.57001	 1	 253
3090	 7.48078	 7.57001	 0	 252
3091	 7.48082	 7.57001	 1	 252
3092	 7.48086	 7.57001	 1	 252
3093	 7.48199	 7.57001	 1	 251
3094	 7.4827	 7.57001	 0	 250
3095	 7.48275	 7.57001	 0	 249
3096	 7.48314	 7.57001	 1	 248
3097	 7.48346	 7.57001	 0	 247
3098	 7.48346	 7.57001	 1	 246
3099	 7.48378	 7.57001	 1	 246
3100	 7.48378	 7.57001	 1	 246
3101	 7.48384	 7.57001	 0	 245
3102	 7.48399	 7.57001	 0	 244
3103	 7.48418	 7.57001	 0	 243
3104	 7.4845	 7.57001	 1	 242
3105	 7.48466	 7.57001	 1	 241
3106	 7.48473	 7.57001	 0	 240
3107	 7.48477	 7.57001	 1	 239
3108	 7.48499	 7.57001	 1	 238
3109	 7.48508	 7.57001	 1	 237
3110	 7.48515	 7.57001	 0	 236
3111	 7.48569	 7.57001	 0	 235
3112	 7.48571	 7.57001	 0	 234
3113	 7.48581	 7.57001	 0	 233
3114	 7.48584	 7.57001	 1	 232
3115	 7.48663	 7.57001	 1	 231
3116	 7.48696	 7.57001	 1	 230
3117	 7.48717	 7.57001	 1	 229
3118	 7.48727	 7.57001	 1	 228
3119	 7.4874	 7.57001	 1	 227
3120	 7.4877	 7.57001	 1	 226
3121	 7.48773	 7.57001	 0	 225
3122	 7.4878	 7.57001	 1	 224
3123	 7.48787	 7.57001	 1	 223
3124	 7.48808	 7.57001	 1	 222
3125	 7.48827	 7.57001	 0	 221
3126	 7.48841	 7.57001	 0	 220
3127	 7.4885	 7.57001	 1	 219
3128	 7.48878	 7.57001	 1	 218
3129	 7.48883	 7.57001	 1	 217
3130	 7.48888	 7.57001	 1	 216
3131	 7.48891	 7.57001	 1	 215
3132	 7.48894	 7.57001	 1	 214
3133	 7.48923	 7.57001	 1	 213
3134	 7.4894	 7.57001	 1	 212
3135	 7.4896	 7.57001	 1	 211
3136	 7.48976	 7.57001	 0	 210
3137	 7.4899	 7.57001	 1	 209
3138	 7.49017	 7.57001	 1	 208
3139	 7.49107	 7.57001	 1	 207
3140	 7.49129	 7.57001	 0	 206
3141	 7.49132	 7.57001	 1	 205
3142	 7.49133	 7.57001	 1	 204
3143	 7.49149	 7.57001	 1	 203
3144	 7.49151	 7.57001	 0	 202
3145	 7.49223	 7.57001	 1	 201
3146	 7.49249	 7.57001	 0	 200
3147	 7.49249	 7.57001	 0	 199
3148	 7.49278	 7.57001	 1	 198
3149	 7.49308	 7.57001	 1	 197
3150	 7.49328	 7.57001	 0	 196
3151	 7.49335	 7.57001	 1	 195
3152	 7.49347	 7.57001	 1	 194
3153	 7.49388	 7.57001	 1	 193
3154	 7.49392	 7.57001	 1	 192
3155	 7.49413	 7.57001	 1	 191
3156	 7.49416	 7.57001	 1	 190
3157	 7.49416	 7.57001	 1	 189
3158	 7.49416	 7.57001	 1	 188
3159	 7.49416	 7.57001	 1	 187
3160	 7.49416	 7.57001	 1	 186
3161	 7.49416	 7.57001	 1	 185
3162	 7.49416	 7.57001	 1	 184
3163	 7.49416	 7.57001	 1	 183
3164	 7.49416	 7.57001	 1	 182
3165	 7.49416	 7.57001	 1	 181
3166	 7.49416	 7.57001	 1	 180
3167	 7.49416	 7.57001	 1	 179
3168	 7.49416	 7.57001	 1	 178
3169	 7.49416	 7.57001	 1	 177
3170	 7.49416	 7.57001	 1	 176
3171	 7.49416	 7.57001	 1	 175
3172	 7.49416	 7.57001	 1	 174
3173	 7.49416	 7.57001	 1	 173
3174	 7.49416	 7.57001	 1	 172
3175	 7.49416	 7.57001	 1	 171
3176	 7.49416	 7.57001	 1	 170
3177	 7.49416	 7.57001	 1	 169
3178	 7.49416	 7.57001	 1	 168
3179	 7.49416	 7.57001	 1	 167
3180	 7.49416	 7.57001	 1	 166
3181	 7.49416	 7.57001	 1	 165
3182	 7.49416	 7.57001	 1	 164
3183	 7.49416	 7.57001	 1	 163
3184	 7.49416	 7.57001	 1	 162
3185	 7.49416	 7.57001	 1	 161
3186	 7.49416	 7.57001	 1	 160
3187	 7.49416	 7.57001	 1	 159
3188	 7.49416	 7.57001	 1	 158
3189	 7.49416	 7.57001	 1	 157
3190	 7.49416	 7.57001	 1	 156
3191	 7.49416	 7.57001	 1	 155
3192	 7.49416	 7.57001	 1	 154
3193	 7.49416	 7.57001	 1	 153
3194	 7.49416	 7.57001	 1	 152
3195	 7.49416	 7.57001	 1	 151
3196	 7.49416	 7.57001	 1	 150
3197	 7.49416	 7.57001	 1	 149
3198	 7.49416	 7.57001	 1	 148
3199	 7.49416	 7.57001	 1	 147
3200	 7.49416	 7.57001	 1	 146
3201	 7.49416	 7.57001	 1	 145
3202	 7.49416	 7.57001	 1	 144
3203	 7.49416	 7.57001	 1	 143
3204	 7.49416	 7.57001	 1	 142
3205	 7.49416	 7.57001	 1	 141
3206	 7.49416	 7.57001	 1	 140
3207	 7.49416	 7.57001	 1	 139
3208	 7.49416	 7.57001	 1	 138
3209	 7.49416	 7.57001	 1	 137
3210	 7.49416	 7.57001	 1	 136
3211	 7.49416	 7.57001	 1	 135
3212	 7.49416	 7.57001	 1	 134
3213	 7.49416	 7.57001	 1	 133
3214	 7.49416	 7.57001	 1	 132
3215	 7.49416	 7.57001	 1	 131
3216	 7.49416	 7.57001	 1	 130
3217	 7.49416	 7.57001	 1	 129
3218	 7.49416	 7.57001	 1	 128
3219	 7.49416	 7.57001	 1	 127
3220	 7.49416	 7.57001	 1	 126
3221	 7.49416	 7.57001	 1	 125
3222	 7.49416	 7.57001	 1	 124
3223	 7.49416	 7.57001	 1	 123
3224	 7.49416	 7.57001	 1	 122
3225	 7.49416	 7.57001	 1	 121
3226	 7.49416	 7.57001	 1	 120
3227	 7.49416	 7.57001	 1	 119
3228	 7.49416	 7.57001	 1	 118
3229	 7.49416	 7.57001	 1	 117
3230	 7.49416	 7.57001	 1	 116
3231	 7.49416	 7.57001	 1	 115
3232	 7.49416	 7.57001	 1	 114
3233	 7.49416	 7.57001	 1	 113
3234	 7.49416	 7.57001	 1	 112
3235	 7.49416	 7.57001	 1	 111
3236	 7.49416	 7.57001	 1	 110
3237	 7.49416	 7.57001	 1	 109
3238	 7.49416	 7.57001	 1	 108
3239	 7.49416	 7.57001	 1	 107
3240	 7.49416	 7.57001	 1	 106
3241	 7.49416	 7.57001	 1	 105
3242	 7.49416	 7.57001	 1	 104
3243	 7.49416	 7.57001	 1	 103
3244	 7.49416	 7.57001	 1	 102
3245	 7.49416	 7.57001	 1	 101
3246	 7.49416	 7.57001	 1	 100
3247	 7.49416	 7.57001	 1	 99
3248	 7.49416	 7.57001	 1	 98
3249	 7.49416	 7.57001	 1	 97
3250	 7.49416	 7.57001	 1	 96
3251	 7.49416	 7.57001	 1	 95
3252	 7.49416	 7.57001	 1	 94
3253	 7.49416	 7.57001	 1	 93
3254	 7.49416	 7.57001	 1	 92
3255	 7.49416	 7.57001	 1	 91
3256	 7.49416	 7.57001	 1	 90
3257	 7.49416	 7.57001	 1	 89
3258	 7.49416	 7.57001	 1	 88
3259	 7.49416	 7.57001	 1	 87
3260	 7.49416	 7.57001	 1	 86
3261	 7.49416	 7.57001	 1	 85
3262	 7.49416	 7.57001	 1	 84
3263	 7.49416	 7.57001	 1	 83
3264	 7.49416	 7.57001	 1	 82
3265	 7.49416	 7.57001	 1	 81
3266	 7.49416	 7.57001	 1	 80
3267	 7.49416	 7.57001	 1	 79
3268	 7.49416	 7.57001	 1	 78
3269	 7.49416	 7.57001	 1	 77
3270	 7.49416	 7.57001	 1	 76
3271	 7.49416	 7.57001	 1	 75
3272	 7.49416	 7.57001	 1	 74
3273	 7.49416	 7.57001	 1	 73
3274	 7.49416	 7.57001	 1	 72
3275	 7.49416	 7.57001	 1	 71
3276	 7.49416	 7.57001	 1	 70
3277	 7.49416	 7.57001	 1	 69
3278	 7.49416	 7.57001	 1	 68
3279	 7.49416	 7.57001	 1	 67
3280	 7.49416	 7.57001	 1	 66
3281	 7.49416	 7.57001	 1	 65
3282	 7.49416	 7.57001	 1	 64
3283	 7.49416	 7.57001	 1	 63
3284	 7.49416	 7.57001	 1	 62
3285	 7.49416	 7.57001	 1	 61
3286	 7.49416	 7.57001	 1	 60
3287	 7.49416	 7.57001	 1	 59
3288	 7.49416	 7.57001	 1	 58
3289	 7.49416	 7.57001	 1	 57
3290	 7.49416	 7.57001	 1	 56
3291	 7.49416	 7.57001	 1	 55
3292	 7.49416	 7.57001	 1	 54
3293	 7.49416	 7.57001	 1	 53
3294	 7.49416	 7.57001	 1	 52
3295	 7.49416	 7.57001	 1	 51
3296	 7.49416	 7.57001	 1	 50
3297	 7.49416	 7.57001	 1	 49
3298	 7.49416	 7.57001	 1	 48
3299	 7.49416	 7.57001	 1	 47
3300	 7.49416	 7.57001	 1	 46
3301	 7.49416	 7.57001	 1	 45
3302	 7.49416	 7.57001	 1	 44
3303	 7.49416	 7.57001	 1	 43
3304	 7.49416	 7.57001	 1	 42
3305	 7.49416	 7.57001	 1	 41
3306	 7.49416	 7.57001	 1	 40
3307	 7.49416	 7.57001	 1	 39
3308	 7.49416	 7.57001	 1	 38
3309	 7.49416	 7.57001	 1	 37
3310	 7.49416	 7.57001	 1	 36
3311	 7.49416	 7.57001	 1	 35
3312	 7.49416	 7.57001	 1	 34
3313	 7.49416	 7.57001	 1	 33
3314	 7.49416	 7.57001	 1	 32
3315	 7.49416	 7.57001	 1	 31
3316	 7.49416	 7.57001	 1	 30
3317	 7.49416	 7.57001	 1	 29
3318	 7.49416	 7.57001	 1	 28
3319	 7.49416	 7.57001	 1	 27
3320	 7.49416	 7.57001	 1	 26
3321	 7.49416	 7.57001	 1	 25
3322	 7.49416	 7.57001	 1	 24
3323	 7.49416	 7.57001	 1	 23
3324	 7.49416	 7.57001	 1	 22
3325	 7.49416	 7.57001	 1	 21
3326	 7.49416	 7.57001	 1	 20
3327	 7.49416	 7.57001	 1	 19
3328	 7.49416	 7.57001	 1	 18
3329	 7.49416	 7.57001	 1	 17
3330	 7.49416	 7.57001	 1	 16
3331	 7.49416	 7.57001	 1	 15
3332	 7.49416	 7.57001	 1	 14
3333	 7.49416	 7.57001	 1	 13
3334	 7.49416	 7.57001	 1	 12
3335	 7.49416	 7.57001	 1	 11
3336	 7.49416	 7.57001	 1	 10
3337	 7.49416	 7.57001	 1	 9
3338	 7.49416	 7.57001	 1	 8
3339	 7.49416	 7.57001	 1	 7
3340	 7.49416	 7.57001	 1	 6
3341	 7.49416	 7.57001	 1	 5
3342	 7.49416	 7.57001	 1	 4
3343	 7.49416	 7.57001	 1	 3
3344	 7.49416	 7.57001	 1	 2
3345	 7.49416	 7.57001	 1	 1
3346	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.350_20190115_1506_39.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.350
# optRelaxX 0.350
# optRelaxY 0.350
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 407
712	 4.81721	 7.61026	 0	 408
713	 4.81903	 7.61026	 0	 409
714	 4.83249	 7.61026	 0	 409
715	 4.8459	 7.61026	 0	 410
716	 4.84762	 7.61026	 0	 411
717	 4.86801	 7.61026	 0	 410
718	 4.87228	 7.61026	 0	 411
719	 4.8768	 7.61026	 0	 412
720	 4.87916	 7.61026	 0	 412
721	 4.88763	 7.61026	 0	 413
722	 4.89717	 7.61026	 0	 414
723	 4.90424	 7.61026	 0	 415
724	 4.90754	 7.61026	 0	 415
725	 4.9093	 7.61026	 0	 416
726	 4.91057	 7.61026	 0	 416
727	 4.92274	 7.61026	 0	 415
728	 4.92331	 7.61026	 0	 416
729	 4.92967	 7.61026	 0	 415
730	 4.93095	 7.61026	 0	 414
731	 4.93453	 7.61026	 0	 413
732	 4.93478	 7.61026	 0	 414
733	 4.94217	 7.61026	 0	 414
734	 4.94268	 7.61026	 0	 415
735	 4.94807	 7.61026	 0	 415
736	 4.95235	 7.61026	 0	 416
737	 4.95249	 7.61026	 0	 416
738	 4.95282	 7.61026	 0	 417
739	 4.95384	 7.61026	 0	 417
740	 4.9551	 7.61026	 0	 418
741	 4.9594	 7.61026	 0	 419
742	 4.96821	 7.61026	 0	 420
743	 4.97208	 7.61026	 0	 421
744	 4.97363	 7.61026	 0	 421
745	 4.98189	 7.61026	 0	 422
746	 4.98574	 7.61026	 0	 423
747	 4.998	 7.61026	 0	 424
748	 4.99931	 7.61026	 0	 425
749	 5.00025	 7.61026	 0	 425
750	 5.01869	 7.61026	 0	 426
751	 5.02366	 7.61026	 0	 427
752	 5.02442	 7.61026	 0	 426
753	 5.02753	 7.61026	 0	 426
754	 5.02829	 7.61026	 0	 427
755	 5.03331	 7.61026	 0	 427
756	 5.03821	 7.61026	 0	 428
757	 5.04958	 7.61026	 0	 428
758	 5.05595	 7.61026	 0	 429
759	 5.0614	 7.61026	 0	 430
760	 5.07877	 7.61026	 0	 430
761	 5.08049	 7.61026	 0	 431
762	 5.08373	 7.61026	 0	 432
763	 5.08841	 7.61026	 0	 433
764	 5.09523	 7.61026	 0	 434
765	 5.1019	 7.61026	 0	 435
766	 5.11285	 7.61026	 0	 436
767	 5.11358	 7.61026	 0	 437
768	 5.11929	 7.61026	 0	 438
769	 5.12319	 7.61026	 0	 439
770	 5.12677	 7.61026	 0	 438
771	 5.13097	 7.61026	 0	 439
772	 5.13811	 7.61026	 0	 440
773	 5.1397	 7.61026	 0	 441
774	 5.15003	 7.61026	 0	 440
775	 5.15034	 7.61026	 0	 441
776	 5.15043	 7.61026	 0	 441
777	 5.15958	 7.61026	 0	 440
778	 5.1597	 7.61026	 0	 441
779	 5.16444	 7.61026	 0	 442
780	 5.1698	 7.61026	 0	 443
781	 5.17081	 7.61026	 0	 444
782	 5.17454	 7.61026	 0	 445
783	 5.17797	 7.61026	 0	 446
784	 5.17923	 7.61026	 0	 447
785	 5.17928	 7.61026	 0	 448
786	 5.1802	 7.61026	 0	 449
787	 5.18453	 7.61026	 0	 450
788	 5.1855	 7.61026	 0	 451
789	 5.18738	 7.61026	 0	 451
790	 5.19335	 7.61026	 0	 451
791	 5.19673	 7.61026	 0	 452
792	 5.19699	 7.61026	 0	 453
793	 5.20759	 7.61026	 0	 454
794	 5.21355	 7.61026	 0	 455
795	 5.21771	 7.61026	 0	 454
796	 5.23456	 7.61026	 0	 455
797	 5.24382	 7.61026	 0	 455
798	 5.25255	 7.61026	 0	 456
799	 5.2538	 7.61026	 0	 457
800	 5.25711	 7.61026	 0	 458
801	 5.26701	 7.61026	 0	 459
802	 5.26774	 7.61026	 0	 460
803	 5.26914	 7.61026	 0	 461
804	 5.27286	 7.61026	 0	 461
805	 5.27572	 7.61026	 0	 462
806	 5.27871	 7.61026	 0	 463
807	 5.29161	 7.61026	 0	 464
808	 5.29262	 7.61026	 0	 463
809	 5.29327	 7.61026	 0	 464
810	 5.29778	 7.61026	 0	 465
811	 5.2998	 7.61026	 0	 466
812	 5.30335	 7.61026	 0	 467
813	 5.30567	 7.61026	 0	 467
814	 5.31039	 7.61026	 0	 468
815	 5.31191	 7.61026	 0	 469
816	 5.32096	 7.61026	 0	 470
817	 5.32293	 7.61026	 0	 471
818	 5.32422	 7.61026	 0	 472
819	 5.32666	 7.61026	 0	 473
820	 5.3283	 7.61026	 0	 472
821	 5.33238	 7.61026	 0	 472
822	 5.33305	 7.61026	 0	 473
823	 5.33511	 7.61026	 0	 474
824	 5.33813	 7.61026	 0	 475
825	 5.34036	 7.61026	 0	 476
826	 5.34308	 7.61026	 0	 477
827	 5.34761	 7.61026	 0	 477
828	 5.34943	 7.61026	 0	 478
829	 5.35178	 7.61026	 0	 479
830	 5.35196	 7.61026	 0	 480
831	 5.35284	 7.61026	 0	 481
832	 5.36317	 7.61026	 0	 482
833	 5.36805	 7.61026	 0	 483
834	 5.3683	 7.61026	 0	 484
835	 5.36919	 7.61026	 0	 485
836	 5.37151	 7.61026	 0	 486
837	 5.37608	 7.61026	 0	 487
838	 5.37727	 7.61026	 0	 488
839	 5.38017	 7.61026	 0	 489
840	 5.38225	 7.61026	 0	 490
841	 5.38369	 7.61026	 0	 491
842	 5.38649	 7.61026	 0	 492
843	 5.38668	 7.61026	 0	 492
844	 5.38985	 7.61026	 0	 493
845	 5.39194	 7.61026	 0	 494
846	 5.3971	 7.61026	 0	 493
847	 5.39794	 7.61026	 0	 492
848	 5.39893	 7.61026	 0	 493
849	 5.40837	 7.61026	 0	 494
850	 5.41005	 7.61026	 0	 495
851	 5.41428	 7.61026	 0	 495
852	 5.42045	 7.61026	 0	 496
853	 5.42255	 7.61026	 0	 497
854	 5.43011	 7.61026	 0	 498
855	 5.43244	 7.61026	 0	 498
856	 5.4341	 7.61026	 0	 499
857	 5.43996	 7.61026	 0	 500
858	 5.44453	 7.61026	 0	 501
859	 5.44497	 7.61026	 0	 501
860	 5.44508	 7.61026	 0	 502
861	 5.44653	 7.61026	 0	 503
862	 5.44716	 7.61026	 0	 504
863	 5.46366	 7.61026	 0	 505
864	 5.46407	 7.61026	 0	 506
865	 5.46412	 7.61026	 0	 506
866	 5.46423	 7.61026	 0	 507
867	 5.46611	 7.61026	 0	 508
868	 5.46827	 7.61026	 0	 509
869	 5.47019	 7.61026	 0	 510
870	 5.47315	 7.61026	 0	 509
871	 5.47357	 7.61026	 0	 510
872	 5.47647	 7.61026	 0	 511
873	 5.48034	 7.61026	 0	 512
874	 5.48395	 7.61026	 0	 512
875	 5.48948	 7.61026	 0	 513
876	 5.4953	 7.61026	 0	 514
877	 5.49575	 7.61026	 0	 514
878	 5.49671	 7.61026	 0	 514
879	 5.49725	 7.61026	 0	 515
880	 5.50144	 7.61026	 0	 516
881	 5.50226	 7.61026	 0	 516
882	 5.50727	 7.61026	 0	 517
883	 5.50929	 7.61026	 0	 518
884	 5.51015	 7.61026	 0	 519
885	 5.51118	 7.61026	 0	 520
886	 5.51149	 7.61026	 0	 521
887	 5.51744	 7.61026	 0	 522
888	 5.51777	 7.61026	 0	 523
889	 5.51967	 7.61026	 0	 524
890	 5.52836	 7.61026	 0	 525
891	 5.52903	 7.61026	 0	 526
892	 5.53217	 7.61026	 0	 527
893	 5.53722	 7.61026	 0	 528
894	 5.53756	 7.61026	 0	 529
895	 5.54131	 7.61026	 0	 530
896	 5.54305	 7.61026	 0	 531
897	 5.54408	 7.61026	 0	 531
898	 5.54427	 7.61026	 0	 532
899	 5.54647	 7.61026	 0	 532
900	 5.54742	 7.61026	 0	 533
901	 5.54958	 7.61026	 0	 534
902	 5.55086	 7.61026	 0	 535
903	 5.55094	 7.61026	 0	 536
904	 5.55338	 7.61026	 0	 537
905	 5.55403	 7.61026	 0	 538
906	 5.55415	 7.61026	 0	 539
907	 5.55497	 7.61026	 0	 538
908	 5.55788	 7.61026	 0	 539
909	 5.55819	 7.61026	 0	 540
910	 5.55976	 7.61026	 0	 541
911	 5.56028	 7.61026	 0	 542
912	 5.56253	 7.61026	 0	 543
913	 5.56289	 7.61026	 0	 544
914	 5.56296	 7.61026	 0	 545
915	 5.56332	 7.61026	 0	 546
916	 5.56339	 7.61026	 0	 547
917	 5.56461	 7.61026	 0	 548
918	 5.56612	 7.61026	 0	 549
919	 5.57174	 7.61026	 0	 550
920	 5.57276	 7.61026	 0	 551
921	 5.57387	 7.61026	 0	 552
922	 5.57484	 7.61026	 0	 552
923	 5.57821	 7.61026	 0	 553
924	 5.57842	 7.61026	 0	 554
925	 5.57985	 7.61026	 0	 555
926	 5.58025	 7.61026	 0	 556
927	 5.58102	 7.61026	 0	 557
928	 5.58325	 7.61026	 0	 558
929	 5.58365	 7.61026	 0	 558
930	 5.58569	 7.61026	 0	 558
931	 5.58749	 7.61026	 0	 559
932	 5.58798	 7.61026	 0	 559
933	 5.59075	 7.61026	 0	 559
934	 5.59088	 7.61026	 0	 560
935	 5.59112	 7.61026	 0	 561
936	 5.59123	 7.61026	 0	 561
937	 5.59242	 7.61026	 0	 562
938	 5.59537	 7.61026	 0	 562
939	 5.59759	 7.61026	 0	 563
940	 5.60058	 7.61026	 0	 564
941	 5.60228	 7.61026	 0	 565
942	 5.60396	 7.61026	 0	 566
943	 5.60561	 7.61026	 0	 567
944	 5.6057	 7.61026	 0	 568
945	 5.60844	 7.61026	 0	 569
946	 5.6091	 7.61026	 0	 570
947	 5.61074	 7.61026	 0	 571
948	 5.61189	 7.61026	 0	 572
949	 5.61337	 7.61026	 0	 573
950	 5.61396	 7.61026	 0	 574
951	 5.61594	 7.61026	 0	 575
952	 5.61676	 7.61026	 0	 575
953	 5.61845	 7.61026	 0	 575
954	 5.6192	 7.61026	 0	 576
955	 5.62329	 7.61026	 0	 576
956	 5.62364	 7.61026	 0	 577
957	 5.62552	 7.61026	 0	 578
958	 5.63138	 7.61026	 0	 578
959	 5.63183	 7.61026	 0	 579
960	 5.63226	 7.61026	 0	 580
961	 5.63352	 7.61026	 0	 580
962	 5.63378	 7.61026	 0	 581
963	 5.63453	 7.61026	 0	 581
964	 5.6373	 7.61026	 0	 581
965	 5.63781	 7.61026	 0	 582
966	 5.63914	 7.61026	 0	 582
967	 5.63928	 7.61026	 0	 583
968	 5.63934	 7.61026	 0	 584
969	 5.64052	 7.61026	 0	 585
970	 5.64085	 7.61026	 0	 586
971	 5.6409	 7.61026	 0	 587
972	 5.64139	 7.61026	 0	 588
973	 5.64382	 7.61026	 0	 588
974	 5.64401	 7.61026	 0	 589
975	 5.64791	 7.61026	 0	 589
976	 5.64887	 7.61026	 0	 590
977	 5.65013	 7.61026	 0	 591
978	 5.65155	 7.61026	 0	 592
979	 5.6531	 7.61026	 0	 593
980	 5.65796	 7.61026	 0	 593
981	 5.65918	 7.61026	 0	 594
982	 5.66128	 7.61026	 0	 595
983	 5.66536	 7.61026	 0	 594
984	 5.66602	 7.61026	 0	 594
985	 5.67185	 7.61026	 0	 595
986	 5.67201	 7.61026	 0	 596
987	 5.67344	 7.61026	 0	 597
988	 5.67386	 7.61026	 0	 598
989	 5.6769	 7.61026	 0	 598
990	 5.67908	 7.61026	 0	 598
991	 5.67954	 7.61026	 0	 599
992	 5.68029	 7.61026	 0	 600
993	 5.68265	 7.61026	 0	 600
994	 5.68466	 7.61026	 0	 601
995	 5.68596	 7.61026	 0	 602
996	 5.68743	 7.61026	 0	 603
997	 5.68824	 7.61026	 0	 603
998	 5.69063	 7.61026	 0	 604
999	 5.6911	 7.61026	 0	 603
1000	 5.69119	 7.61026	 0	 604
1001	 5.69175	 7.61026	 0	 605
1002	 5.69529	 7.61026	 0	 605
1003	 5.69617	 7.61026	 0	 606
1004	 5.701	 7.61026	 0	 607
1005	 5.70247	 7.61026	 0	 607
1006	 5.70269	 7.61026	 0	 607
1007	 5.70727	 7.61026	 0	 606
1008	 5.70868	 7.61026	 0	 606
1009	 5.70893	 7.61026	 0	 606
1010	 5.7103	 7.61026	 0	 607
1011	 5.71261	 7.61026	 0	 607
1012	 5.71282	 7.61026	 0	 608
1013	 5.71304	 7.61026	 0	 607
1014	 5.71576	 7.61026	 0	 607
1015	 5.71887	 7.61026	 0	 608
1016	 5.72056	 7.61026	 0	 609
1017	 5.72323	 7.61026	 0	 609
1018	 5.72632	 7.61026	 0	 609
1019	 5.72636	 7.61026	 0	 609
1020	 5.72675	 7.61026	 0	 608
1021	 5.7268	 7.61026	 0	 609
1022	 5.72823	 7.61026	 0	 610
1023	 5.73033	 7.61026	 0	 611
1024	 5.73085	 7.61026	 0	 612
1025	 5.73491	 7.61026	 0	 613
1026	 5.73848	 7.61026	 0	 614
1027	 5.7391	 7.61026	 0	 614
1028	 5.73934	 7.61026	 0	 615
1029	 5.73978	 7.61026	 0	 616
1030	 5.73978	 7.61026	 0	 616
1031	 5.74219	 7.61026	 0	 617
1032	 5.74335	 7.61026	 0	 616
1033	 5.74351	 7.61026	 0	 616
1034	 5.74367	 7.61026	 0	 616
1035	 5.74481	 7.61026	 0	 617
1036	 5.74488	 7.61026	 0	 616
1037	 5.74497	 7.61026	 0	 617
1038	 5.74659	 7.61026	 0	 616
1039	 5.7477	 7.61026	 0	 617
1040	 5.74854	 7.61026	 0	 618
1041	 5.74907	 7.61026	 0	 618
1042	 5.75044	 7.61026	 0	 618
1043	 5.75128	 7.61026	 0	 618
1044	 5.75433	 7.61026	 0	 619
1045	 5.75483	 7.61026	 0	 620
1046	 5.75636	 7.61026	 0	 621
1047	 5.75663	 7.61026	 0	 621
1048	 5.75675	 7.61026	 0	 621
1049	 5.75826	 7.61026	 0	 621
1050	 5.7608	 7.61026	 0	 621
1051	 5.76413	 7.61026	 0	 622
1052	 5.76796	 7.61026	 0	 622
1053	 5.76884	 7.61026	 0	 621
1054	 5.76989	 7.61026	 0	 622
1055	 5.7708	 7.61026	 0	 623
1056	 5.77103	 7.61026	 0	 624
1057	 5.77104	 7.61026	 0	 625
1058	 5.77277	 7.61026	 0	 626
1059	 5.775	 7.61026	 0	 625
1060	 5.77594	 7.61026	 0	 625
1061	 5.77671	 7.61026	 0	 626
1062	 5.7769	 7.61026	 0	 627
1063	 5.77801	 7.61026	 0	 628
1064	 5.7783	 7.61026	 0	 629
1065	 5.77882	 7.61026	 0	 628
1066	 5.77943	 7.61026	 0	 627
1067	 5.78049	 7.61026	 0	 627
1068	 5.78324	 7.61026	 0	 628
1069	 5.78752	 7.61026	 0	 629
1070	 5.78831	 7.61026	 0	 628
1071	 5.78842	 7.61026	 0	 627
1072	 5.79206	 7.61026	 0	 626
1073	 5.79381	 7.61026	 0	 627
1074	 5.79396	 7.61026	 0	 627
1075	 5.79568	 7.61026	 0	 627
1076	 5.79594	 7.61026	 0	 626
1077	 5.79647	 7.61026	 0	 625
1078	 5.79692	 7.61026	 0	 625
1079	 5.79735	 7.61026	 0	 626
1080	 5.79791	 7.61026	 0	 626
1081	 5.80121	 7.61026	 0	 626
1082	 5.80135	 7.61026	 0	 626
1083	 5.80289	 7.61026	 0	 626
1084	 5.80414	 7.61026	 0	 627
1085	 5.80424	 7.61026	 0	 627
1086	 5.80598	 7.61026	 0	 628
1087	 5.80801	 7.61026	 0	 629
1088	 5.80983	 7.61026	 0	 630
1089	 5.81009	 7.61026	 0	 631
1090	 5.81018	 7.61026	 0	 630
1091	 5.81363	 7.61026	 0	 630
1092	 5.81444	 7.61026	 0	 631
1093	 5.8201	 7.61026	 0	 630
1094	 5.82045	 7.61026	 0	 631
1095	 5.82122	 7.61026	 0	 631
1096	 5.82167	 7.61026	 0	 631
1097	 5.82219	 7.61026	 0	 631
1098	 5.82368	 7.61026	 0	 631
1099	 5.82494	 7.61026	 0	 630
1100	 5.82535	 7.61026	 0	 631
1101	 5.82671	 7.61026	 0	 631
1102	 5.82781	 7.61026	 0	 631
1103	 5.82888	 7.61026	 0	 632
1104	 5.83014	 7.61026	 0	 631
1105	 5.83075	 7.61026	 0	 632
1106	 5.83168	 7.61026	 0	 632
1107	 5.83196	 7.61026	 0	 633
1108	 5.832	 7.61026	 0	 634
1109	 5.83269	 7.61026	 0	 635
1110	 5.83391	 7.61026	 0	 636
1111	 5.83426	 7.61026	 0	 635
1112	 5.83774	 7.61026	 0	 636
1113	 5.84263	 7.61026	 0	 637
1114	 5.84348	 7.61026	 0	 638
1115	 5.84492	 7.61026	 0	 639
1116	 5.8534	 7.61026	 0	 640
1117	 5.85525	 7.61026	 0	 640
1118	 5.8553	 7.61026	 0	 640
1119	 5.85893	 7.61026	 0	 641
1120	 5.8594	 7.61026	 0	 640
1121	 5.85949	 7.61026	 0	 641
1122	 5.86109	 7.61026	 0	 642
1123	 5.86233	 7.61026	 0	 643
1124	 5.86302	 7.61026	 0	 644
1125	 5.86308	 7.61026	 0	 643
1126	 5.86373	 7.61026	 0	 642
1127	 5.865	 7.61026	 0	 641
1128	 5.86532	 7.61026	 0	 640
1129	 5.86864	 7.61026	 0	 639
1130	 5.87054	 7.61026	 0	 638
1131	 5.87217	 7.61026	 0	 639
1132	 5.87228	 7.61026	 0	 638
1133	 5.87229	 7.61026	 0	 639
1134	 5.87363	 7.61026	 0	 639
1135	 5.87465	 7.61026	 0	 638
1136	 5.87537	 7.61026	 0	 639
1137	 5.8762	 7.61026	 0	 638
1138	 5.87668	 7.61026	 0	 639
1139	 5.87678	 7.61026	 0	 640
1140	 5.87979	 7.61026	 0	 640
1141	 5.8801	 7.61026	 0	 639
1142	 5.88132	 7.61026	 0	 640
1143	 5.88154	 7.61026	 0	 641
1144	 5.88163	 7.61026	 0	 641
1145	 5.88185	 7.61026	 0	 642
1146	 5.88195	 7.61026	 0	 641
1147	 5.88204	 7.61026	 0	 642
1148	 5.88267	 7.61026	 0	 641
1149	 5.88554	 7.61026	 0	 640
1150	 5.88628	 7.61026	 0	 639
1151	 5.88635	 7.61026	 0	 638
1152	 5.88946	 7.61026	 0	 638
1153	 5.89016	 7.61026	 0	 638
1154	 5.89096	 7.61026	 0	 639
1155	 5.89113	 7.61026	 0	 640
1156	 5.89131	 7.61026	 0	 641
1157	 5.89477	 7.61026	 0	 642
1158	 5.89537	 7.61026	 0	 642
1159	 5.89557	 7.61026	 0	 641
1160	 5.89605	 7.61026	 0	 642
1161	 5.89741	 7.61026	 0	 643
1162	 5.89749	 7.61026	 0	 642
1163	 5.89894	 7.61026	 0	 641
1164	 5.90202	 7.61026	 0	 640
1165	 5.90583	 7.61026	 0	 641
1166	 5.90834	 7.61026	 0	 640
1167	 5.90916	 7.61026	 0	 641
1168	 5.90936	 7.61026	 0	 640
1169	 5.90972	 7.61026	 0	 641
1170	 5.91024	 7.61026	 0	 642
1171	 5.91229	 7.61026	 0	 641
1172	 5.91253	 7.61026	 0	 642
1173	 5.91263	 7.61026	 0	 641
1174	 5.91271	 7.61026	 0	 642
1175	 5.91299	 7.61026	 0	 642
1176	 5.9133	 7.61026	 0	 643
1177	 5.914	 7.61026	 0	 642
1178	 5.91408	 7.61026	 0	 643
1179	 5.91662	 7.61026	 0	 644
1180	 5.91669	 7.61026	 0	 645
1181	 5.9177	 7.61026	 0	 646
1182	 5.91834	 7.61026	 0	 647
1183	 5.9189	 7.61026	 0	 646
1184	 5.92247	 7.61026	 0	 645
1185	 5.92273	 7.61026	 0	 646
1186	 5.92372	 7.61026	 0	 647
1187	 5.92467	 7.61026	 0	 648
1188	 5.92667	 7.61026	 0	 647
1189	 5.92803	 7.61026	 0	 648
1190	 5.92846	 7.61026	 0	 647
1191	 5.93005	 7.61026	 0	 647
1192	 5.93292	 7.61026	 0	 647
1193	 5.93393	 7.61026	 0	 648
1194	 5.9341	 7.61026	 0	 649
1195	 5.9349	 7.61026	 0	 650
1196	 5.93527	 7.61026	 0	 650
1197	 5.93677	 7.61026	 0	 651
1198	 5.93725	 7.61026	 0	 650
1199	 5.93838	 7.61026	 0	 649
1200	 5.93958	 7.61026	 0	 650
1201	 5.93981	 7.61026	 0	 650
1202	 5.9399	 7.61026	 0	 651
1203	 5.94041	 7.61026	 0	 650
1204	 5.94237	 7.61026	 0	 649
1205	 5.94435	 7.61026	 0	 650
1206	 5.94445	 7.61026	 0	 650
1207	 5.94698	 7.61026	 0	 649
1208	 5.94734	 7.61026	 0	 650
1209	 5.95018	 7.61026	 0	 651
1210	 5.95048	 7.61026	 0	 652
1211	 5.95136	 7.61026	 0	 652
1212	 5.95482	 7.61026	 0	 653
1213	 5.9555	 7.61026	 0	 653
1214	 5.95701	 7.61026	 0	 654
1215	 5.95705	 7.61026	 0	 654
1216	 5.95723	 7.61026	 0	 654
1217	 5.95873	 7.61026	 0	 655
1218	 5.96109	 7.61026	 0	 654
1219	 5.96179	 7.61026	 0	 655
1220	 5.96223	 7.61026	 0	 654
1221	 5.96352	 7.61026	 0	 653
1222	 5.96402	 7.61026	 0	 654
1223	 5.96545	 7.61026	 0	 653
1224	 5.96598	 7.61026	 0	 653
1225	 5.96636	 7.61026	 0	 652
1226	 5.96636	 7.61026	 0	 653
1227	 5.96669	 7.61026	 0	 654
1228	 5.96694	 7.61026	 0	 653
1229	 5.9677	 7.61026	 0	 652
1230	 5.96771	 7.61026	 0	 653
1231	 5.96935	 7.61026	 0	 653
1232	 5.97651	 7.61026	 0	 654
1233	 5.97698	 7.61026	 0	 653
1234	 5.97927	 7.61026	 0	 652
1235	 5.98092	 7.61026	 0	 653
1236	 5.98161	 7.61026	 0	 654
1237	 5.98205	 7.61026	 0	 654
1238	 5.98435	 7.61026	 0	 655
1239	 5.98729	 7.61026	 0	 656
1240	 5.98738	 7.61026	 0	 656
1241	 5.98849	 7.61026	 0	 655
1242	 5.98876	 7.61026	 0	 656
1243	 5.99076	 7.61026	 0	 657
1244	 5.99329	 7.61026	 0	 656
1245	 5.99374	 7.61026	 0	 657
1246	 5.99475	 7.61026	 0	 656
1247	 5.99553	 7.61026	 0	 656
1248	 5.99622	 7.61026	 0	 657
1249	 5.99742	 7.61026	 0	 656
1250	 5.99783	 7.61026	 0	 655
1251	 6.00269	 7.61026	 0	 654
1252	 6.0028	 7.61026	 0	 655
1253	 6.00436	 7.61026	 0	 654
1254	 6.00473	 7.61026	 0	 654
1255	 6.00554	 7.61026	 0	 655
1256	 6.00618	 7.61026	 0	 654
1257	 6.00899	 7.61026	 0	 655
1258	 6.0111	 7.61026	 0	 654
1259	 6.0114	 7.61026	 0	 655
1260	 6.01223	 7.61026	 0	 656
1261	 6.0138	 7.61026	 0	 657
1262	 6.01434	 7.61026	 0	 656
1263	 6.01705	 7.61026	 0	 655
1264	 6.01761	 7.61026	 0	 656
1265	 6.0177	 7.61026	 0	 657
1266	 6.01844	 7.61026	 0	 656
1267	 6.02011	 7.61026	 0	 657
1268	 6.02434	 7.61026	 0	 658
1269	 6.02444	 7.61026	 0	 659
1270	 6.02445	 7.61026	 0	 660
1271	 6.02454	 7.61026	 0	 659
1272	 6.0248	 7.61026	 0	 658
1273	 6.02535	 7.61026	 0	 659
1274	 6.0259	 7.61026	 0	 658
1275	 6.02605	 7.61026	 0	 659
1276	 6.02629	 7.61026	 0	 659
1277	 6.0291	 7.61026	 0	 660
1278	 6.02917	 7.61026	 0	 659
1279	 6.02985	 7.61026	 0	 660
1280	 6.03192	 7.61026	 0	 659
1281	 6.03388	 7.61026	 0	 660
1282	 6.03414	 7.61026	 0	 659
1283	 6.03521	 7.61026	 0	 660
1284	 6.0353	 7.61026	 0	 659
1285	 6.03944	 7.61026	 0	 658
1286	 6.0409	 7.61026	 0	 659
1287	 6.04113	 7.61026	 0	 660
1288	 6.0421	 7.61026	 0	 659
1289	 6.04227	 7.61026	 0	 658
1290	 6.04288	 7.61026	 0	 659
1291	 6.04434	 7.61026	 0	 658
1292	 6.04514	 7.61026	 0	 657
1293	 6.04622	 7.61026	 0	 658
1294	 6.04804	 7.61026	 0	 658
1295	 6.0506	 7.61026	 0	 659
1296	 6.05261	 7.61026	 0	 660
1297	 6.05351	 7.61026	 0	 659
1298	 6.05583	 7.61026	 0	 658
1299	 6.06133	 7.61026	 0	 659
1300	 6.06137	 7.61026	 0	 660
1301	 6.063	 7.61026	 0	 661
1302	 6.06322	 7.61026	 0	 660
1303	 6.06498	 7.61026	 0	 661
1304	 6.06665	 7.61026	 0	 662
1305	 6.06901	 7.61026	 0	 662
1306	 6.06946	 7.61026	 0	 663
1307	 6.07023	 7.61026	 0	 662
1308	 6.07292	 7.61026	 0	 661
1309	 6.07299	 7.61026	 0	 660
1310	 6.07541	 7.61026	 0	 661
1311	 6.07835	 7.61026	 0	 662
1312	 6.07841	 7.61026	 0	 663
1313	 6.07985	 7.61026	 0	 662
1314	 6.08047	 7.61026	 0	 661
1315	 6.08083	 7.61026	 0	 662
1316	 6.08195	 7.61026	 0	 662
1317	 6.08214	 7.61026	 0	 661
1318	 6.08577	 7.61026	 0	 660
1319	 6.08718	 7.61026	 0	 661
1320	 6.08813	 7.61026	 0	 661
1321	 6.08852	 7.61026	 0	 661
1322	 6.08973	 7.61026	 0	 662
1323	 6.09148	 7.61026	 0	 661
1324	 6.09262	 7.61026	 0	 662
1325	 6.09352	 7.61026	 0	 661
1326	 6.09374	 7.61026	 0	 662
1327	 6.09497	 7.61026	 0	 663
1328	 6.09547	 7.61026	 0	 663
1329	 6.09583	 7.61026	 0	 663
1330	 6.09598	 7.61026	 0	 664
1331	 6.09644	 7.61026	 0	 665
1332	 6.09647	 7.61026	 0	 665
1333	 6.09694	 7.61026	 0	 666
1334	 6.09775	 7.61026	 0	 666
1335	 6.10053	 7.61026	 0	 667
1336	 6.10055	 7.61026	 0	 666
1337	 6.10285	 7.61026	 0	 667
1338	 6.10333	 7.61026	 0	 668
1339	 6.10363	 7.61026	 0	 667
1340	 6.10407	 7.61026	 0	 666
1341	 6.10691	 7.61026	 0	 666
1342	 6.10755	 7.61026	 0	 667
1343	 6.10822	 7.61026	 0	 666
1344	 6.10987	 7.61026	 0	 665
1345	 6.11089	 7.61026	 0	 664
1346	 6.11144	 7.61026	 0	 663
1347	 6.11175	 7.61026	 0	 662
1348	 6.11431	 7.61026	 0	 661
1349	 6.11676	 7.61026	 0	 661
1350	 6.11811	 7.61026	 0	 660
1351	 6.11822	 7.61026	 0	 659
1352	 6.12147	 7.61026	 0	 660
1353	 6.12381	 7.61026	 0	 661
1354	 6.12608	 7.61026	 0	 660
1355	 6.12887	 7.61026	 0	 659
1356	 6.13074	 7.61026	 0	 660
1357	 6.13222	 7.61026	 0	 661
1358	 6.13298	 7.61026	 0	 662
1359	 6.13513	 7.61026	 0	 661
1360	 6.13667	 7.61026	 0	 660
1361	 6.13942	 7.61026	 0	 659
1362	 6.14135	 7.61026	 0	 658
1363	 6.14295	 7.61026	 0	 659
1364	 6.14302	 7.61026	 0	 660
1365	 6.14305	 7.61026	 0	 661
1366	 6.14569	 7.61026	 0	 660
1367	 6.14736	 7.61026	 0	 659
1368	 6.1481	 7.61026	 0	 660
1369	 6.14866	 7.61026	 0	 661
1370	 6.1504	 7.61026	 0	 662
1371	 6.15107	 7.61026	 0	 663
1372	 6.15158	 7.61026	 0	 662
1373	 6.15321	 7.61026	 0	 663
1374	 6.15329	 7.61026	 0	 664
1375	 6.15329	 7.61026	 0	 665
1376	 6.1535	 7.61026	 0	 666
1377	 6.15624	 7.61026	 0	 665
1378	 6.15766	 7.61026	 0	 664
1379	 6.16135	 7.61026	 0	 664
1380	 6.16219	 7.61026	 0	 665
1381	 6.16359	 7.61026	 0	 665
1382	 6.16376	 7.61026	 0	 666
1383	 6.16384	 7.61026	 0	 665
1384	 6.16544	 7.61026	 0	 666
1385	 6.1662	 7.61026	 0	 665
1386	 6.1692	 7.61026	 0	 665
1387	 6.16962	 7.61026	 0	 665
1388	 6.17064	 7.61026	 0	 666
1389	 6.17092	 7.61026	 0	 666
1390	 6.17126	 7.61026	 0	 667
1391	 6.17261	 7.61026	 0	 668
1392	 6.17276	 7.61026	 0	 667
1393	 6.1751	 7.61026	 0	 666
1394	 6.17675	 7.61026	 0	 667
1395	 6.17736	 7.61026	 0	 667
1396	 6.17754	 7.61026	 0	 668
1397	 6.17823	 7.61026	 0	 669
1398	 6.17834	 7.61026	 0	 670
1399	 6.17992	 7.61026	 0	 669
1400	 6.18226	 7.61026	 0	 668
1401	 6.18255	 7.61026	 0	 667
1402	 6.18404	 7.61026	 0	 666
1403	 6.18714	 7.61026	 0	 667
1404	 6.18882	 7.61026	 0	 666
1405	 6.19059	 7.61026	 0	 665
1406	 6.19067	 7.61026	 0	 666
1407	 6.19661	 7.61026	 0	 667
1408	 6.1967	 7.61026	 0	 666
1409	 6.19751	 7.61026	 0	 665
1410	 6.19795	 7.61026	 0	 666
1411	 6.19847	 7.61026	 0	 667
1412	 6.19855	 7.61026	 0	 666
1413	 6.19865	 7.61026	 0	 665
1414	 6.19932	 7.61026	 0	 666
1415	 6.19954	 7.61026	 0	 667
1416	 6.19956	 7.61026	 0	 668
1417	 6.2019	 7.61026	 0	 667
1418	 6.20238	 7.61026	 0	 666
1419	 6.20265	 7.61026	 0	 667
1420	 6.20323	 7.61026	 0	 666
1421	 6.20553	 7.61026	 0	 665
1422	 6.20691	 7.61026	 0	 666
1423	 6.20835	 7.61026	 0	 665
1424	 6.20942	 7.61026	 0	 664
1425	 6.21093	 7.61026	 0	 663
1426	 6.21233	 7.61026	 0	 663
1427	 6.2133	 7.61026	 0	 663
1428	 6.21462	 7.61026	 0	 662
1429	 6.21554	 7.61026	 0	 663
1430	 6.21713	 7.61026	 0	 664
1431	 6.22101	 7.61026	 0	 663
1432	 6.22129	 7.61026	 0	 664
1433	 6.22132	 7.61026	 0	 665
1434	 6.22385	 7.61026	 0	 664
1435	 6.22454	 7.61026	 0	 663
1436	 6.22624	 7.61026	 0	 664
1437	 6.22692	 7.61026	 0	 665
1438	 6.22891	 7.61026	 0	 666
1439	 6.23158	 7.61026	 0	 666
1440	 6.2321	 7.61026	 0	 665
1441	 6.23279	 7.61026	 0	 666
1442	 6.23283	 7.61026	 0	 667
1443	 6.23285	 7.61026	 0	 667
1444	 6.23337	 7.61026	 0	 667
1445	 6.23521	 7.61026	 0	 668
1446	 6.23532	 7.61026	 0	 667
1447	 6.2356	 7.61026	 0	 666
1448	 6.23612	 7.61026	 0	 667
1449	 6.23651	 7.61026	 0	 668
1450	 6.23756	 7.61026	 0	 669
1451	 6.23777	 7.61026	 0	 670
1452	 6.23831	 7.61026	 0	 669
1453	 6.23833	 7.61026	 0	 670
1454	 6.24014	 7.61026	 0	 669
1455	 6.24125	 7.61026	 0	 670
1456	 6.24159	 7.61026	 0	 669
1457	 6.24278	 7.61026	 0	 668
1458	 6.24474	 7.61026	 0	 669
1459	 6.24799	 7.61026	 0	 670
1460	 6.24865	 7.61026	 0	 669
1461	 6.2497	 7.61026	 0	 668
1462	 6.25043	 7.61026	 0	 667
1463	 6.25156	 7.61026	 0	 668
1464	 6.25252	 7.61026	 0	 669
1465	 6.25345	 7.61026	 0	 668
1466	 6.25428	 7.61026	 0	 669
1467	 6.25678	 7.61026	 0	 669
1468	 6.25679	 7.61026	 0	 668
1469	 6.25682	 7.61026	 0	 667
1470	 6.25731	 7.61026	 0	 668
1471	 6.2618	 7.61026	 0	 669
1472	 6.2635	 7.61026	 0	 670
1473	 6.2637	 7.61026	 0	 669
1474	 6.2642	 7.61026	 0	 669
1475	 6.26465	 7.61026	 0	 669
1476	 6.2653	 7.61026	 0	 670
1477	 6.2695	 7.61026	 0	 671
1478	 6.27039	 7.61026	 0	 670
1479	 6.27328	 7.61026	 0	 670
1480	 6.27371	 7.61026	 0	 669
1481	 6.27551	 7.61026	 0	 668
1482	 6.27756	 7.61026	 0	 668
1483	 6.27881	 7.61026	 0	 669
1484	 6.2797	 7.61026	 0	 668
1485	 6.27981	 7.61026	 0	 667
1486	 6.27983	 7.61026	 0	 668
1487	 6.28026	 7.61026	 0	 667
1488	 6.28026	 7.61026	 0	 667
1489	 6.28361	 7.61026	 0	 666
1490	 6.28396	 7.61026	 0	 667
1491	 6.28711	 7.61026	 0	 666
1492	 6.28849	 7.61026	 0	 667
1493	 6.29011	 7.61026	 0	 668
1494	 6.29101	 7.61026	 0	 669
1495	 6.29251	 7.61026	 0	 668
1496	 6.29279	 7.61026	 0	 669
1497	 6.29288	 7.61026	 0	 669
1498	 6.29325	 7.61026	 0	 670
1499	 6.29479	 7.61026	 0	 670
1500	 6.29635	 7.61026	 0	 670
1501	 6.29728	 7.61026	 0	 671
1502	 6.29831	 7.61026	 0	 672
1503	 6.29845	 7.61026	 0	 672
1504	 6.29871	 7.61026	 0	 671
1505	 6.30077	 7.61026	 0	 672
1506	 6.30196	 7.61026	 0	 673
1507	 6.3053	 7.61026	 0	 672
1508	 6.30826	 7.61026	 0	 673
1509	 6.3087	 7.61026	 0	 673
1510	 6.30961	 7.61026	 0	 672
1511	 6.31071	 7.61026	 0	 673
1512	 6.31291	 7.61026	 0	 672
1513	 6.31383	 7.61026	 0	 671
1514	 6.31459	 7.61026	 0	 670
1515	 6.31495	 7.61026	 0	 670
1516	 6.31848	 7.61026	 0	 669
1517	 6.31919	 7.61026	 0	 669
1518	 6.32163	 7.61026	 0	 670
1519	 6.32244	 7.61026	 0	 669
1520	 6.3229	 7.61026	 0	 668
1521	 6.33033	 7.61026	 0	 669
1522	 6.33056	 7.61026	 0	 668
1523	 6.33143	 7.61026	 0	 669
1524	 6.33351	 7.61026	 0	 668
1525	 6.33536	 7.61026	 0	 667
1526	 6.33759	 7.61026	 0	 666
1527	 6.33896	 7.61026	 0	 667
1528	 6.33921	 7.61026	 0	 668
1529	 6.34026	 7.61026	 0	 667
1530	 6.34056	 7.61026	 0	 668
1531	 6.3416	 7.61026	 0	 669
1532	 6.34228	 7.61026	 0	 669
1533	 6.34231	 7.61026	 0	 668
1534	 6.34311	 7.61026	 0	 669
1535	 6.34607	 7.61026	 0	 668
1536	 6.34643	 7.61026	 0	 667
1537	 6.34651	 7.61026	 0	 666
1538	 6.348	 7.61026	 0	 665
1539	 6.34923	 7.61026	 0	 664
1540	 6.34931	 7.61026	 0	 663
1541	 6.35001	 7.61026	 0	 662
1542	 6.35128	 7.61026	 0	 661
1543	 6.3533	 7.61026	 0	 660
1544	 6.35457	 7.61026	 0	 661
1545	 6.35728	 7.61026	 0	 660
1546	 6.35832	 7.61026	 0	 659
1547	 6.35871	 7.61026	 0	 660
1548	 6.35939	 7.61026	 0	 660
1549	 6.36024	 7.61026	 0	 659
1550	 6.36042	 7.61026	 0	 658
1551	 6.36126	 7.61026	 0	 657
1552	 6.36382	 7.61026	 0	 657
1553	 6.3644	 7.61026	 0	 656
1554	 6.36482	 7.61026	 0	 657
1555	 6.36596	 7.61026	 0	 658
1556	 6.36653	 7.61026	 0	 659
1557	 6.36814	 7.61026	 0	 658
1558	 6.3683	 7.61026	 0	 657
1559	 6.36949	 7.61026	 0	 658
1560	 6.36988	 7.61026	 0	 657
1561	 6.37092	 7.61026	 0	 656
1562	 6.37227	 7.61026	 0	 655
1563	 6.3755	 7.61026	 0	 654
1564	 6.37954	 7.61026	 0	 655
1565	 6.3801	 7.61026	 0	 656
1566	 6.38065	 7.61026	 0	 657
1567	 6.38139	 7.61026	 0	 657
1568	 6.38149	 7.61026	 0	 656
1569	 6.38202	 7.61026	 0	 657
1570	 6.38332	 7.61026	 0	 658
1571	 6.38662	 7.61026	 0	 659
1572	 6.3888	 7.61026	 0	 658
1573	 6.3904	 7.61026	 0	 657
1574	 6.39056	 7.61026	 0	 656
1575	 6.3941	 7.61026	 0	 655
1576	 6.39534	 7.61026	 0	 656
1577	 6.39641	 7.61026	 0	 657
1578	 6.39658	 7.61026	 0	 657
1579	 6.39705	 7.61026	 0	 656
1580	 6.39856	 7.61026	 0	 655
1581	 6.39996	 7.61026	 0	 656
1582	 6.40005	 7.61026	 0	 657
1583	 6.40019	 7.61026	 0	 657
1584	 6.40209	 7.61026	 0	 657
1585	 6.40229	 7.61026	 0	 656
1586	 6.40273	 7.61026	 0	 655
1587	 6.40488	 7.61026	 0	 656
1588	 6.40536	 7.61026	 0	 655
1589	 6.40559	 7.61026	 0	 655
1590	 6.4075	 7.61026	 0	 656
1591	 6.40796	 7.61026	 0	 656
1592	 6.40857	 7.61026	 0	 657
1593	 6.41205	 7.61026	 0	 657
1594	 6.413	 7.61026	 0	 658
1595	 6.4142	 7.61026	 0	 657
1596	 6.41541	 7.61026	 0	 658
1597	 6.41575	 7.61026	 0	 659
1598	 6.41605	 7.61026	 0	 660
1599	 6.4185	 7.61026	 0	 661
1600	 6.41923	 7.61026	 0	 660
1601	 6.4197	 7.61026	 0	 659
1602	 6.42165	 7.61026	 0	 658
1603	 6.4222	 7.61026	 0	 657
1604	 6.42248	 7.61026	 0	 658
1605	 6.42253	 7.61026	 0	 659
1606	 6.42562	 7.61026	 0	 660
1607	 6.42909	 7.61026	 0	 659
1608	 6.42953	 7.61026	 0	 658
1609	 6.42958	 7.61026	 0	 659
1610	 6.42973	 7.61026	 0	 659
1611	 6.42975	 7.61026	 0	 658
1612	 6.4315	 7.61026	 0	 658
1613	 6.43222	 7.61026	 0	 657
1614	 6.43249	 7.61026	 0	 658
1615	 6.4328	 7.61026	 0	 659
1616	 6.43306	 7.61026	 0	 659
1617	 6.43359	 7.61026	 0	 660
1618	 6.43415	 7.61026	 0	 661
1619	 6.43424	 7.61026	 0	 660
1620	 6.4356	 7.61026	 0	 661
1621	 6.43897	 7.61026	 0	 660
1622	 6.43926	 7.61026	 0	 659
1623	 6.4408	 7.61026	 0	 660
1624	 6.4438	 7.61026	 0	 661
1625	 6.44559	 7.61026	 0	 662
1626	 6.4481	 7.61026	 0	 663
1627	 6.44814	 7.61026	 0	 663
1628	 6.44948	 7.61026	 0	 664
1629	 6.45349	 7.61026	 0	 663
1630	 6.45434	 7.61026	 0	 664
1631	 6.45453	 7.61026	 0	 663
1632	 6.45566	 7.61026	 0	 664
1633	 6.45765	 7.61026	 0	 664
1634	 6.45989	 7.61026	 0	 665
1635	 6.46108	 7.61026	 0	 665
1636	 6.46243	 7.61026	 0	 666
1637	 6.46481	 7.61026	 0	 665
1638	 6.46573	 7.61026	 0	 666
1639	 6.46976	 7.61026	 0	 667
1640	 6.47058	 7.61026	 0	 668
1641	 6.47095	 7.61026	 0	 667
1642	 6.471	 7.61026	 0	 666
1643	 6.47107	 7.61026	 0	 667
1644	 6.47198	 7.61026	 0	 666
1645	 6.47234	 7.61026	 0	 667
1646	 6.47341	 7.61026	 0	 666
1647	 6.47759	 7.61026	 0	 667
1648	 6.47976	 7.61026	 0	 666
1649	 6.4798	 7.61026	 0	 665
1650	 6.4801	 7.61026	 0	 666
1651	 6.48049	 7.61026	 0	 665
1652	 6.48053	 7.61026	 0	 666
1653	 6.48276	 7.61026	 0	 667
1654	 6.48431	 7.61026	 0	 666
1655	 6.4856	 7.61026	 0	 665
1656	 6.48622	 7.61026	 0	 666
1657	 6.48629	 7.61026	 0	 666
1658	 6.48732	 7.61026	 0	 665
1659	 6.48863	 7.61026	 0	 666
1660	 6.49067	 7.61026	 0	 667
1661	 6.49084	 7.61026	 0	 668
1662	 6.49124	 7.61026	 0	 667
1663	 6.49157	 7.61026	 0	 668
1664	 6.49194	 7.61026	 0	 669
1665	 6.492	 7.61026	 0	 669
1666	 6.49436	 7.61026	 0	 670
1667	 6.49467	 7.61026	 0	 671
1668	 6.49474	 7.61026	 0	 672
1669	 6.4958	 7.61026	 0	 673
1670	 6.49632	 7.61026	 0	 672
1671	 6.49677	 7.61026	 0	 672
1672	 6.49734	 7.61026	 0	 673
1673	 6.4989	 7.61026	 0	 672
1674	 6.50149	 7.61026	 0	 673
1675	 6.50197	 7.61026	 0	 672
1676	 6.50381	 7.61026	 0	 671
1677	 6.50396	 7.61026	 0	 670
1678	 6.50419	 7.61026	 0	 671
1679	 6.50537	 7.61026	 0	 671
1680	 6.50543	 7.61026	 0	 672
1681	 6.50675	 7.61026	 0	 673
1682	 6.5068	 7.61026	 0	 672
1683	 6.50733	 7.61026	 0	 671
1684	 6.51067	 7.61026	 0	 670
1685	 6.51162	 7.61026	 0	 670
1686	 6.5127	 7.61026	 0	 671
1687	 6.5134	 7.61026	 0	 670
1688	 6.51399	 7.61026	 0	 670
1689	 6.51456	 7.61026	 0	 669
1690	 6.51553	 7.61026	 0	 670
1691	 6.51577	 7.61026	 0	 669
1692	 6.51651	 7.61026	 0	 670
1693	 6.51754	 7.61026	 0	 671
1694	 6.51901	 7.61026	 0	 670
1695	 6.52008	 7.61026	 0	 671
1696	 6.52185	 7.61026	 0	 670
1697	 6.52243	 7.61026	 0	 671
1698	 6.52286	 7.61026	 0	 672
1699	 6.52329	 7.61026	 0	 671
1700	 6.52558	 7.61026	 0	 670
1701	 6.52616	 7.61026	 0	 671
1702	 6.52665	 7.61026	 0	 670
1703	 6.52728	 7.61026	 0	 670
1704	 6.52801	 7.61026	 0	 670
1705	 6.5286	 7.61026	 0	 670
1706	 6.53243	 7.61026	 0	 671
1707	 6.53274	 7.61026	 0	 671
1708	 6.53275	 7.61026	 0	 670
1709	 6.53334	 7.61026	 0	 670
1710	 6.53423	 7.61026	 0	 671
1711	 6.53464	 7.61026	 0	 672
1712	 6.53543	 7.61026	 0	 672
1713	 6.53602	 7.61026	 0	 671
1714	 6.53663	 7.61026	 0	 672
1715	 6.53782	 7.61026	 0	 673
1716	 6.53836	 7.61026	 0	 672
1717	 6.53869	 7.61026	 0	 671
1718	 6.54011	 7.61026	 0	 670
1719	 6.54076	 7.61026	 0	 669
1720	 6.54114	 7.61026	 0	 670
1721	 6.54394	 7.61026	 0	 669
1722	 6.54449	 7.61026	 0	 668
1723	 6.54555	 7.61026	 0	 667
1724	 6.54729	 7.61026	 0	 666
1725	 6.54862	 7.61026	 0	 665
1726	 6.54897	 7.61026	 0	 664
1727	 6.55277	 7.61026	 0	 665
1728	 6.55278	 7.61026	 0	 666
1729	 6.55312	 7.61026	 0	 665
1730	 6.55402	 7.61026	 0	 666
1731	 6.55615	 7.61026	 0	 665
1732	 6.5578	 7.61026	 0	 664
1733	 6.55831	 7.61026	 0	 665
1734	 6.5593	 7.61026	 0	 664
1735	 6.56029	 7.61026	 0	 663
1736	 6.56212	 7.61026	 0	 664
1737	 6.56226	 7.61026	 0	 665
1738	 6.56265	 7.61026	 0	 665
1739	 6.56544	 7.61026	 0	 665
1740	 6.5656	 7.61026	 0	 666
1741	 6.56689	 7.61026	 0	 665
1742	 6.56971	 7.61026	 0	 666
1743	 6.57085	 7.61026	 0	 667
1744	 6.57104	 7.61026	 0	 667
1745	 6.5717	 7.61026	 0	 666
1746	 6.57194	 7.61026	 0	 667
1747	 6.57241	 7.61026	 0	 668
1748	 6.57628	 7.61026	 0	 669
1749	 6.57707	 7.61026	 0	 668
1750	 6.57925	 7.61026	 0	 667
1751	 6.58138	 7.61026	 0	 666
1752	 6.58191	 7.61026	 0	 665
1753	 6.58206	 7.61026	 0	 666
1754	 6.58251	 7.61026	 0	 665
1755	 6.58253	 7.61026	 0	 665
1756	 6.58275	 7.61026	 0	 664
1757	 6.58302	 7.61026	 0	 663
1758	 6.5842	 7.61026	 0	 664
1759	 6.58461	 7.61026	 0	 665
1760	 6.58592	 7.61026	 0	 664
1761	 6.58723	 7.61026	 0	 665
1762	 6.58927	 7.61026	 0	 664
1763	 6.58938	 7.61026	 0	 665
1764	 6.59061	 7.61026	 0	 664
1765	 6.59073	 7.61026	 0	 665
1766	 6.59218	 7.61026	 0	 666
1767	 6.59358	 7.61026	 0	 666
1768	 6.59453	 7.61026	 0	 666
1769	 6.59488	 7.61026	 0	 665
1770	 6.59494	 7.61026	 0	 666
1771	 6.59513	 7.61026	 0	 666
1772	 6.59516	 7.61026	 0	 667
1773	 6.59522	 7.61026	 0	 666
1774	 6.59647	 7.61026	 0	 665
1775	 6.5965	 7.61026	 0	 664
1776	 6.59656	 7.61026	 0	 665
1777	 6.59842	 7.61026	 0	 664
1778	 6.59921	 7.61026	 0	 663
1779	 6.60033	 7.61026	 0	 664
1780	 6.60077	 7.61026	 0	 665
1781	 6.60097	 7.61026	 0	 665
1782	 6.60243	 7.61026	 0	 666
1783	 6.60274	 7.61026	 0	 667
1784	 6.60832	 7.61026	 0	 668
1785	 6.60876	 7.61026	 0	 667
1786	 6.6095	 7.61026	 0	 668
1787	 6.61047	 7.61026	 0	 669
1788	 6.61075	 7.61026	 0	 668
1789	 6.61102	 7.61026	 0	 667
1790	 6.61117	 7.61026	 0	 666
1791	 6.61133	 7.61026	 0	 667
1792	 6.61288	 7.61026	 0	 666
1793	 6.61318	 7.61026	 0	 665
1794	 6.61628	 7.61026	 0	 666
1795	 6.6169	 7.61026	 0	 667
1796	 6.61805	 7.61026	 0	 666
1797	 6.6185	 7.61026	 0	 665
1798	 6.62107	 7.61026	 0	 664
1799	 6.62335	 7.61026	 0	 664
1800	 6.6238	 7.61026	 0	 665
1801	 6.62529	 7.61026	 0	 666
1802	 6.62577	 7.61026	 0	 667
1803	 6.62639	 7.61026	 0	 666
1804	 6.62769	 7.61026	 0	 665
1805	 6.62909	 7.61026	 0	 664
1806	 6.6312	 7.61026	 0	 663
1807	 6.63413	 7.61026	 0	 662
1808	 6.63417	 7.61026	 0	 663
1809	 6.6365	 7.61026	 0	 662
1810	 6.63683	 7.61026	 0	 663
1811	 6.63766	 7.61026	 0	 664
1812	 6.63808	 7.61026	 0	 663
1813	 6.64005	 7.61026	 0	 664
1814	 6.64009	 7.61026	 0	 663
1815	 6.6401	 7.61026	 0	 664
1816	 6.64154	 7.61026	 0	 665
1817	 6.6417	 7.61026	 0	 664
1818	 6.6433	 7.61026	 0	 663
1819	 6.64368	 7.61026	 0	 663
1820	 6.6437	 7.61026	 0	 662
1821	 6.64384	 7.61026	 0	 663
1822	 6.64482	 7.61026	 0	 664
1823	 6.64488	 7.61026	 0	 664
1824	 6.6455	 7.61026	 0	 663
1825	 6.64677	 7.61026	 0	 664
1826	 6.64691	 7.61026	 0	 665
1827	 6.64764	 7.61026	 0	 666
1828	 6.64798	 7.61026	 0	 667
1829	 6.65005	 7.61026	 0	 666
1830	 6.65205	 7.61026	 0	 667
1831	 6.65286	 7.61026	 0	 666
1832	 6.65425	 7.61026	 0	 667
1833	 6.65433	 7.61026	 0	 668
1834	 6.65529	 7.61026	 0	 669
1835	 6.65587	 7.61026	 0	 670
1836	 6.65675	 7.61026	 0	 671
1837	 6.65792	 7.61026	 0	 670
1838	 6.65865	 7.61026	 0	 670
1839	 6.65937	 7.61026	 0	 671
1840	 6.66067	 7.61026	 0	 672
1841	 6.66075	 7.61026	 0	 671
1842	 6.66114	 7.61026	 0	 670
1843	 6.66157	 7.61026	 0	 669
1844	 6.66166	 7.61026	 0	 670
1845	 6.66181	 7.61026	 0	 669
1846	 6.66518	 7.61026	 0	 670
1847	 6.66774	 7.61026	 0	 670
1848	 6.6681	 7.61026	 0	 671
1849	 6.66828	 7.61026	 0	 670
1850	 6.67052	 7.61026	 0	 671
1851	 6.67202	 7.61026	 0	 670
1852	 6.67362	 7.61026	 0	 671
1853	 6.67367	 7.61026	 0	 670
1854	 6.67456	 7.61026	 0	 671
1855	 6.67491	 7.61026	 0	 672
1856	 6.67551	 7.61026	 0	 671
1857	 6.67606	 7.61026	 0	 672
1858	 6.67721	 7.61026	 0	 671
1859	 6.67745	 7.61026	 0	 670
1860	 6.67789	 7.61026	 0	 671
1861	 6.67825	 7.61026	 0	 670
1862	 6.67983	 7.61026	 0	 669
1863	 6.68005	 7.61026	 0	 670
1864	 6.68211	 7.61026	 0	 671
1865	 6.68233	 7.61026	 0	 670
1866	 6.68239	 7.61026	 0	 671
1867	 6.68253	 7.61026	 0	 670
1868	 6.68273	 7.61026	 0	 669
1869	 6.68313	 7.61026	 0	 670
1870	 6.68626	 7.61026	 0	 669
1871	 6.68682	 7.61026	 0	 670
1872	 6.68821	 7.61026	 0	 671
1873	 6.6893	 7.61026	 0	 670
1874	 6.69057	 7.61026	 0	 671
1875	 6.69168	 7.61026	 0	 672
1876	 6.69304	 7.61026	 0	 671
1877	 6.69604	 7.61026	 0	 672
1878	 6.69666	 7.61026	 0	 673
1879	 6.6973	 7.61026	 0	 672
1880	 6.69926	 7.61026	 0	 673
1881	 6.6999	 7.61026	 0	 674
1882	 6.7	 7.61026	 0	 673
1883	 6.70093	 7.61026	 0	 674
1884	 6.70099	 7.61026	 0	 673
1885	 6.70101	 7.61026	 0	 672
1886	 6.70229	 7.61026	 0	 671
1887	 6.70234	 7.61026	 0	 672
1888	 6.70247	 7.61026	 0	 671
1889	 6.70301	 7.61026	 0	 672
1890	 6.70318	 7.61026	 0	 672
1891	 6.70445	 7.61026	 0	 671
1892	 6.70461	 7.61026	 0	 672
1893	 6.70478	 7.61026	 0	 672
1894	 6.70534	 7.61026	 0	 671
1895	 6.70611	 7.61026	 0	 672
1896	 6.70768	 7.61026	 0	 671
1897	 6.7108	 7.61026	 0	 671
1898	 6.71133	 7.61026	 0	 670
1899	 6.71134	 7.61026	 0	 669
1900	 6.71215	 7.61026	 0	 670
1901	 6.71253	 7.61026	 0	 671
1902	 6.7134	 7.61026	 0	 672
1903	 6.7135	 7.61026	 0	 671
1904	 6.71453	 7.61026	 0	 670
1905	 6.71475	 7.61026	 0	 671
1906	 6.71713	 7.61026	 0	 670
1907	 6.71735	 7.61026	 0	 669
1908	 6.7174	 7.61026	 0	 668
1909	 6.7176	 7.61026	 0	 667
1910	 6.71909	 7.61026	 0	 666
1911	 6.72103	 7.61026	 0	 666
1912	 6.72299	 7.61026	 0	 667
1913	 6.72345	 7.61026	 0	 666
1914	 6.72594	 7.61026	 0	 665
1915	 6.72614	 7.61026	 0	 666
1916	 6.72654	 7.61026	 0	 667
1917	 6.72737	 7.61026	 0	 666
1918	 6.72775	 7.61026	 0	 665
1919	 6.72926	 7.61026	 0	 665
1920	 6.72987	 7.61026	 0	 664
1921	 6.73055	 7.61026	 0	 664
1922	 6.73135	 7.61026	 0	 665
1923	 6.73167	 7.61026	 0	 666
1924	 6.73169	 7.61026	 0	 665
1925	 6.73272	 7.61026	 0	 664
1926	 6.73277	 7.61026	 0	 664
1927	 6.73413	 7.61026	 0	 663
1928	 6.73446	 7.61026	 0	 662
1929	 6.73452	 7.61026	 0	 663
1930	 6.73507	 7.61026	 0	 664
1931	 6.73671	 7.61026	 0	 663
1932	 6.73682	 7.61026	 0	 662
1933	 6.73729	 7.61026	 0	 663
1934	 6.73875	 7.61026	 0	 664
1935	 6.73921	 7.61026	 0	 663
1936	 6.74018	 7.61026	 0	 664
1937	 6.7406	 7.61026	 0	 663
1938	 6.74171	 7.61026	 0	 663
1939	 6.74238	 7.61026	 0	 662
1940	 6.74444	 7.61026	 0	 661
1941	 6.74634	 7.61026	 0	 661
1942	 6.74655	 7.61026	 0	 662
1943	 6.74761	 7.61026	 0	 662
1944	 6.74767	 7.61026	 0	 662
1945	 6.7483	 7.61026	 0	 663
1946	 6.74857	 7.61026	 0	 662
1947	 6.74909	 7.61026	 0	 661
1948	 6.74963	 7.61026	 0	 660
1949	 6.74972	 7.61026	 0	 661
1950	 6.75135	 7.61026	 0	 661
1951	 6.75158	 7.61026	 0	 660
1952	 6.75172	 7.61026	 0	 660
1953	 6.75179	 7.61026	 0	 659
1954	 6.75228	 7.61026	 0	 658
1955	 6.7535	 7.61026	 0	 659
1956	 6.75513	 7.61026	 0	 660
1957	 6.7568	 7.61026	 0	 660
1958	 6.75707	 7.61026	 0	 659
1959	 6.76052	 7.61026	 0	 660
1960	 6.76237	 7.61026	 0	 659
1961	 6.76396	 7.61026	 0	 658
1962	 6.76451	 7.61026	 0	 657
1963	 6.7647	 7.61026	 0	 658
1964	 6.76694	 7.61026	 0	 657
1965	 6.76749	 7.61026	 0	 658
1966	 6.76816	 7.61026	 0	 657
1967	 6.76843	 7.61026	 0	 656
1968	 6.76859	 7.61026	 0	 656
1969	 6.76967	 7.61026	 0	 655
1970	 6.772	 7.61026	 0	 654
1971	 6.77215	 7.61026	 0	 655
1972	 6.77315	 7.61026	 0	 656
1973	 6.77435	 7.61026	 0	 657
1974	 6.77544	 7.61026	 0	 656
1975	 6.77614	 7.61026	 0	 655
1976	 6.77817	 7.61026	 0	 656
1977	 6.77818	 7.61026	 0	 657
1978	 6.77998	 7.61026	 0	 656
1979	 6.78113	 7.61026	 0	 655
1980	 6.78197	 7.61026	 0	 656
1981	 6.78232	 7.61026	 0	 655
1982	 6.78248	 7.61026	 0	 656
1983	 6.78272	 7.61026	 0	 655
1984	 6.78392	 7.61026	 0	 654
1985	 6.78598	 7.61026	 0	 654
1986	 6.78799	 7.61026	 0	 654
1987	 6.7883	 7.61026	 0	 653
1988	 6.79072	 7.61026	 0	 652
1989	 6.79135	 7.61026	 0	 651
1990	 6.79174	 7.61026	 0	 651
1991	 6.79223	 7.61026	 0	 651
1992	 6.79249	 7.61026	 0	 652
1993	 6.7937	 7.61026	 0	 653
1994	 6.7962	 7.61026	 0	 652
1995	 6.79675	 7.61026	 0	 651
1996	 6.79777	 7.61026	 0	 652
1997	 6.79882	 7.61026	 0	 651
1998	 6.79921	 7.61026	 0	 650
1999	 6.8007	 7.61026	 0	 651
2000	 6.80095	 7.61026	 0	 652
2001	 6.80098	 7.61026	 0	 651
2002	 6.80134	 7.61026	 0	 650
2003	 6.8016	 7.61026	 0	 650
2004	 6.80421	 7.61026	 0	 651
2005	 6.80481	 7.61026	 0	 650
2006	 6.80511	 7.61026	 0	 649
2007	 6.80688	 7.61026	 0	 648
2008	 6.80805	 7.61026	 0	 647
2009	 6.80877	 7.61026	 0	 646
2010	 6.80986	 7.61026	 0	 647
2011	 6.81112	 7.61026	 0	 648
2012	 6.8138	 7.61026	 0	 647
2013	 6.81465	 7.61026	 0	 648
2014	 6.81494	 7.61026	 0	 647
2015	 6.81499	 7.61026	 0	 646
2016	 6.81702	 7.61026	 0	 645
2017	 6.81718	 7.61026	 0	 644
2018	 6.81972	 7.61026	 0	 645
2019	 6.82002	 7.61026	 0	 646
2020	 6.82006	 7.61026	 0	 647
2021	 6.82171	 7.61026	 0	 646
2022	 6.82185	 7.61026	 0	 645
2023	 6.82284	 7.61026	 0	 644
2024	 6.82317	 7.61026	 0	 643
2025	 6.8233	 7.61026	 0	 642
2026	 6.82678	 7.61026	 0	 643
2027	 6.8273	 7.61026	 0	 644
2028	 6.82851	 7.61026	 0	 643
2029	 6.82893	 7.61026	 0	 642
2030	 6.82923	 7.61026	 0	 643
2031	 6.83114	 7.61026	 0	 642
2032	 6.83178	 7.61026	 0	 642
2033	 6.83344	 7.61026	 0	 643
2034	 6.8354	 7.61026	 0	 644
2035	 6.83548	 7.61026	 0	 643
2036	 6.83842	 7.61026	 0	 644
2037	 6.83858	 7.61026	 0	 645
2038	 6.83939	 7.61026	 0	 646
2039	 6.84046	 7.61026	 0	 647
2040	 6.84075	 7.61026	 0	 648
2041	 6.84149	 7.61026	 0	 649
2042	 6.84425	 7.61026	 0	 650
2043	 6.84489	 7.61026	 0	 650
2044	 6.84837	 7.61026	 0	 651
2045	 6.84982	 7.61026	 0	 650
2046	 6.85069	 7.61026	 0	 651
2047	 6.85122	 7.61026	 0	 650
2048	 6.85204	 7.61026	 0	 649
2049	 6.85218	 7.61026	 0	 649
2050	 6.85288	 7.61026	 0	 650
2051	 6.85321	 7.61026	 0	 649
2052	 6.85399	 7.61026	 0	 649
2053	 6.85466	 7.61026	 0	 648
2054	 6.85517	 7.61026	 0	 647
2055	 6.85546	 7.61026	 0	 648
2056	 6.85596	 7.61026	 0	 647
2057	 6.85615	 7.61026	 0	 646
2058	 6.85684	 7.61026	 0	 645
2059	 6.85687	 7.61026	 0	 646
2060	 6.85812	 7.61026	 0	 647
2061	 6.86238	 7.61026	 0	 646
2062	 6.8624	 7.61026	 0	 646
2063	 6.86299	 7.61026	 0	 647
2064	 6.86335	 7.61026	 0	 646
2065	 6.86559	 7.61026	 0	 647
2066	 6.86609	 7.61026	 0	 646
2067	 6.86775	 7.61026	 0	 645
2068	 6.86958	 7.61026	 0	 646
2069	 6.86981	 7.61026	 0	 647
2070	 6.87292	 7.61026	 0	 648
2071	 6.87302	 7.61026	 0	 647
2072	 6.87306	 7.61026	 0	 648
2073	 6.87332	 7.61026	 0	 647
2074	 6.87562	 7.61026	 0	 647
2075	 6.87594	 7.61026	 0	 648
2076	 6.8772	 7.61026	 0	 647
2077	 6.87797	 7.61026	 0	 646
2078	 6.87801	 7.61026	 0	 645
2079	 6.87929	 7.61026	 0	 645
2080	 6.88002	 7.61026	 0	 644
2081	 6.88259	 7.61026	 0	 645
2082	 6.88453	 7.61026	 0	 646
2083	 6.88519	 7.61026	 0	 645
2084	 6.88551	 7.61026	 0	 644
2085	 6.88829	 7.61026	 0	 645
2086	 6.88843	 7.61026	 0	 646
2087	 6.88968	 7.61026	 0	 647
2088	 6.8916	 7.61026	 0	 648
2089	 6.8921	 7.61026	 0	 647
2090	 6.89252	 7.61026	 0	 646
2091	 6.89422	 7.61026	 0	 645
2092	 6.89478	 7.61026	 0	 646
2093	 6.89579	 7.61026	 0	 645
2094	 6.89775	 7.61026	 0	 646
2095	 6.89791	 7.61026	 0	 645
2096	 6.89896	 7.61026	 0	 645
2097	 6.89993	 7.61026	 0	 644
2098	 6.9006	 7.61026	 0	 643
2099	 6.90097	 7.61026	 0	 642
2100	 6.90154	 7.61026	 0	 641
2101	 6.90219	 7.61026	 0	 642
2102	 6.90289	 7.61026	 0	 643
2103	 6.90776	 7.61026	 0	 644
2104	 6.90968	 7.61026	 0	 643
2105	 6.90989	 7.61026	 0	 642
2106	 6.91111	 7.61026	 0	 642
2107	 6.91144	 7.61026	 0	 641
2108	 6.91217	 7.61026	 0	 640
2109	 6.913	 7.61026	 0	 640
2110	 6.91307	 7.61026	 0	 639
2111	 6.91325	 7.61026	 0	 638
2112	 6.91479	 7.61026	 0	 638
2113	 6.91495	 7.61026	 0	 637
2114	 6.91505	 7.61026	 0	 638
2115	 6.91629	 7.61026	 0	 637
2116	 6.9163	 7.61026	 0	 636
2117	 6.91941	 7.61026	 0	 635
2118	 6.92012	 7.61026	 0	 634
2119	 6.92097	 7.61026	 0	 634
2120	 6.92216	 7.61026	 0	 633
2121	 6.92221	 7.61026	 0	 633
2122	 6.9223	 7.61026	 0	 634
2123	 6.92262	 7.61026	 0	 633
2124	 6.92312	 7.61026	 0	 634
2125	 6.92494	 7.61026	 0	 633
2126	 6.92556	 7.61026	 0	 633
2127	 6.92632	 7.61026	 0	 634
2128	 6.92684	 7.61026	 0	 633
2129	 6.92795	 7.61026	 0	 632
2130	 6.92853	 7.61026	 0	 631
2131	 6.9288	 7.61026	 0	 630
2132	 6.92902	 7.61026	 0	 629
2133	 6.93008	 7.61026	 0	 630
2134	 6.93147	 7.61026	 0	 631
2135	 6.93184	 7.61026	 0	 632
2136	 6.9327	 7.61026	 0	 633
2137	 6.93278	 7.61026	 0	 632
2138	 6.93434	 7.61026	 0	 631
2139	 6.93491	 7.61026	 0	 632
2140	 6.93832	 7.61026	 0	 631
2141	 6.93856	 7.61026	 0	 632
2142	 6.93893	 7.61026	 0	 633
2143	 6.93911	 7.61026	 0	 632
2144	 6.93945	 7.61026	 0	 631
2145	 6.93993	 7.61026	 0	 630
2146	 6.94091	 7.61026	 0	 629
2147	 6.94209	 7.61026	 0	 628
2148	 6.94229	 7.61026	 0	 627
2149	 6.94244	 7.61026	 0	 626
2150	 6.94253	 7.61026	 0	 627
2151	 6.94264	 7.61026	 0	 628
2152	 6.94343	 7.61026	 0	 628
2153	 6.94348	 7.61026	 0	 627
2154	 6.94557	 7.61026	 0	 626
2155	 6.94595	 7.61026	 0	 625
2156	 6.94682	 7.61026	 0	 625
2157	 6.94692	 7.61026	 0	 626
2158	 6.94718	 7.61026	 0	 625
2159	 6.94759	 7.61026	 0	 624
2160	 6.94898	 7.61026	 0	 623
2161	 6.94964	 7.61026	 0	 624
2162	 6.9514	 7.61026	 0	 625
2163	 6.95151	 7.61026	 0	 625
2164	 6.95291	 7.61026	 0	 626
2165	 6.95439	 7.61026	 0	 625
2166	 6.95457	 7.61026	 0	 625
2167	 6.95554	 7.61026	 0	 626
2168	 6.95576	 7.61026	 0	 625
2169	 6.95637	 7.61026	 0	 626
2170	 6.95694	 7.61026	 0	 627
2171	 6.95899	 7.61026	 0	 628
2172	 6.95939	 7.61026	 0	 629
2173	 6.95961	 7.61026	 0	 628
2174	 6.95979	 7.61026	 0	 629
2175	 6.96038	 7.61026	 0	 628
2176	 6.96155	 7.61026	 0	 627
2177	 6.96728	 7.61026	 0	 626
2178	 6.96874	 7.61026	 0	 625
2179	 6.97095	 7.61026	 0	 626
2180	 6.9715	 7.61026	 0	 627
2181	 6.9716	 7.61026	 0	 626
2182	 6.97205	 7.61026	 0	 625
2183	 6.97207	 7.61026	 0	 624
2184	 6.97596	 7.61026	 0	 623
2185	 6.97603	 7.61026	 0	 622
2186	 6.97701	 7.61026	 0	 621
2187	 6.97983	 7.61026	 0	 620
2188	 6.9815	 7.61026	 0	 621
2189	 6.98189	 7.61026	 0	 620
2190	 6.9822	 7.61026	 0	 621
2191	 6.98347	 7.61026	 0	 622
2192	 6.98352	 7.61026	 0	 621
2193	 6.98565	 7.61026	 0	 622
2194	 6.98756	 7.61026	 0	 623
2195	 6.98763	 7.61026	 0	 622
2196	 6.98804	 7.61026	 0	 621
2197	 6.98893	 7.61026	 0	 620
2198	 6.98954	 7.61026	 0	 621
2199	 6.99119	 7.61026	 0	 622
2200	 6.99139	 7.61026	 0	 621
2201	 6.99147	 7.61026	 0	 620
2202	 6.99216	 7.61026	 0	 621
2203	 6.99288	 7.61026	 0	 620
2204	 6.99307	 7.61026	 0	 619
2205	 6.9942	 7.61026	 0	 620
2206	 6.99481	 7.61026	 0	 619
2207	 6.99982	 7.61026	 0	 618
2208	 7.00002	 7.61026	 0	 619
2209	 7.00094	 7.61026	 0	 620
2210	 7.00119	 7.61026	 0	 621
2211	 7.00255	 7.61026	 0	 620
2212	 7.00442	 7.61026	 0	 619
2213	 7.00906	 7.61026	 0	 618
2214	 7.00929	 7.61026	 0	 619
2215	 7.00933	 7.61026	 0	 620
2216	 7.01112	 7.61026	 0	 620
2217	 7.01195	 7.61026	 0	 621
2218	 7.01309	 7.61026	 0	 620
2219	 7.01413	 7.61026	 0	 619
2220	 7.01425	 7.61026	 0	 620
2221	 7.01457	 7.61026	 0	 621
2222	 7.01578	 7.61026	 0	 620
2223	 7.01578	 7.61026	 0	 619
2224	 7.01797	 7.61026	 0	 620
2225	 7.02345	 7.61026	 0	 621
2226	 7.02371	 7.61026	 0	 620
2227	 7.02421	 7.61026	 0	 619
2228	 7.02579	 7.61026	 0	 620
2229	 7.02602	 7.61026	 0	 619
2230	 7.0267	 7.61026	 0	 618
2231	 7.02724	 7.61026	 0	 619
2232	 7.02778	 7.61026	 0	 620
2233	 7.02897	 7.61026	 0	 619
2234	 7.03021	 7.61026	 0	 618
2235	 7.03054	 7.61026	 0	 619
2236	 7.03108	 7.61026	 0	 618
2237	 7.03174	 7.61026	 0	 619
2238	 7.03207	 7.61026	 0	 618
2239	 7.0325	 7.61026	 0	 617
2240	 7.03282	 7.61026	 0	 616
2241	 7.03328	 7.61026	 0	 615
2242	 7.03349	 7.61026	 0	 616
2243	 7.03482	 7.61026	 0	 615
2244	 7.03485	 7.61026	 0	 616
2245	 7.03528	 7.61026	 0	 617
2246	 7.03582	 7.61026	 0	 616
2247	 7.03627	 7.61026	 0	 615
2248	 7.03633	 7.61026	 0	 615
2249	 7.03648	 7.61026	 0	 616
2250	 7.03648	 7.61026	 0	 615
2251	 7.03654	 7.61026	 0	 616
2252	 7.0371	 7.61026	 0	 615
2253	 7.03764	 7.61026	 0	 614
2254	 7.03822	 7.61026	 0	 613
2255	 7.03922	 7.61026	 0	 614
2256	 7.03947	 7.61026	 0	 615
2257	 7.03959	 7.61026	 0	 614
2258	 7.03996	 7.61026	 0	 614
2259	 7.04052	 7.61026	 0	 613
2260	 7.04052	 7.61026	 0	 612
2261	 7.04192	 7.61026	 0	 611
2262	 7.04209	 7.61026	 0	 610
2263	 7.04241	 7.61026	 0	 611
2264	 7.04346	 7.61026	 0	 610
2265	 7.04528	 7.61026	 0	 609
2266	 7.04672	 7.61026	 0	 610
2267	 7.04832	 7.61026	 0	 610
2268	 7.0486	 7.61026	 0	 611
2269	 7.04909	 7.61026	 0	 610
2270	 7.04964	 7.61026	 0	 611
2271	 7.04976	 7.61026	 0	 610
2272	 7.05318	 7.61026	 0	 610
2273	 7.0544	 7.61026	 0	 609
2274	 7.05522	 7.61026	 0	 608
2275	 7.05645	 7.61026	 0	 609
2276	 7.05753	 7.61026	 0	 608
2277	 7.05777	 7.61026	 0	 607
2278	 7.05795	 7.61026	 0	 606
2279	 7.05799	 7.61026	 0	 607
2280	 7.05982	 7.61026	 0	 608
2281	 7.06113	 7.61026	 0	 609
2282	 7.06147	 7.61026	 0	 609
2283	 7.06157	 7.61026	 0	 608
2284	 7.06441	 7.61026	 0	 607
2285	 7.0658	 7.61026	 0	 608
2286	 7.06726	 7.61026	 0	 608
2287	 7.06764	 7.61026	 0	 607
2288	 7.06807	 7.61026	 0	 607
2289	 7.06835	 7.61026	 0	 606
2290	 7.06861	 7.61026	 0	 606
2291	 7.07009	 7.61026	 0	 607
2292	 7.07099	 7.61026	 0	 606
2293	 7.07104	 7.61026	 0	 606
2294	 7.07181	 7.61026	 0	 607
2295	 7.07222	 7.61026	 0	 606
2296	 7.07384	 7.61026	 0	 607
2297	 7.07398	 7.61026	 0	 606
2298	 7.0741	 7.61026	 0	 607
2299	 7.07599	 7.61026	 0	 606
2300	 7.07623	 7.61026	 0	 605
2301	 7.07821	 7.61026	 0	 606
2302	 7.07903	 7.61026	 0	 605
2303	 7.0796	 7.61026	 0	 604
2304	 7.08066	 7.61026	 0	 603
2305	 7.0832	 7.61026	 0	 603
2306	 7.08344	 7.61026	 0	 604
2307	 7.08348	 7.61026	 0	 605
2308	 7.08494	 7.61026	 0	 604
2309	 7.08579	 7.61026	 0	 603
2310	 7.09182	 7.61026	 0	 602
2311	 7.09188	 7.61026	 0	 601
2312	 7.0935	 7.61026	 0	 600
2313	 7.09358	 7.61026	 0	 600
2314	 7.09419	 7.61026	 0	 601
2315	 7.09484	 7.61026	 0	 602
2316	 7.09519	 7.61026	 0	 601
2317	 7.09573	 7.61026	 0	 602
2318	 7.09659	 7.61026	 0	 601
2319	 7.09742	 7.61026	 0	 601
2320	 7.10232	 7.61026	 0	 600
2321	 7.10258	 7.61026	 0	 599
2322	 7.1027	 7.61026	 0	 598
2323	 7.10485	 7.61026	 0	 597
2324	 7.108	 7.61026	 0	 597
2325	 7.10945	 7.61026	 0	 598
2326	 7.11093	 7.61026	 0	 599
2327	 7.11131	 7.61026	 0	 598
2328	 7.11198	 7.61026	 0	 598
2329	 7.11244	 7.61026	 0	 597
2330	 7.11277	 7.61026	 0	 596
2331	 7.11354	 7.61026	 0	 595
2332	 7.11418	 7.61026	 0	 596
2333	 7.11481	 7.61026	 0	 597
2334	 7.11531	 7.61026	 0	 596
2335	 7.11583	 7.61026	 0	 595
2336	 7.11593	 7.61026	 0	 595
2337	 7.11596	 7.61026	 0	 595
2338	 7.11636	 7.61026	 0	 596
2339	 7.1184	 7.61026	 0	 596
2340	 7.1186	 7.61026	 0	 595
2341	 7.12002	 7.61026	 0	 594
2342	 7.12031	 7.61026	 0	 593
2343	 7.1204	 7.61026	 0	 594
2344	 7.12187	 7.61026	 0	 593
2345	 7.12284	 7.61026	 0	 592
2346	 7.12312	 7.61026	 0	 593
2347	 7.124	 7.61026	 0	 592
2348	 7.12507	 7.61026	 0	 592
2349	 7.12512	 7.61026	 0	 591
2350	 7.12686	 7.61026	 0	 592
2351	 7.12692	 7.61026	 0	 591
2352	 7.12801	 7.61026	 0	 590
2353	 7.12855	 7.61026	 0	 589
2354	 7.13403	 7.61026	 0	 589
2355	 7.13673	 7.61026	 0	 590
2356	 7.13793	 7.61026	 0	 589
2357	 7.13807	 7.61026	 0	 589
2358	 7.13811	 7.61026	 0	 590
2359	 7.1386	 7.61026	 0	 589
2360	 7.13896	 7.61026	 0	 590
2361	 7.13967	 7.61026	 0	 591
2362	 7.13974	 7.61026	 0	 590
2363	 7.14027	 7.61026	 0	 591
2364	 7.14062	 7.61026	 0	 590
2365	 7.14289	 7.61026	 0	 589
2366	 7.1449	 7.61026	 0	 589
2367	 7.14785	 7.61026	 0	 588
2368	 7.14984	 7.61026	 0	 587
2369	 7.14999	 7.61026	 0	 586
2370	 7.1513	 7.61026	 0	 585
2371	 7.15346	 7.61026	 0	 584
2372	 7.15421	 7.61026	 0	 584
2373	 7.15448	 7.61026	 0	 583
2374	 7.15647	 7.61026	 0	 584
2375	 7.15672	 7.61026	 0	 583
2376	 7.15849	 7.61026	 0	 583
2377	 7.1613	 7.61026	 0	 582
2378	 7.16162	 7.61026	 0	 581
2379	 7.16191	 7.61026	 0	 581
2380	 7.16276	 7.61026	 0	 580
2381	 7.16488	 7.61026	 0	 579
2382	 7.16496	 7.61026	 0	 578
2383	 7.16568	 7.61026	 0	 577
2384	 7.16743	 7.61026	 0	 577
2385	 7.16778	 7.61026	 0	 577
2386	 7.17009	 7.61026	 0	 578
2387	 7.17054	 7.61026	 0	 577
2388	 7.17108	 7.61026	 0	 577
2389	 7.17201	 7.61026	 0	 577
2390	 7.17206	 7.61026	 0	 577
2391	 7.17273	 7.61026	 0	 576
2392	 7.17596	 7.61026	 0	 575
2393	 7.17623	 7.61026	 0	 576
2394	 7.17623	 7.61026	 0	 576
2395	 7.1763	 7.61026	 0	 575
2396	 7.17797	 7.61026	 0	 574
2397	 7.17832	 7.61026	 0	 575
2398	 7.17874	 7.61026	 0	 574
2399	 7.18044	 7.61026	 0	 575
2400	 7.18069	 7.61026	 0	 576
2401	 7.18111	 7.61026	 0	 575
2402	 7.182	 7.61026	 0	 574
2403	 7.18242	 7.61026	 0	 573
2404	 7.18291	 7.61026	 0	 573
2405	 7.18313	 7.61026	 0	 573
2406	 7.18359	 7.61026	 0	 572
2407	 7.18766	 7.61026	 0	 573
2408	 7.18866	 7.61026	 0	 572
2409	 7.18905	 7.61026	 0	 572
2410	 7.19025	 7.61026	 0	 572
2411	 7.19041	 7.61026	 0	 573
2412	 7.19232	 7.61026	 0	 572
2413	 7.19247	 7.61026	 0	 571
2414	 7.19305	 7.61026	 0	 571
2415	 7.19402	 7.61026	 0	 570
2416	 7.19528	 7.61026	 0	 570
2417	 7.19674	 7.61026	 0	 569
2418	 7.19678	 7.61026	 0	 568
2419	 7.19826	 7.61026	 0	 567
2420	 7.19869	 7.61026	 0	 566
2421	 7.19898	 7.61026	 0	 565
2422	 7.19946	 7.61026	 0	 566
2423	 7.19996	 7.61026	 0	 565
2424	 7.2011	 7.61026	 0	 566
2425	 7.20116	 7.61026	 0	 565
2426	 7.20128	 7.61026	 0	 565
2427	 7.20155	 7.61026	 0	 564
2428	 7.20363	 7.61026	 0	 564
2429	 7.20365	 7.61026	 0	 563
2430	 7.20379	 7.61026	 0	 562
2431	 7.2048	 7.61026	 0	 561
2432	 7.20486	 7.61026	 0	 560
2433	 7.20546	 7.61026	 0	 559
2434	 7.20599	 7.61026	 0	 558
2435	 7.20614	 7.61026	 0	 557
2436	 7.20641	 7.61026	 0	 556
2437	 7.20697	 7.61026	 0	 556
2438	 7.20763	 7.61026	 0	 555
2439	 7.2094	 7.61026	 0	 555
2440	 7.2114	 7.61026	 0	 554
2441	 7.21262	 7.61026	 0	 554
2442	 7.21353	 7.61026	 0	 553
2443	 7.21372	 7.61026	 0	 553
2444	 7.21432	 7.61026	 0	 552
2445	 7.21449	 7.61026	 0	 551
2446	 7.21476	 7.61026	 0	 550
2447	 7.21483	 7.61026	 0	 550
2448	 7.2155	 7.61026	 0	 549
2449	 7.21706	 7.61026	 0	 550
2450	 7.21813	 7.61026	 0	 550
2451	 7.21855	 7.61026	 0	 551
2452	 7.2186	 7.61026	 0	 550
2453	 7.21877	 7.61026	 0	 549
2454	 7.22061	 7.61026	 0	 549
2455	 7.22064	 7.61026	 0	 549
2456	 7.22136	 7.61026	 0	 549
2457	 7.22202	 7.61026	 0	 548
2458	 7.22231	 7.61026	 0	 548
2459	 7.22291	 7.61026	 0	 547
2460	 7.22297	 7.61026	 0	 547
2461	 7.2233	 7.61026	 0	 546
2462	 7.22439	 7.61026	 0	 546
2463	 7.22457	 7.61026	 0	 546
2464	 7.22462	 7.61026	 0	 546
2465	 7.22466	 7.61026	 0	 545
2466	 7.22568	 7.61026	 0	 546
2467	 7.22689	 7.61026	 0	 546
2468	 7.22834	 7.61026	 0	 546
2469	 7.2312	 7.61026	 0	 546
2470	 7.23374	 7.61026	 0	 547
2471	 7.23386	 7.61026	 0	 546
2472	 7.23474	 7.61026	 0	 546
2473	 7.23669	 7.61026	 0	 546
2474	 7.23697	 7.61026	 0	 546
2475	 7.23707	 7.61026	 0	 546
2476	 7.23804	 7.61026	 0	 545
2477	 7.23827	 7.61026	 0	 545
2478	 7.2385	 7.61026	 0	 546
2479	 7.23912	 7.61026	 0	 545
2480	 7.23976	 7.61026	 0	 544
2481	 7.2399	 7.61026	 0	 544
2482	 7.2401	 7.61026	 0	 543
2483	 7.24134	 7.61026	 0	 542
2484	 7.24209	 7.61026	 0	 542
2485	 7.2427	 7.61026	 0	 541
2486	 7.24273	 7.61026	 0	 540
2487	 7.24418	 7.61026	 0	 540
2488	 7.24447	 7.61026	 0	 539
2489	 7.24555	 7.61026	 0	 539
2490	 7.24737	 7.61026	 0	 538
2491	 7.24753	 7.61026	 0	 537
2492	 7.24816	 7.61026	 0	 537
2493	 7.24885	 7.61026	 0	 538
2494	 7.24901	 7.61026	 0	 537
2495	 7.2492	 7.61026	 0	 536
2496	 7.25127	 7.61026	 0	 535
2497	 7.25181	 7.61026	 0	 536
2498	 7.25205	 7.61026	 0	 535
2499	 7.25273	 7.61026	 0	 534
2500	 7.25411	 7.61026	 0	 534
2501	 7.25434	 7.61026	 0	 533
2502	 7.25522	 7.61026	 0	 532
2503	 7.25779	 7.61026	 0	 533
2504	 7.25888	 7.61026	 0	 533
2505	 7.25963	 7.61026	 0	 532
2506	 7.25968	 7.61026	 0	 532
2507	 7.25993	 7.61026	 0	 532
2508	 7.25996	 7.61026	 0	 532
2509	 7.26068	 7.61026	 0	 532
2510	 7.26089	 7.61026	 0	 532
2511	 7.26217	 7.61026	 0	 531
2512	 7.2631	 7.61026	 0	 531
2513	 7.26407	 7.61026	 0	 530
2514	 7.26516	 7.61026	 0	 529
2515	 7.26582	 7.61026	 0	 528
2516	 7.2661	 7.61026	 0	 527
2517	 7.2663	 7.61026	 0	 526
2518	 7.26633	 7.61026	 0	 525
2519	 7.26678	 7.61026	 0	 526
2520	 7.26696	 7.61026	 0	 526
2521	 7.26767	 7.61026	 0	 526
2522	 7.26786	 7.61026	 0	 526
2523	 7.26793	 7.61026	 0	 526
2524	 7.26959	 7.61026	 0	 525
2525	 7.27126	 7.61026	 0	 524
2526	 7.27153	 7.61026	 0	 523
2527	 7.27177	 7.61026	 0	 523
2528	 7.27213	 7.61026	 0	 523
2529	 7.27292	 7.61026	 0	 522
2530	 7.27477	 7.61026	 0	 521
2531	 7.27539	 7.61026	 0	 521
2532	 7.27571	 7.61026	 0	 521
2533	 7.27618	 7.61026	 0	 520
2534	 7.27622	 7.61026	 0	 519
2535	 7.27734	 7.61026	 0	 519
2536	 7.27795	 7.61026	 0	 518
2537	 7.28072	 7.61026	 0	 518
2538	 7.28229	 7.61026	 0	 518
2539	 7.28281	 7.61026	 0	 518
2540	 7.28292	 7.61026	 0	 517
2541	 7.28405	 7.61026	 0	 517
2542	 7.28604	 7.61026	 0	 516
2543	 7.28661	 7.61026	 0	 516
2544	 7.28666	 7.61026	 0	 515
2545	 7.28756	 7.61026	 0	 514
2546	 7.28764	 7.61026	 0	 513
2547	 7.28822	 7.61026	 0	 513
2548	 7.29035	 7.61026	 0	 512
2549	 7.29059	 7.61026	 0	 512
2550	 7.29117	 7.61026	 0	 511
2551	 7.29277	 7.61026	 0	 510
2552	 7.29319	 7.61026	 0	 509
2553	 7.29328	 7.61026	 0	 508
2554	 7.29475	 7.61026	 0	 507
2555	 7.29535	 7.61026	 0	 506
2556	 7.29544	 7.61026	 0	 506
2557	 7.2957	 7.61026	 0	 505
2558	 7.29617	 7.61026	 0	 504
2559	 7.29618	 7.61026	 0	 503
2560	 7.2962	 7.61026	 0	 502
2561	 7.29752	 7.61026	 0	 502
2562	 7.29791	 7.61026	 0	 501
2563	 7.29796	 7.61026	 0	 501
2564	 7.29929	 7.61026	 0	 500
2565	 7.30001	 7.61026	 0	 499
2566	 7.30018	 7.61026	 0	 499
2567	 7.3004	 7.61026	 0	 498
2568	 7.30129	 7.61026	 0	 497
2569	 7.30419	 7.61026	 0	 497
2570	 7.30428	 7.61026	 0	 496
2571	 7.30492	 7.61026	 0	 495
2572	 7.3066	 7.61026	 0	 494
2573	 7.30796	 7.61026	 0	 493
2574	 7.30825	 7.61026	 0	 493
2575	 7.30857	 7.61026	 0	 492
2576	 7.31098	 7.61026	 0	 491
2577	 7.3142	 7.61026	 0	 491
2578	 7.31504	 7.61026	 0	 490
2579	 7.31505	 7.61026	 0	 489
2580	 7.3165	 7.61026	 0	 488
2581	 7.31724	 7.61026	 0	 487
2582	 7.31846	 7.61026	 0	 486
2583	 7.31884	 7.61026	 0	 485
2584	 7.32279	 7.61026	 0	 484
2585	 7.32359	 7.61026	 0	 483
2586	 7.32426	 7.61026	 0	 482
2587	 7.32447	 7.61026	 0	 482
2588	 7.32448	 7.61026	 0	 482
2589	 7.32464	 7.61026	 0	 481
2590	 7.32601	 7.61026	 0	 480
2591	 7.32736	 7.61026	 0	 479
2592	 7.32783	 7.61026	 0	 478
2593	 7.32832	 7.61026	 0	 477
2594	 7.32999	 7.61026	 0	 476
2595	 7.33012	 7.61026	 0	 476
2596	 7.33085	 7.61026	 0	 476
2597	 7.33301	 7.61026	 0	 475
2598	 7.33319	 7.61026	 0	 475
2599	 7.33348	 7.61026	 0	 474
2600	 7.33365	 7.61026	 0	 473
2601	 7.33377	 7.61026	 0	 472
2602	 7.33421	 7.61026	 0	 472
2603	 7.33538	 7.61026	 0	 471
2604	 7.33569	 7.61026	 0	 470
2605	 7.33581	 7.61026	 0	 469
2606	 7.33587	 7.61026	 0	 469
2607	 7.33622	 7.61026	 0	 468
2608	 7.33666	 7.61026	 0	 468
2609	 7.33695	 7.61026	 0	 467
2610	 7.33824	 7.61026	 0	 467
2611	 7.33836	 7.61026	 0	 466
2612	 7.3386	 7.61026	 0	 465
2613	 7.33921	 7.61026	 0	 464
2614	 7.33934	 7.61026	 0	 463
2615	 7.34095	 7.61026	 0	 462
2616	 7.34105	 7.61026	 0	 461
2617	 7.3414	 7.61026	 0	 460
2618	 7.34283	 7.61026	 0	 460
2619	 7.34312	 7.61026	 0	 459
2620	 7.34356	 7.61026	 0	 458
2621	 7.3443	 7.61026	 0	 457
2622	 7.34468	 7.61026	 0	 457
2623	 7.34475	 7.61026	 0	 456
2624	 7.34509	 7.61026	 0	 455
2625	 7.34531	 7.61026	 0	 454
2626	 7.34587	 7.61026	 0	 453
2627	 7.34618	 7.61026	 0	 452
2628	 7.34636	 7.61026	 0	 451
2629	 7.34646	 7.61026	 0	 450
2630	 7.34696	 7.61026	 0	 449
2631	 7.34752	 7.61026	 0	 448
2632	 7.34778	 7.61026	 0	 447
2633	 7.34818	 7.61026	 0	 446
2634	 7.3483	 7.61026	 0	 445
2635	 7.34835	 7.61026	 0	 444
2636	 7.3487	 7.61026	 0	 444
2637	 7.34911	 7.61026	 0	 443
2638	 7.3502	 7.61026	 0	 442
2639	 7.35037	 7.61026	 0	 441
2640	 7.35054	 7.61026	 0	 440
2641	 7.35128	 7.61026	 0	 439
2642	 7.35134	 7.61026	 0	 438
2643	 7.35177	 7.61026	 0	 437
2644	 7.35203	 7.61026	 0	 436
2645	 7.35286	 7.61026	 0	 435
2646	 7.35305	 7.61026	 0	 434
2647	 7.35348	 7.61026	 0	 434
2648	 7.35377	 7.61026	 0	 433
2649	 7.35418	 7.61026	 0	 432
2650	 7.35509	 7.61026	 0	 431
2651	 7.35554	 7.61026	 0	 430
2652	 7.35575	 7.61026	 0	 429
2653	 7.35615	 7.61026	 0	 428
2654	 7.35742	 7.61026	 0	 427
2655	 7.35744	 7.61026	 1	 428
2656	 7.35745	 7.6082	 1	 429
2657	 7.35785	 7.6082	 0	 428
2658	 7.35808	 7.57102	 1	 429
2659	 7.3581	 7.57102	 1	 430
2660	 7.35816	 7.57102	 0	 429
2661	 7.35818	 7.57102	 0	 428
2662	 7.3586	 7.57102	 0	 427
2663	 7.3588	 7.57102	 0	 426
2664	 7.36184	 7.57102	 0	 426
2665	 7.36205	 7.57102	 0	 425
2666	 7.36266	 7.57102	 0	 424
2667	 7.36274	 7.57102	 0	 423
2668	 7.36406	 7.57102	 0	 422
2669	 7.36412	 7.57102	 0	 421
2670	 7.36456	 7.57102	 0	 420
2671	 7.3669	 7.57102	 1	 421
2672	 7.36691	 7.57102	 1	 422
2673	 7.36754	 7.57102	 1	 423
2674	 7.36756	 7.57102	 1	 424
2675	 7.36756	 7.57102	 0	 423
2676	 7.36882	 7.57102	 0	 422
2677	 7.36918	 7.57102	 0	 421
2678	 7.36991	 7.57102	 0	 420
2679	 7.37011	 7.57102	 1	 421
2680	 7.37012	 7.57102	 1	 422
2681	 7.37075	 7.57001	 1	 423
2682	 7.37076	 7.57001	 1	 424
2683	 7.37095	 7.57001	 0	 423
2684	 7.3716	 7.57001	 0	 422
2685	 7.37235	 7.57001	 0	 421
2686	 7.37267	 7.57001	 1	 422
2687	 7.37268	 7.57001	 1	 423
2688	 7.37331	 7.57001	 1	 424
2689	 7.37333	 7.57001	 1	 425
2690	 7.37338	 7.57001	 0	 424
2691	 7.3737	 7.57001	 1	 425
2692	 7.37427	 7.57001	 1	 426
2693	 7.37473	 7.57001	 0	 425
2694	 7.37483	 7.57001	 1	 426
2695	 7.37549	 7.57001	 1	 427
2696	 7.37574	 7.57001	 0	 426
2697	 7.37625	 7.57001	 1	 427
2698	 7.37681	 7.57001	 1	 428
2699	 7.37699	 7.57001	 1	 429
2700	 7.37732	 7.57001	 0	 428
2701	 7.37741	 7.57001	 1	 429
2702	 7.37765	 7.57001	 1	 430
2703	 7.3777	 7.57001	 0	 429
2704	 7.37804	 7.57001	 1	 430
2705	 7.37816	 7.57001	 0	 429
2706	 7.37861	 7.57001	 0	 428
2707	 7.37874	 7.57001	 0	 427
2708	 7.37948	 7.57001	 0	 426
2709	 7.38057	 7.57001	 1	 425
2710	 7.38058	 7.57001	 1	 424
2711	 7.38089	 7.57001	 1	 423
2712	 7.3809	 7.57001	 1	 422
2713	 7.38103	 7.57001	 0	 421
2714	 7.38115	 7.57001	 1	 422
2715	 7.38174	 7.57001	 1	 423
2716	 7.38189	 7.57001	 0	 422
2717	 7.38275	 7.57001	 1	 421
2718	 7.38307	 7.57001	 1	 420
2719	 7.38313	 7.57001	 1	 419
2720	 7.38314	 7.57001	 1	 418
2721	 7.38345	 7.57001	 1	 417
2722	 7.38346	 7.57001	 1	 416
2723	 7.38351	 7.57001	 1	 417
2724	 7.38365	 7.57001	 0	 416
2725	 7.38385	 7.57001	 1	 417
2726	 7.38397	 7.57001	 0	 416
2727	 7.3841	 7.57001	 1	 417
2728	 7.3845	 7.57001	 1	 418
2729	 7.38493	 7.57001	 0	 417
2730	 7.3853	 7.57001	 1	 416
2731	 7.38563	 7.57001	 1	 415
2732	 7.38583	 7.57001	 0	 414
2733	 7.38589	 7.57001	 1	 413
2734	 7.38598	 7.57001	 0	 412
2735	 7.38621	 7.57001	 1	 411
2736	 7.38646	 7.57001	 1	 412
2737	 7.38647	 7.57001	 1	 413
2738	 7.38669	 7.57001	 1	 412
2739	 7.38697	 7.57001	 1	 411
2740	 7.38702	 7.57001	 1	 412
2741	 7.3871	 7.57001	 1	 413
2742	 7.38748	 7.57001	 1	 412
2743	 7.38763	 7.57001	 0	 411
2744	 7.38787	 7.57001	 1	 410
2745	 7.38806	 7.57001	 0	 409
2746	 7.38816	 7.57001	 1	 408
2747	 7.38818	 7.57001	 1	 407
2748	 7.38851	 7.57001	 0	 406
2749	 7.38903	 7.57001	 0	 405
2750	 7.38909	 7.57001	 0	 404
2751	 7.38966	 7.57001	 1	 405
2752	 7.38973	 7.57001	 0	 404
2753	 7.38987	 7.57001	 0	 403
2754	 7.39032	 7.57001	 1	 404
2755	 7.39034	 7.57001	 0	 403
2756	 7.39094	 7.57001	 1	 402
2757	 7.39107	 7.57001	 0	 401
2758	 7.39135	 7.57001	 1	 402
2759	 7.3916	 7.57001	 1	 401
2760	 7.39189	 7.57001	 1	 400
2761	 7.39194	 7.57001	 1	 401
2762	 7.39214	 7.57001	 0	 400
2763	 7.39278	 7.57001	 1	 399
2764	 7.39331	 7.57001	 1	 400
2765	 7.39387	 7.57001	 0	 399
2766	 7.39396	 7.57001	 1	 400
2767	 7.39404	 7.57001	 0	 400
2768	 7.3943	 7.57001	 0	 399
2769	 7.3944	 7.57001	 1	 400
2770	 7.39454	 7.57001	 1	 399
2771	 7.39486	 7.57001	 1	 398
2772	 7.39491	 7.57001	 0	 397
2773	 7.39503	 7.57001	 1	 398
2774	 7.39568	 7.57001	 0	 397
2775	 7.39586	 7.57001	 0	 396
2776	 7.39634	 7.57001	 1	 395
2777	 7.39652	 7.57001	 1	 396
2778	 7.39666	 7.57001	 1	 395
2779	 7.3969	 7.57001	 1	 394
2780	 7.39703	 7.57001	 0	 393
2781	 7.39716	 7.57001	 1	 394
2782	 7.39718	 7.57001	 1	 393
2783	 7.39834	 7.57001	 1	 392
2784	 7.39841	 7.57001	 0	 391
2785	 7.39849	 7.57001	 0	 390
2786	 7.399	 7.57001	 0	 389
2787	 7.39916	 7.57001	 0	 388
2788	 7.39925	 7.57001	 1	 389
2789	 7.39935	 7.57001	 0	 388
2790	 7.39942	 7.57001	 1	 389
2791	 7.39943	 7.57001	 0	 388
2792	 7.39955	 7.57001	 0	 387
2793	 7.39959	 7.57001	 1	 386
2794	 7.40007	 7.57001	 1	 387
2795	 7.40012	 7.57001	 1	 386
2796	 7.40045	 7.57001	 1	 385
2797	 7.40107	 7.57001	 1	 384
2798	 7.40114	 7.57001	 0	 383
2799	 7.40125	 7.57001	 1	 384
2800	 7.4018	 7.57001	 1	 383
2801	 7.4021	 7.57001	 1	 382
2802	 7.40282	 7.57001	 1	 381
2803	 7.40296	 7.57001	 1	 380
2804	 7.40327	 7.57001	 1	 381
2805	 7.40374	 7.57001	 1	 380
2806	 7.4045	 7.57001	 1	 381
2807	 7.40459	 7.57001	 1	 382
2808	 7.4048	 7.57001	 1	 383
2809	 7.40486	 7.57001	 1	 382
2810	 7.40514	 7.57001	 1	 383
2811	 7.40518	 7.57001	 1	 382
2812	 7.40597	 7.57001	 0	 381
2813	 7.40698	 7.57001	 1	 380
2814	 7.40731	 7.57001	 1	 379
2815	 7.40761	 7.57001	 1	 380
2816	 7.40802	 7.57001	 1	 379
2817	 7.40849	 7.57001	 1	 380
2818	 7.4088	 7.57001	 1	 379
2819	 7.40889	 7.57001	 1	 380
2820	 7.40945	 7.57001	 1	 381
2821	 7.40982	 7.57001	 0	 380
2822	 7.40989	 7.57001	 1	 379
2823	 7.41021	 7.57001	 1	 378
2824	 7.41032	 7.57001	 0	 377
2825	 7.41115	 7.57001	 0	 376
2826	 7.41171	 7.57001	 1	 375
2827	 7.412	 7.57001	 1	 376
2828	 7.41232	 7.57001	 0	 375
2829	 7.41248	 7.57001	 0	 374
2830	 7.41264	 7.57001	 0	 373
2831	 7.41284	 7.57001	 0	 372
2832	 7.41343	 7.57001	 1	 371
2833	 7.41366	 7.57001	 1	 370
2834	 7.41372	 7.57001	 0	 369
2835	 7.41378	 7.57001	 1	 370
2836	 7.41379	 7.57001	 1	 369
2837	 7.41396	 7.57001	 1	 370
2838	 7.41438	 7.57001	 1	 371
2839	 7.4146	 7.57001	 1	 372
2840	 7.4147	 7.57001	 1	 373
2841	 7.41494	 7.57001	 1	 372
2842	 7.41512	 7.57001	 0	 371
2843	 7.41633	 7.57001	 1	 372
2844	 7.41716	 7.57001	 1	 373
2845	 7.41726	 7.57001	 1	 374
2846	 7.41756	 7.57001	 0	 373
2847	 7.41781	 7.57001	 0	 372
2848	 7.41781	 7.57001	 1	 373
2849	 7.41805	 7.57001	 1	 372
2850	 7.41806	 7.57001	 0	 371
2851	 7.41807	 7.57001	 1	 370
2852	 7.4181	 7.57001	 0	 369
2853	 7.41899	 7.57001	 1	 368
2854	 7.41904	 7.57001	 0	 367
2855	 7.41912	 7.57001	 0	 366
2856	 7.41921	 7.57001	 1	 367
2857	 7.41933	 7.57001	 1	 366
2858	 7.41933	 7.57001	 0	 365
2859	 7.41961	 7.57001	 1	 364
2860	 7.41968	 7.57001	 0	 363
2861	 7.41987	 7.57001	 1	 364
2862	 7.42038	 7.57001	 1	 365
2863	 7.42058	 7.57001	 0	 364
2864	 7.42071	 7.57001	 1	 363
2865	 7.42102	 7.57001	 1	 364
2866	 7.42153	 7.57001	 0	 363
2867	 7.42171	 7.57001	 0	 362
2868	 7.42172	 7.57001	 0	 361
2869	 7.42216	 7.57001	 1	 360
2870	 7.42254	 7.57001	 1	 361
2871	 7.42263	 7.57001	 1	 362
2872	 7.42396	 7.57001	 1	 363
2873	 7.42423	 7.57001	 1	 362
2874	 7.42453	 7.57001	 1	 361
2875	 7.42454	 7.57001	 0	 360
2876	 7.42459	 7.57001	 1	 361
2877	 7.42504	 7.57001	 0	 360
2878	 7.42511	 7.57001	 1	 361
2879	 7.42521	 7.57001	 0	 360
2880	 7.42534	 7.57001	 1	 359
2881	 7.42534	 7.57001	 1	 360
2882	 7.42566	 7.57001	 1	 361
2883	 7.42628	 7.57001	 0	 360
2884	 7.42658	 7.57001	 1	 361
2885	 7.42678	 7.57001	 1	 360
2886	 7.42692	 7.57001	 0	 359
2887	 7.42693	 7.57001	 0	 358
2888	 7.42762	 7.57001	 1	 357
2889	 7.42772	 7.57001	 1	 356
2890	 7.42786	 7.57001	 0	 355
2891	 7.42792	 7.57001	 0	 354
2892	 7.42794	 7.57001	 1	 353
2893	 7.42872	 7.57001	 0	 352
2894	 7.42887	 7.57001	 0	 351
2895	 7.42968	 7.57001	 1	 350
2896	 7.43001	 7.57001	 1	 349
2897	 7.43008	 7.57001	 0	 348
2898	 7.43084	 7.57001	 1	 347
2899	 7.43115	 7.57001	 1	 348
2900	 7.43116	 7.57001	 1	 347
2901	 7.4316	 7.57001	 0	 346
2902	 7.43161	 7.57001	 0	 345
2903	 7.4317	 7.57001	 0	 344
2904	 7.43218	 7.57001	 0	 343
2905	 7.43267	 7.57001	 1	 342
2906	 7.43277	 7.57001	 1	 341
2907	 7.43282	 7.57001	 1	 342
2908	 7.43301	 7.57001	 1	 343
2909	 7.43322	 7.57001	 0	 342
2910	 7.43341	 7.57001	 0	 341
2911	 7.43357	 7.57001	 1	 342
2912	 7.43416	 7.57001	 1	 343
2913	 7.43441	 7.57001	 1	 342
2914	 7.43452	 7.57001	 0	 341
2915	 7.43473	 7.57001	 1	 340
2916	 7.43557	 7.57001	 1	 339
2917	 7.4361	 7.57001	 1	 338
2918	 7.43641	 7.57001	 0	 337
2919	 7.43645	 7.57001	 1	 336
2920	 7.43652	 7.57001	 1	 335
2921	 7.43697	 7.57001	 1	 336
2922	 7.43736	 7.57001	 1	 337
2923	 7.43739	 7.57001	 0	 336
2924	 7.43755	 7.57001	 0	 335
2925	 7.43798	 7.57001	 0	 334
2926	 7.43801	 7.57001	 1	 334
2927	 7.43861	 7.57001	 0	 333
2928	 7.43933	 7.57001	 1	 333
2929	 7.43953	 7.57001	 0	 332
2930	 7.43995	 7.57001	 0	 331
2931	 7.4413	 7.57001	 1	 330
2932	 7.4415	 7.57001	 1	 329
2933	 7.44171	 7.57001	 1	 328
2934	 7.44209	 7.57001	 1	 328
2935	 7.4422	 7.57001	 0	 327
2936	 7.44229	 7.57001	 0	 326
2937	 7.44254	 7.57001	 1	 325
2938	 7.44264	 7.57001	 1	 324
2939	 7.44265	 7.57001	 0	 323
2940	 7.44276	 7.57001	 1	 322
2941	 7.44281	 7.57001	 1	 323
2942	 7.44304	 7.57001	 1	 322
2943	 7.44341	 7.57001	 1	 323
2944	 7.44371	 7.57001	 0	 322
2945	 7.444	 7.57001	 0	 321
2946	 7.4441	 7.57001	 0	 320
2947	 7.44417	 7.57001	 0	 319
2948	 7.44434	 7.57001	 0	 318
2949	 7.44482	 7.57001	 1	 318
2950	 7.44511	 7.57001	 0	 317
2951	 7.44568	 7.57001	 0	 316
2952	 7.44573	 7.57001	 1	 317
2953	 7.44574	 7.57001	 0	 316
2954	 7.44576	 7.57001	 1	 317
2955	 7.44601	 7.57001	 0	 316
2956	 7.44626	 7.57001	 0	 315
2957	 7.44633	 7.57001	 1	 316
2958	 7.44668	 7.57001	 1	 315
2959	 7.447	 7.57001	 1	 314
2960	 7.44717	 7.57001	 1	 313
2961	 7.44739	 7.57001	 0	 312
2962	 7.44743	 7.57001	 1	 311
2963	 7.44749	 7.57001	 1	 310
2964	 7.44781	 7.57001	 1	 309
2965	 7.44814	 7.57001	 1	 308
2966	 7.44826	 7.57001	 0	 307
2967	 7.44977	 7.57001	 1	 306
2968	 7.45066	 7.57001	 1	 307
2969	 7.45075	 7.57001	 1	 308
2970	 7.45093	 7.57001	 1	 308
2971	 7.45125	 7.57001	 1	 309
2972	 7.45135	 7.57001	 1	 310
2973	 7.45152	 7.57001	 0	 309
2974	 7.45164	 7.57001	 0	 308
2975	 7.45173	 7.57001	 1	 307
2976	 7.45174	 7.57001	 0	 306
2977	 7.45177	 7.57001	 0	 305
2978	 7.45188	 7.57001	 1	 305
2979	 7.45208	 7.57001	 1	 305
2980	 7.45214	 7.57001	 0	 304
2981	 7.45238	 7.57001	 1	 303
2982	 7.45243	 7.57001	 1	 303
2983	 7.45255	 7.57001	 1	 302
2984	 7.45419	 7.57001	 0	 301
2985	 7.45459	 7.57001	 1	 300
2986	 7.45474	 7.57001	 1	 299
2987	 7.45497	 7.57001	 1	 298
2988	 7.45585	 7.57001	 0	 297
2989	 7.4562	 7.57001	 1	 296
2990	 7.45641	 7.57001	 1	 295
2991	 7.45645	 7.57001	 0	 294
2992	 7.45765	 7.57001	 0	 293
2993	 7.45815	 7.57001	 0	 292
2994	 7.45819	 7.57001	 0	 291
2995	 7.45823	 7.57001	 0	 290
2996	 7.45927	 7.57001	 0	 289
2997	 7.45958	 7.57001	 0	 288
2998	 7.45961	 7.57001	 1	 287
2999	 7.45978	 7.57001	 1	 286
3000	 7.46013	 7.57001	 1	 287
3001	 7.46038	 7.57001	 1	 286
3002	 7.46067	 7.57001	 1	 286
3003	 7.46073	 7.57001	 1	 287
3004	 7.46116	 7.57001	 0	 286
3005	 7.46134	 7.57001	 1	 285
3006	 7.4614	 7.57001	 1	 284
3007	 7.46162	 7.57001	 1	 284
3008	 7.46191	 7.57001	 0	 283
3009	 7.46201	 7.57001	 1	 282
3010	 7.46203	 7.57001	 1	 282
3011	 7.46265	 7.57001	 0	 281
3012	 7.46265	 7.57001	 0	 280
3013	 7.4634	 7.57001	 1	 281
3014	 7.46353	 7.57001	 1	 282
3015	 7.46363	 7.57001	 1	 282
3016	 7.46366	 7.57001	 1	 283
3017	 7.46397	 7.57001	 1	 284
3018	 7.464	 7.57001	 1	 285
3019	 7.46417	 7.57001	 1	 286
3020	 7.46457	 7.57001	 1	 287
3021	 7.46469	 7.57001	 1	 287
3022	 7.465	 7.57001	 1	 286
3023	 7.46511	 7.57001	 1	 286
3024	 7.46516	 7.57001	 1	 287
3025	 7.46571	 7.57001	 1	 287
3026	 7.46582	 7.57001	 1	 287
3027	 7.4665	 7.57001	 0	 286
3028	 7.46695	 7.57001	 1	 285
3029	 7.46708	 7.57001	 0	 284
3030	 7.46809	 7.57001	 1	 284
3031	 7.46809	 7.57001	 1	 285
3032	 7.46843	 7.57001	 0	 284
3033	 7.46853	 7.57001	 1	 285
3034	 7.46858	 7.57001	 0	 284
3035	 7.46869	 7.57001	 1	 285
3036	 7.46912	 7.57001	 1	 285
3037	 7.4694	 7.57001	 1	 285
3038	 7.4699	 7.57001	 1	 285
3039	 7.46996	 7.57001	 1	 286
3040	 7.47072	 7.57001	 0	 285
3041	 7.47098	 7.57001	 0	 284
3042	 7.47147	 7.57001	 0	 283
3043	 7.47213	 7.57001	 0	 282
3044	 7.47262	 7.57001	 1	 281
3045	 7.4729	 7.57001	 1	 282
3046	 7.47355	 7.57001	 1	 283
3047	 7.47385	 7.57001	 1	 282
3048	 7.47391	 7.57001	 0	 281
3049	 7.47407	 7.57001	 1	 280
3050	 7.47415	 7.57001	 1	 279
3051	 7.47433	 7.57001	 1	 278
3052	 7.47442	 7.57001	 1	 277
3053	 7.47442	 7.57001	 1	 276
3054	 7.47472	 7.57001	 1	 275
3055	 7.47492	 7.57001	 1	 274
3056	 7.47507	 7.57001	 0	 273
3057	 7.47508	 7.57001	 1	 272
3058	 7.47595	 7.57001	 1	 271
3059	 7.47605	 7.57001	 0	 270
3060	 7.47605	 7.57001	 1	 269
3061	 7.47617	 7.57001	 1	 269
3062	 7.47651	 7.57001	 0	 268
3063	 7.47681	 7.57001	 1	 268
3064	 7.4769	 7.57001	 0	 267
3065	 7.47717	 7.57001	 1	 266
3066	 7.47775	 7.57001	 1	 267
3067	 7.47801	 7.57001	 1	 266
3068	 7.47835	 7.57001	 1	 266
3069	 7.47842	 7.57001	 1	 267
3070	 7.47845	 7.57001	 1	 267
3071	 7.47854	 7.57001	 1	 266
3072	 7.47876	 7.57001	 0	 265
3073	 7.47884	 7.57001	 1	 264
3074	 7.47909	 7.57001	 1	 264
3075	 7.47915	 7.57001	 0	 263
3076	 7.47915	 7.57001	 1	 264
3077	 7.4792	 7.57001	 1	 263
3078	 7.47927	 7.57001	 1	 262
3079	 7.47929	 7.57001	 1	 261
3080	 7.4793	 7.57001	 1	 261
3081	 7.47951	 7.57001	 0	 260
3082	 7.4796	 7.57001	 1	 259
3083	 7.47963	 7.57001	 1	 258
3084	 7.47975	 7.57001	 1	 258
3085	 7.47978	 7.57001	 1	 257
3086	 7.47993	 7.57001	 1	 256
3087	 7.48003	 7.57001	 1	 255
3088	 7.48036	 7.57001	 1	 254
3089	 7.48074	 7.57001	 1	 253
3090	 7.48078	 7.57001	 0	 252
3091	 7.48082	 7.57001	 1	 252
3092	 7.48086	 7.57001	 1	 252
3093	 7.48199	 7.57001	 1	 251
3094	 7.4827	 7.57001	 0	 250
3095	 7.48275	 7.57001	 0	 249
3096	 7.48314	 7.57001	 1	 248
3097	 7.48346	 7.57001	 0	 247
3098	 7.48346	 7.57001	 1	 246
3099	 7.48378	 7.57001	 1	 246
3100	 7.48378	 7.57001	 1	 246
3101	 7.48384	 7.57001	 0	 245
3102	 7.48399	 7.57001	 0	 244
3103	 7.48418	 7.57001	 0	 243
3104	 7.4845	 7.57001	 1	 242
3105	 7.48466	 7.57001	 1	 241
3106	 7.48473	 7.57001	 0	 240
3107	 7.48477	 7.57001	 1	 239
3108	 7.48499	 7.57001	 1	 238
3109	 7.48508	 7.57001	 1	 237
3110	 7.48515	 7.57001	 0	 236
3111	 7.48569	 7.57001	 0	 235
3112	 7.48571	 7.57001	 0	 234
3113	 7.48581	 7.57001	 0	 233
3114	 7.48584	 7.57001	 1	 232
3115	 7.48663	 7.57001	 1	 231
3116	 7.48696	 7.57001	 1	 230
3117	 7.48717	 7.57001	 1	 229
3118	 7.48727	 7.57001	 1	 228
3119	 7.4874	 7.57001	 1	 227
3120	 7.4877	 7.57001	 1	 226
3121	 7.48773	 7.57001	 0	 225
3122	 7.4878	 7.57001	 1	 224
3123	 7.48787	 7.57001	 1	 223
3124	 7.48808	 7.57001	 1	 222
3125	 7.48827	 7.57001	 0	 221
3126	 7.48841	 7.57001	 0	 220
3127	 7.4885	 7.57001	 1	 219
3128	 7.48878	 7.57001	 1	 218
3129	 7.48883	 7.57001	 1	 217
3130	 7.48888	 7.57001	 1	 216
3131	 7.48891	 7.57001	 1	 215
3132	 7.48894	 7.57001	 1	 214
3133	 7.48923	 7.57001	 1	 213
3134	 7.4894	 7.57001	 1	 212
3135	 7.4896	 7.57001	 1	 211
3136	 7.48976	 7.57001	 0	 210
3137	 7.4899	 7.57001	 1	 209
3138	 7.49017	 7.57001	 1	 208
3139	 7.49107	 7.57001	 1	 207
3140	 7.49129	 7.57001	 0	 206
3141	 7.49132	 7.57001	 1	 205
3142	 7.49133	 7.57001	 1	 204
3143	 7.49149	 7.57001	 1	 203
3144	 7.49151	 7.57001	 0	 202
3145	 7.49223	 7.57001	 1	 201
3146	 7.49249	 7.57001	 0	 200
3147	 7.49249	 7.57001	 0	 199
3148	 7.49278	 7.57001	 1	 198
3149	 7.49308	 7.57001	 1	 197
3150	 7.49328	 7.57001	 0	 196
3151	 7.49335	 7.57001	 1	 195
3152	 7.49347	 7.57001	 1	 194
3153	 7.49388	 7.57001	 1	 193
3154	 7.49392	 7.57001	 1	 192
3155	 7.49413	 7.57001	 1	 191
3156	 7.49416	 7.57001	 1	 190
3157	 7.49416	 7.57001	 1	 189
3158	 7.49416	 7.57001	 1	 188
3159	 7.49416	 7.57001	 1	 187
3160	 7.49416	 7.57001	 1	 186
3161	 7.49416	 7.57001	 1	 185
3162	 7.49416	 7.57001	 1	 184
3163	 7.49416	 7.57001	 1	 183
3164	 7.49416	 7.57001	 1	 182
3165	 7.49416	 7.57001	 1	 181
3166	 7.49416	 7.57001	 1	 180
3167	 7.49416	 7.57001	 1	 179
3168	 7.49416	 7.57001	 1	 178
3169	 7.49416	 7.57001	 1	 177
3170	 7.49416	 7.57001	 1	 176
3171	 7.49416	 7.57001	 1	 175
3172	 7.49416	 7.57001	 1	 174
3173	 7.49416	 7.57001	 1	 173
3174	 7.49416	 7.57001	 1	 172
3175	 7.49416	 7.57001	 1	 171
3176	 7.49416	 7.57001	 1	 170
3177	 7.49416	 7.57001	 1	 169
3178	 7.49416	 7.57001	 1	 168
3179	 7.49416	 7.57001	 1	 167
3180	 7.49416	 7.57001	 1	 166
3181	 7.49416	 7.57001	 1	 165
3182	 7.49416	 7.57001	 1	 164
3183	 7.49416	 7.57001	 1	 163
3184	 7.49416	 7.57001	 1	 162
3185	 7.49416	 7.57001	 1	 161
3186	 7.49416	 7.57001	 1	 160
3187	 7.49416	 7.57001	 1	 159
3188	 7.49416	 7.57001	 1	 158
3189	 7.49416	 7.57001	 1	 157
3190	 7.49416	 7.57001	 1	 156
3191	 7.49416	 7.57001	 1	 155
3192	 7.49416	 7.57001	 1	 154
3193	 7.49416	 7.57001	 1	 153
3194	 7.49416	 7.57001	 1	 152
3195	 7.49416	 7.57001	 1	 151
3196	 7.49416	 7.57001	 1	 150
3197	 7.49416	 7.57001	 1	 149
3198	 7.49416	 7.57001	 1	 148
3199	 7.49416	 7.57001	 1	 147
3200	 7.49416	 7.57001	 1	 146
3201	 7.49416	 7.57001	 1	 145
3202	 7.49416	 7.57001	 1	 144
3203	 7.49416	 7.57001	 1	 143
3204	 7.49416	 7.57001	 1	 142
3205	 7.49416	 7.57001	 1	 141
3206	 7.49416	 7.57001	 1	 140
3207	 7.49416	 7.57001	 1	 139
3208	 7.49416	 7.57001	 1	 138
3209	 7.49416	 7.57001	 1	 137
3210	 7.49416	 7.57001	 1	 136
3211	 7.49416	 7.57001	 1	 135
3212	 7.49416	 7.57001	 1	 134
3213	 7.49416	 7.57001	 1	 133
3214	 7.49416	 7.57001	 1	 132
3215	 7.49416	 7.57001	 1	 131
3216	 7.49416	 7.57001	 1	 130
3217	 7.49416	 7.57001	 1	 129
3218	 7.49416	 7.57001	 1	 128
3219	 7.49416	 7.57001	 1	 127
3220	 7.49416	 7.57001	 1	 126
3221	 7.49416	 7.57001	 1	 125
3222	 7.49416	 7.57001	 1	 124
3223	 7.49416	 7.57001	 1	 123
3224	 7.49416	 7.57001	 1	 122
3225	 7.49416	 7.57001	 1	 121
3226	 7.49416	 7.57001	 1	 120
3227	 7.49416	 7.57001	 1	 119
3228	 7.49416	 7.57001	 1	 118
3229	 7.49416	 7.57001	 1	 117
3230	 7.49416	 7.57001	 1	 116
3231	 7.49416	 7.57001	 1	 115
3232	 7.49416	 7.57001	 1	 114
3233	 7.49416	 7.57001	 1	 113
3234	 7.49416	 7.57001	 1	 112
3235	 7.49416	 7.57001	 1	 111
3236	 7.49416	 7.57001	 1	 110
3237	 7.49416	 7.57001	 1	 109
3238	 7.49416	 7.57001	 1	 108
3239	 7.49416	 7.57001	 1	 107
3240	 7.49416	 7.57001	 1	 106
3241	 7.49416	 7.57001	 1	 105
3242	 7.49416	 7.57001	 1	 104
3243	 7.49416	 7.57001	 1	 103
3244	 7.49416	 7.57001	 1	 102
3245	 7.49416	 7.57001	 1	 101
3246	 7.49416	 7.57001	 1	 100
3247	 7.49416	 7.57001	 1	 99
3248	 7.49416	 7.57001	 1	 98
3249	 7.49416	 7.57001	 1	 97
3250	 7.49416	 7.57001	 1	 96
3251	 7.49416	 7.57001	 1	 95
3252	 7.49416	 7.57001	 1	 94
3253	 7.49416	 7.57001	 1	 93
3254	 7.49416	 7.57001	 1	 92
3255	 7.49416	 7.57001	 1	 91
3256	 7.49416	 7.57001	 1	 90
3257	 7.49416	 7.57001	 1	 89
3258	 7.49416	 7.57001	 1	 88
3259	 7.49416	 7.57001	 1	 87
3260	 7.49416	 7.57001	 1	 86
3261	 7.49416	 7.57001	 1	 85
3262	 7.49416	 7.57001	 1	 84
3263	 7.49416	 7.57001	 1	 83
3264	 7.49416	 7.57001	 1	 82
3265	 7.49416	 7.57001	 1	 81
3266	 7.49416	 7.57001	 1	 80
3267	 7.49416	 7.57001	 1	 79
3268	 7.49416	 7.57001	 1	 78
3269	 7.49416	 7.57001	 1	 77
3270	 7.49416	 7.57001	 1	 76
3271	 7.49416	 7.57001	 1	 75
3272	 7.49416	 7.57001	 1	 74
3273	 7.49416	 7.57001	 1	 73
3274	 7.49416	 7.57001	 1	 72
3275	 7.49416	 7.57001	 1	 71
3276	 7.49416	 7.57001	 1	 70
3277	 7.49416	 7.57001	 1	 69
3278	 7.49416	 7.57001	 1	 68
3279	 7.49416	 7.57001	 1	 67
3280	 7.49416	 7.57001	 1	 66
3281	 7.49416	 7.57001	 1	 65
3282	 7.49416	 7.57001	 1	 64
3283	 7.49416	 7.57001	 1	 63
3284	 7.49416	 7.57001	 1	 62
3285	 7.49416	 7.57001	 1	 61
3286	 7.49416	 7.57001	 1	 60
3287	 7.49416	 7.57001	 1	 59
3288	 7.49416	 7.57001	 1	 58
3289	 7.49416	 7.57001	 1	 57
3290	 7.49416	 7.57001	 1	 56
3291	 7.49416	 7.57001	 1	 55
3292	 7.49416	 7.57001	 1	 54
3293	 7.49416	 7.57001	 1	 53
3294	 7.49416	 7.57001	 1	 52
3295	 7.49416	 7.57001	 1	 51
3296	 7.49416	 7.57001	 1	 50
3297	 7.49416	 7.57001	 1	 49
3298	 7.49416	 7.57001	 1	 48
3299	 7.49416	 7.57001	 1	 47
3300	 7.49416	 7.57001	 1	 46
3301	 7.49416	 7.57001	 1	 45
3302	 7.49416	 7.57001	 1	 44
3303	 7.49416	 7.57001	 1	 43
3304	 7.49416	 7.57001	 1	 42
3305	 7.49416	 7.57001	 1	 41
3306	 7.49416	 7.57001	 1	 40
3307	 7.49416	 7.57001	 1	 39
3308	 7.49416	 7.57001	 1	 38
3309	 7.49416	 7.57001	 1	 37
3310	 7.49416	 7.57001	 1	 36
3311	 7.49416	 7.57001	 1	 35
3312	 7.49416	 7.57001	 1	 34
3313	 7.49416	 7.57001	 1	 33
3314	 7.49416	 7.57001	 1	 32
3315	 7.49416	 7.57001	 1	 31
3316	 7.49416	 7.57001	 1	 30
3317	 7.49416	 7.57001	 1	 29
3318	 7.49416	 7.57001	 1	 28
3319	 7.49416	 7.57001	 1	 27
3320	 7.49416	 7.57001	 1	 26
3321	 7.49416	 7.57001	 1	 25
3322	 7.49416	 7.57001	 1	 24
3323	 7.49416	 7.57001	 1	 23
3324	 7.49416	 7.57001	 1	 22
3325	 7.49416	 7.57001	 1	 21
3326	 7.49416	 7.57001	 1	 20
3327	 7.49416	 7.57001	 1	 19
3328	 7.49416	 7.57001	 1	 18
3329	 7.49416	 7.57001	 1	 17
3330	 7.49416	 7.57001	 1	 16
3331	 7.49416	 7.57001	 1	 15
3332	 7.49416	 7.57001	 1	 14
3333	 7.49416	 7.57001	 1	 13
3334	 7.49416	 7.57001	 1	 12
3335	 7.49416	 7.57001	 1	 11
3336	 7.49416	 7.57001	 1	 10
3337	 7.49416	 7.57001	 1	 9
3338	 7.49416	 7.57001	 1	 8
3339	 7.49416	 7.57001	 1	 7
3340	 7.49416	 7.57001	 1	 6
3341	 7.49416	 7.57001	 1	 5
3342	 7.49416	 7.57001	 1	 4
3343	 7.49416	 7.57001	 1	 3
3344	 7.49416	 7.57001	 1	 2
3345	 7.49416	 7.57001	 1	 1
3346	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.351_20190115_1518_36.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.351
# optRelaxX 0.351
# optRelaxY 0.351
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 407
712	 4.81721	 7.61026	 0	 408
713	 4.81903	 7.61026	 0	 409
714	 4.83249	 7.61026	 0	 409
715	 4.8459	 7.61026	 0	 410
716	 4.84762	 7.61026	 0	 411
717	 4.86801	 7.61026	 0	 410
718	 4.87228	 7.61026	 0	 411
719	 4.8768	 7.61026	 0	 412
720	 4.87916	 7.61026	 0	 412
721	 4.88763	 7.61026	 0	 413
722	 4.89717	 7.61026	 0	 414
723	 4.90424	 7.61026	 0	 415
724	 4.90754	 7.61026	 0	 415
725	 4.9093	 7.61026	 0	 416
726	 4.91057	 7.61026	 0	 416
727	 4.92274	 7.61026	 0	 415
728	 4.92331	 7.61026	 0	 416
729	 4.92967	 7.61026	 0	 415
730	 4.93095	 7.61026	 0	 414
731	 4.93453	 7.61026	 0	 413
732	 4.93478	 7.61026	 0	 414
733	 4.94217	 7.61026	 0	 414
734	 4.94268	 7.61026	 0	 415
735	 4.94807	 7.61026	 0	 415
736	 4.95235	 7.61026	 0	 416
737	 4.95249	 7.61026	 0	 416
738	 4.95282	 7.61026	 0	 417
739	 4.95384	 7.61026	 0	 417
740	 4.9551	 7.61026	 0	 418
741	 4.9594	 7.61026	 0	 419
742	 4.96821	 7.61026	 0	 420
743	 4.97208	 7.61026	 0	 421
744	 4.97363	 7.61026	 0	 421
745	 4.98189	 7.61026	 0	 422
746	 4.98574	 7.61026	 0	 423
747	 4.998	 7.61026	 0	 424
748	 4.99931	 7.61026	 0	 425
749	 5.00025	 7.61026	 0	 425
750	 5.01869	 7.61026	 0	 426
751	 5.02366	 7.61026	 0	 427
752	 5.02442	 7.61026	 0	 426
753	 5.02753	 7.61026	 0	 426
754	 5.02829	 7.61026	 0	 427
755	 5.03331	 7.61026	 0	 427
756	 5.03821	 7.61026	 0	 428
757	 5.04958	 7.61026	 0	 428
758	 5.05595	 7.61026	 0	 429
759	 5.0614	 7.61026	 0	 430
760	 5.07877	 7.61026	 0	 430
761	 5.08049	 7.61026	 0	 431
762	 5.08373	 7.61026	 0	 432
763	 5.08841	 7.61026	 0	 433
764	 5.09523	 7.61026	 0	 434
765	 5.1019	 7.61026	 0	 435
766	 5.11285	 7.61026	 0	 436
767	 5.11358	 7.61026	 0	 437
768	 5.11929	 7.61026	 0	 438
769	 5.12319	 7.61026	 0	 439
770	 5.12677	 7.61026	 0	 438
771	 5.13097	 7.61026	 0	 439
772	 5.13811	 7.61026	 0	 440
773	 5.1397	 7.61026	 0	 441
774	 5.15003	 7.61026	 0	 440
775	 5.15034	 7.61026	 0	 441
776	 5.15043	 7.61026	 0	 441
777	 5.15958	 7.61026	 0	 440
778	 5.1597	 7.61026	 0	 441
779	 5.16444	 7.61026	 0	 442
780	 5.1698	 7.61026	 0	 443
781	 5.17081	 7.61026	 0	 444
782	 5.17454	 7.61026	 0	 445
783	 5.17797	 7.61026	 0	 446
784	 5.17923	 7.61026	 0	 447
785	 5.17928	 7.61026	 0	 448
786	 5.1802	 7.61026	 0	 449
787	 5.18453	 7.61026	 0	 450
788	 5.1855	 7.61026	 0	 451
789	 5.18738	 7.61026	 0	 451
790	 5.19335	 7.61026	 0	 451
791	 5.19673	 7.61026	 0	 452
792	 5.19699	 7.61026	 0	 453
793	 5.20759	 7.61026	 0	 454
794	 5.21355	 7.61026	 0	 455
795	 5.21771	 7.61026	 0	 454
796	 5.23456	 7.61026	 0	 455
797	 5.24382	 7.61026	 0	 455
798	 5.25255	 7.61026	 0	 456
799	 5.2538	 7.61026	 0	 457
800	 5.25711	 7.61026	 0	 458
801	 5.26701	 7.61026	 0	 459
802	 5.26774	 7.61026	 0	 460
803	 5.26914	 7.61026	 0	 461
804	 5.27286	 7.61026	 0	 461
805	 5.27572	 7.61026	 0	 462
806	 5.27871	 7.61026	 0	 463
807	 5.29161	 7.61026	 0	 464
808	 5.29262	 7.61026	 0	 463
809	 5.29327	 7.61026	 0	 464
810	 5.29778	 7.61026	 0	 465
811	 5.2998	 7.61026	 0	 466
812	 5.30335	 7.61026	 0	 467
813	 5.30567	 7.61026	 0	 467
814	 5.31039	 7.61026	 0	 468
815	 5.31191	 7.61026	 0	 469
816	 5.32096	 7.61026	 0	 470
817	 5.32293	 7.61026	 0	 471
818	 5.32422	 7.61026	 0	 472
819	 5.32666	 7.61026	 0	 473
820	 5.3283	 7.61026	 0	 472
821	 5.33238	 7.61026	 0	 472
822	 5.33305	 7.61026	 0	 473
823	 5.33511	 7.61026	 0	 474
824	 5.33813	 7.61026	 0	 475
825	 5.34036	 7.61026	 0	 476
826	 5.34308	 7.61026	 0	 477
827	 5.34761	 7.61026	 0	 477
828	 5.34943	 7.61026	 0	 478
829	 5.35178	 7.61026	 0	 479
830	 5.35196	 7.61026	 0	 480
831	 5.35284	 7.61026	 0	 481
832	 5.36317	 7.61026	 0	 482
833	 5.36805	 7.61026	 0	 483
834	 5.3683	 7.61026	 0	 484
835	 5.36919	 7.61026	 0	 485
836	 5.37151	 7.61026	 0	 486
837	 5.37608	 7.61026	 0	 487
838	 5.37727	 7.61026	 0	 488
839	 5.38017	 7.61026	 0	 489
840	 5.38225	 7.61026	 0	 490
841	 5.38369	 7.61026	 0	 491
842	 5.38649	 7.61026	 0	 492
843	 5.38668	 7.61026	 0	 492
844	 5.38985	 7.61026	 0	 493
845	 5.39194	 7.61026	 0	 494
846	 5.3971	 7.61026	 0	 493
847	 5.39794	 7.61026	 0	 492
848	 5.39893	 7.61026	 0	 493
849	 5.40837	 7.61026	 0	 494
850	 5.41005	 7.61026	 0	 495
851	 5.41428	 7.61026	 0	 495
852	 5.42045	 7.61026	 0	 496
853	 5.42255	 7.61026	 0	 497
854	 5.43011	 7.61026	 0	 498
855	 5.43244	 7.61026	 0	 498
856	 5.4341	 7.61026	 0	 499
857	 5.43996	 7.61026	 0	 500
858	 5.44453	 7.61026	 0	 501
859	 5.44497	 7.61026	 0	 501
860	 5.44508	 7.61026	 0	 502
861	 5.44653	 7.61026	 0	 503
862	 5.44716	 7.61026	 0	 504
863	 5.46366	 7.61026	 0	 505
864	 5.46407	 7.61026	 0	 506
865	 5.46412	 7.61026	 0	 506
866	 5.46423	 7.61026	 0	 507
867	 5.46611	 7.61026	 0	 508
868	 5.46827	 7.61026	 0	 509
869	 5.47019	 7.61026	 0	 510
870	 5.47315	 7.61026	 0	 509
871	 5.47357	 7.61026	 0	 510
872	 5.47647	 7.61026	 0	 511
873	 5.48034	 7.61026	 0	 512
874	 5.48395	 7.61026	 0	 512
875	 5.48948	 7.61026	 0	 513
876	 5.4953	 7.61026	 0	 514
877	 5.49575	 7.61026	 0	 514
878	 5.49671	 7.61026	 0	 514
879	 5.49725	 7.61026	 0	 515
880	 5.50144	 7.61026	 0	 516
881	 5.50226	 7.61026	 0	 516
882	 5.50727	 7.61026	 0	 517
883	 5.50929	 7.61026	 0	 518
884	 5.51015	 7.61026	 0	 519
885	 5.51118	 7.61026	 0	 520
886	 5.51149	 7.61026	 0	 521
887	 5.51744	 7.61026	 0	 522
888	 5.51777	 7.61026	 0	 523
889	 5.51967	 7.61026	 0	 524
890	 5.52836	 7.61026	 0	 525
891	 5.52903	 7.61026	 0	 526
892	 5.53217	 7.61026	 0	 527
893	 5.53722	 7.61026	 0	 528
894	 5.53756	 7.61026	 0	 529
895	 5.54131	 7.61026	 0	 530
896	 5.54305	 7.61026	 0	 531
897	 5.54408	 7.61026	 0	 531
898	 5.54427	 7.61026	 0	 532
899	 5.54647	 7.61026	 0	 532
900	 5.54742	 7.61026	 0	 533
901	 5.54958	 7.61026	 0	 534
902	 5.55086	 7.61026	 0	 535
903	 5.55094	 7.61026	 0	 536
904	 5.55338	 7.61026	 0	 537
905	 5.55403	 7.61026	 0	 538
906	 5.55415	 7.61026	 0	 539
907	 5.55497	 7.61026	 0	 538
908	 5.55788	 7.61026	 0	 539
909	 5.55819	 7.61026	 0	 540
910	 5.55976	 7.61026	 0	 541
911	 5.56028	 7.61026	 0	 542
912	 5.56253	 7.61026	 0	 543
913	 5.56289	 7.61026	 0	 544
914	 5.56296	 7.61026	 0	 545
915	 5.56332	 7.61026	 0	 546
916	 5.56339	 7.61026	 0	 547
917	 5.56461	 7.61026	 0	 548
918	 5.56612	 7.61026	 0	 549
919	 5.57174	 7.61026	 0	 550
920	 5.57276	 7.61026	 0	 551
921	 5.57387	 7.61026	 0	 552
922	 5.57484	 7.61026	 0	 552
923	 5.57821	 7.61026	 0	 553
924	 5.57842	 7.61026	 0	 554
925	 5.57985	 7.61026	 0	 555
926	 5.58025	 7.61026	 0	 556
927	 5.58102	 7.61026	 0	 557
928	 5.58325	 7.61026	 0	 558
929	 5.58365	 7.61026	 0	 558
930	 5.58569	 7.61026	 0	 558
931	 5.58749	 7.61026	 0	 559
932	 5.58798	 7.61026	 0	 559
933	 5.59075	 7.61026	 0	 559
934	 5.59088	 7.61026	 0	 560
935	 5.59112	 7.61026	 0	 561
936	 5.59123	 7.61026	 0	 561
937	 5.59242	 7.61026	 0	 562
938	 5.59537	 7.61026	 0	 562
939	 5.59759	 7.61026	 0	 563
940	 5.60058	 7.61026	 0	 564
941	 5.60228	 7.61026	 0	 565
942	 5.60396	 7.61026	 0	 566
943	 5.60561	 7.61026	 0	 567
944	 5.6057	 7.61026	 0	 568
945	 5.60844	 7.61026	 0	 569
946	 5.6091	 7.61026	 0	 570
947	 5.61074	 7.61026	 0	 571
948	 5.61189	 7.61026	 0	 572
949	 5.61337	 7.61026	 0	 573
950	 5.61396	 7.61026	 0	 574
951	 5.61594	 7.61026	 0	 575
952	 5.61676	 7.61026	 0	 575
953	 5.61845	 7.61026	 0	 575
954	 5.6192	 7.61026	 0	 576
955	 5.62329	 7.61026	 0	 576
956	 5.62364	 7.61026	 0	 577
957	 5.62552	 7.61026	 0	 578
958	 5.63138	 7.61026	 0	 578
959	 5.63183	 7.61026	 0	 579
960	 5.63226	 7.61026	 0	 580
961	 5.63352	 7.61026	 0	 580
962	 5.63378	 7.61026	 0	 581
963	 5.63453	 7.61026	 0	 581
964	 5.6373	 7.61026	 0	 581
965	 5.63781	 7.61026	 0	 582
966	 5.63914	 7.61026	 0	 582
967	 5.63928	 7.61026	 0	 583
968	 5.63934	 7.61026	 0	 584
969	 5.64052	 7.61026	 0	 585
970	 5.64085	 7.61026	 0	 586
971	 5.6409	 7.61026	 0	 587
972	 5.64139	 7.61026	 0	 588
973	 5.64382	 7.61026	 0	 588
974	 5.64401	 7.61026	 0	 589
975	 5.64791	 7.61026	 0	 589
976	 5.64887	 7.61026	 0	 590
977	 5.65013	 7.61026	 0	 591
978	 5.65155	 7.61026	 0	 592
979	 5.6531	 7.61026	 0	 593
980	 5.65796	 7.61026	 0	 593
981	 5.65918	 7.61026	 0	 594
982	 5.66128	 7.61026	 0	 595
983	 5.66536	 7.61026	 0	 594
984	 5.66602	 7.61026	 0	 594
985	 5.67185	 7.61026	 0	 595
986	 5.67201	 7.61026	 0	 596
987	 5.67344	 7.61026	 0	 597
988	 5.67386	 7.61026	 0	 598
989	 5.6769	 7.61026	 0	 598
990	 5.67908	 7.61026	 0	 598
991	 5.67954	 7.61026	 0	 599
992	 5.68029	 7.61026	 0	 600
993	 5.68265	 7.61026	 0	 600
994	 5.68466	 7.61026	 0	 601
995	 5.68596	 7.61026	 0	 602
996	 5.68743	 7.61026	 0	 603
997	 5.68824	 7.61026	 0	 603
998	 5.69063	 7.61026	 0	 604
999	 5.6911	 7.61026	 0	 603
1000	 5.69119	 7.61026	 0	 604
1001	 5.69175	 7.61026	 0	 605
1002	 5.69529	 7.61026	 0	 605
1003	 5.69617	 7.61026	 0	 606
1004	 5.701	 7.61026	 0	 607
1005	 5.70247	 7.61026	 0	 607
1006	 5.70269	 7.61026	 0	 607
1007	 5.70727	 7.61026	 0	 606
1008	 5.70868	 7.61026	 0	 606
1009	 5.70893	 7.61026	 0	 606
1010	 5.7103	 7.61026	 0	 607
1011	 5.71261	 7.61026	 0	 607
1012	 5.71282	 7.61026	 0	 608
1013	 5.71304	 7.61026	 0	 607
1014	 5.71576	 7.61026	 0	 607
1015	 5.71887	 7.61026	 0	 608
1016	 5.72056	 7.61026	 0	 609
1017	 5.72323	 7.61026	 0	 609
1018	 5.72632	 7.61026	 0	 609
1019	 5.72636	 7.61026	 0	 609
1020	 5.72675	 7.61026	 0	 608
1021	 5.7268	 7.61026	 0	 609
1022	 5.72823	 7.61026	 0	 610
1023	 5.73033	 7.61026	 0	 611
1024	 5.73085	 7.61026	 0	 612
1025	 5.73491	 7.61026	 0	 613
1026	 5.73848	 7.61026	 0	 614
1027	 5.7391	 7.61026	 0	 614
1028	 5.73934	 7.61026	 0	 615
1029	 5.73978	 7.61026	 0	 616
1030	 5.73978	 7.61026	 0	 616
1031	 5.74219	 7.61026	 0	 617
1032	 5.74335	 7.61026	 0	 616
1033	 5.74351	 7.61026	 0	 616
1034	 5.74367	 7.61026	 0	 616
1035	 5.74481	 7.61026	 0	 617
1036	 5.74488	 7.61026	 0	 616
1037	 5.74497	 7.61026	 0	 617
1038	 5.74659	 7.61026	 0	 616
1039	 5.7477	 7.61026	 0	 617
1040	 5.74854	 7.61026	 0	 618
1041	 5.74907	 7.61026	 0	 618
1042	 5.75044	 7.61026	 0	 618
1043	 5.75128	 7.61026	 0	 618
1044	 5.75433	 7.61026	 0	 619
1045	 5.75483	 7.61026	 0	 620
1046	 5.75636	 7.61026	 0	 621
1047	 5.75663	 7.61026	 0	 621
1048	 5.75675	 7.61026	 0	 621
1049	 5.75826	 7.61026	 0	 621
1050	 5.7608	 7.61026	 0	 621
1051	 5.76413	 7.61026	 0	 622
1052	 5.76796	 7.61026	 0	 622
1053	 5.76884	 7.61026	 0	 621
1054	 5.76989	 7.61026	 0	 622
1055	 5.7708	 7.61026	 0	 623
1056	 5.77103	 7.61026	 0	 624
1057	 5.77104	 7.61026	 0	 625
1058	 5.77277	 7.61026	 0	 626
1059	 5.775	 7.61026	 0	 625
1060	 5.77594	 7.61026	 0	 625
1061	 5.77671	 7.61026	 0	 626
1062	 5.7769	 7.61026	 0	 627
1063	 5.77801	 7.61026	 0	 628
1064	 5.7783	 7.61026	 0	 629
1065	 5.77882	 7.61026	 0	 628
1066	 5.77943	 7.61026	 0	 627
1067	 5.78049	 7.61026	 0	 627
1068	 5.78324	 7.61026	 0	 628
1069	 5.78752	 7.61026	 0	 629
1070	 5.78831	 7.61026	 0	 628
1071	 5.78842	 7.61026	 0	 627
1072	 5.79206	 7.61026	 0	 626
1073	 5.79381	 7.61026	 0	 627
1074	 5.79396	 7.61026	 0	 627
1075	 5.79568	 7.61026	 0	 627
1076	 5.79594	 7.61026	 0	 626
1077	 5.79647	 7.61026	 0	 625
1078	 5.79692	 7.61026	 0	 625
1079	 5.79735	 7.61026	 0	 626
1080	 5.79791	 7.61026	 0	 626
1081	 5.80121	 7.61026	 0	 626
1082	 5.80135	 7.61026	 0	 626
1083	 5.80289	 7.61026	 0	 626
1084	 5.80414	 7.61026	 0	 627
1085	 5.80424	 7.61026	 0	 627
1086	 5.80598	 7.61026	 0	 628
1087	 5.80801	 7.61026	 0	 629
1088	 5.80983	 7.61026	 0	 630
1089	 5.81009	 7.61026	 0	 631
1090	 5.81018	 7.61026	 0	 630
1091	 5.81363	 7.61026	 0	 630
1092	 5.81444	 7.61026	 0	 631
1093	 5.8201	 7.61026	 0	 630
1094	 5.82045	 7.61026	 0	 631
1095	 5.82122	 7.61026	 0	 631
1096	 5.82167	 7.61026	 0	 631
1097	 5.82219	 7.61026	 0	 631
1098	 5.82368	 7.61026	 0	 631
1099	 5.82494	 7.61026	 0	 630
1100	 5.82535	 7.61026	 0	 631
1101	 5.82671	 7.61026	 0	 631
1102	 5.82781	 7.61026	 0	 631
1103	 5.82888	 7.61026	 0	 632
1104	 5.83014	 7.61026	 0	 631
1105	 5.83075	 7.61026	 0	 632
1106	 5.83168	 7.61026	 0	 632
1107	 5.83196	 7.61026	 0	 633
1108	 5.832	 7.61026	 0	 634
1109	 5.83269	 7.61026	 0	 635
1110	 5.83391	 7.61026	 0	 636
1111	 5.83426	 7.61026	 0	 635
1112	 5.83774	 7.61026	 0	 636
1113	 5.84263	 7.61026	 0	 637
1114	 5.84348	 7.61026	 0	 638
1115	 5.84492	 7.61026	 0	 639
1116	 5.8534	 7.61026	 0	 640
1117	 5.85525	 7.61026	 0	 640
1118	 5.8553	 7.61026	 0	 640
1119	 5.85893	 7.61026	 0	 641
1120	 5.8594	 7.61026	 0	 640
1121	 5.85949	 7.61026	 0	 641
1122	 5.86109	 7.61026	 0	 642
1123	 5.86233	 7.61026	 0	 643
1124	 5.86302	 7.61026	 0	 644
1125	 5.86308	 7.61026	 0	 643
1126	 5.86373	 7.61026	 0	 642
1127	 5.865	 7.61026	 0	 641
1128	 5.86532	 7.61026	 0	 640
1129	 5.86864	 7.61026	 0	 639
1130	 5.87054	 7.61026	 0	 638
1131	 5.87217	 7.61026	 0	 639
1132	 5.87228	 7.61026	 0	 638
1133	 5.87229	 7.61026	 0	 639
1134	 5.87363	 7.61026	 0	 639
1135	 5.87465	 7.61026	 0	 638
1136	 5.87537	 7.61026	 0	 639
1137	 5.8762	 7.61026	 0	 638
1138	 5.87668	 7.61026	 0	 639
1139	 5.87678	 7.61026	 0	 640
1140	 5.87979	 7.61026	 0	 640
1141	 5.8801	 7.61026	 0	 639
1142	 5.88132	 7.61026	 0	 640
1143	 5.88154	 7.61026	 0	 641
1144	 5.88163	 7.61026	 0	 641
1145	 5.88185	 7.61026	 0	 642
1146	 5.88195	 7.61026	 0	 641
1147	 5.88204	 7.61026	 0	 642
1148	 5.88267	 7.61026	 0	 641
1149	 5.88554	 7.61026	 0	 640
1150	 5.88628	 7.61026	 0	 639
1151	 5.88635	 7.61026	 0	 638
1152	 5.88946	 7.61026	 0	 638
1153	 5.89016	 7.61026	 0	 638
1154	 5.89096	 7.61026	 0	 639
1155	 5.89113	 7.61026	 0	 640
1156	 5.89131	 7.61026	 0	 641
1157	 5.89477	 7.61026	 0	 642
1158	 5.89537	 7.61026	 0	 642
1159	 5.89557	 7.61026	 0	 641
1160	 5.89605	 7.61026	 0	 642
1161	 5.89741	 7.61026	 0	 643
1162	 5.89749	 7.61026	 0	 642
1163	 5.89894	 7.61026	 0	 641
1164	 5.90202	 7.61026	 0	 640
1165	 5.90583	 7.61026	 0	 641
1166	 5.90834	 7.61026	 0	 640
1167	 5.90916	 7.61026	 0	 641
1168	 5.90936	 7.61026	 0	 640
1169	 5.90972	 7.61026	 0	 641
1170	 5.91024	 7.61026	 0	 642
1171	 5.91229	 7.61026	 0	 641
1172	 5.91253	 7.61026	 0	 642
1173	 5.91263	 7.61026	 0	 641
1174	 5.91271	 7.61026	 0	 642
1175	 5.91299	 7.61026	 0	 642
1176	 5.9133	 7.61026	 0	 643
1177	 5.914	 7.61026	 0	 642
1178	 5.91408	 7.61026	 0	 643
1179	 5.91662	 7.61026	 0	 644
1180	 5.91669	 7.61026	 0	 645
1181	 5.9177	 7.61026	 0	 646
1182	 5.91834	 7.61026	 0	 647
1183	 5.9189	 7.61026	 0	 646
1184	 5.92247	 7.61026	 0	 645
1185	 5.92273	 7.61026	 0	 646
1186	 5.92372	 7.61026	 0	 647
1187	 5.92467	 7.61026	 0	 648
1188	 5.92667	 7.61026	 0	 647
1189	 5.92803	 7.61026	 0	 648
1190	 5.92846	 7.61026	 0	 647
1191	 5.93005	 7.61026	 0	 647
1192	 5.93292	 7.61026	 0	 647
1193	 5.93393	 7.61026	 0	 648
1194	 5.9341	 7.61026	 0	 649
1195	 5.9349	 7.61026	 0	 650
1196	 5.93527	 7.61026	 0	 650
1197	 5.93677	 7.61026	 0	 651
1198	 5.93725	 7.61026	 0	 650
1199	 5.93838	 7.61026	 0	 649
1200	 5.93958	 7.61026	 0	 650
1201	 5.93981	 7.61026	 0	 650
1202	 5.9399	 7.61026	 0	 651
1203	 5.94041	 7.61026	 0	 650
1204	 5.94237	 7.61026	 0	 649
1205	 5.94435	 7.61026	 0	 650
1206	 5.94445	 7.61026	 0	 650
1207	 5.94698	 7.61026	 0	 649
1208	 5.94734	 7.61026	 0	 650
1209	 5.95018	 7.61026	 0	 651
1210	 5.95048	 7.61026	 0	 652
1211	 5.95136	 7.61026	 0	 652
1212	 5.95482	 7.61026	 0	 653
1213	 5.9555	 7.61026	 0	 653
1214	 5.95701	 7.61026	 0	 654
1215	 5.95705	 7.61026	 0	 654
1216	 5.95723	 7.61026	 0	 654
1217	 5.95873	 7.61026	 0	 655
1218	 5.96109	 7.61026	 0	 654
1219	 5.96179	 7.61026	 0	 655
1220	 5.96223	 7.61026	 0	 654
1221	 5.96352	 7.61026	 0	 653
1222	 5.96402	 7.61026	 0	 654
1223	 5.96545	 7.61026	 0	 653
1224	 5.96598	 7.61026	 0	 653
1225	 5.96636	 7.61026	 0	 652
1226	 5.96636	 7.61026	 0	 653
1227	 5.96669	 7.61026	 0	 654
1228	 5.96694	 7.61026	 0	 653
1229	 5.9677	 7.61026	 0	 652
1230	 5.96771	 7.61026	 0	 653
1231	 5.96935	 7.61026	 0	 653
1232	 5.97651	 7.61026	 0	 654
1233	 5.97698	 7.61026	 0	 653
1234	 5.97927	 7.61026	 0	 652
1235	 5.98092	 7.61026	 0	 653
1236	 5.98161	 7.61026	 0	 654
1237	 5.98205	 7.61026	 0	 654
1238	 5.98435	 7.61026	 0	 655
1239	 5.98729	 7.61026	 0	 656
1240	 5.98738	 7.61026	 0	 656
1241	 5.98849	 7.61026	 0	 655
1242	 5.98876	 7.61026	 0	 656
1243	 5.99076	 7.61026	 0	 657
1244	 5.99329	 7.61026	 0	 656
1245	 5.99374	 7.61026	 0	 657
1246	 5.99475	 7.61026	 0	 656
1247	 5.99553	 7.61026	 0	 656
1248	 5.99622	 7.61026	 0	 657
1249	 5.99742	 7.61026	 0	 656
1250	 5.99783	 7.61026	 0	 655
1251	 6.00269	 7.61026	 0	 654
1252	 6.0028	 7.61026	 0	 655
1253	 6.00436	 7.61026	 0	 654
1254	 6.00473	 7.61026	 0	 654
1255	 6.00554	 7.61026	 0	 655
1256	 6.00618	 7.61026	 0	 654
1257	 6.00899	 7.61026	 0	 655
1258	 6.0111	 7.61026	 0	 654
1259	 6.0114	 7.61026	 0	 655
1260	 6.01223	 7.61026	 0	 656
1261	 6.0138	 7.61026	 0	 657
1262	 6.01434	 7.61026	 0	 656
1263	 6.01705	 7.61026	 0	 655
1264	 6.01761	 7.61026	 0	 656
1265	 6.0177	 7.61026	 0	 657
1266	 6.01844	 7.61026	 0	 656
1267	 6.02011	 7.61026	 0	 657
1268	 6.02434	 7.61026	 0	 658
1269	 6.02444	 7.61026	 0	 659
1270	 6.02445	 7.61026	 0	 660
1271	 6.02454	 7.61026	 0	 659
1272	 6.0248	 7.61026	 0	 658
1273	 6.02535	 7.61026	 0	 659
1274	 6.0259	 7.61026	 0	 658
1275	 6.02605	 7.61026	 0	 659
1276	 6.02629	 7.61026	 0	 659
1277	 6.0291	 7.61026	 0	 660
1278	 6.02917	 7.61026	 0	 659
1279	 6.02985	 7.61026	 0	 660
1280	 6.03192	 7.61026	 0	 659
1281	 6.03388	 7.61026	 0	 660
1282	 6.03414	 7.61026	 0	 659
1283	 6.03521	 7.61026	 0	 660
1284	 6.0353	 7.61026	 0	 659
1285	 6.03944	 7.61026	 0	 658
1286	 6.0409	 7.61026	 0	 659
1287	 6.04113	 7.61026	 0	 660
1288	 6.0421	 7.61026	 0	 659
1289	 6.04227	 7.61026	 0	 658
1290	 6.04288	 7.61026	 0	 659
1291	 6.04434	 7.61026	 0	 658
1292	 6.04514	 7.61026	 0	 657
1293	 6.04622	 7.61026	 0	 658
1294	 6.04804	 7.61026	 0	 658
1295	 6.0506	 7.61026	 0	 659
1296	 6.05261	 7.61026	 0	 660
1297	 6.05351	 7.61026	 0	 659
1298	 6.05583	 7.61026	 0	 658
1299	 6.06133	 7.61026	 0	 659
1300	 6.06137	 7.61026	 0	 660
1301	 6.063	 7.61026	 0	 661
1302	 6.06322	 7.61026	 0	 660
1303	 6.06498	 7.61026	 0	 661
1304	 6.06665	 7.61026	 0	 662
1305	 6.06901	 7.61026	 0	 662
1306	 6.06946	 7.61026	 0	 663
1307	 6.07023	 7.61026	 0	 662
1308	 6.07292	 7.61026	 0	 661
1309	 6.07299	 7.61026	 0	 660
1310	 6.07541	 7.61026	 0	 661
1311	 6.07835	 7.61026	 0	 662
1312	 6.07841	 7.61026	 0	 663
1313	 6.07985	 7.61026	 0	 662
1314	 6.08047	 7.61026	 0	 661
1315	 6.08083	 7.61026	 0	 662
1316	 6.08195	 7.61026	 0	 662
1317	 6.08214	 7.61026	 0	 661
1318	 6.08577	 7.61026	 0	 660
1319	 6.08718	 7.61026	 0	 661
1320	 6.08813	 7.61026	 0	 661
1321	 6.08852	 7.61026	 0	 661
1322	 6.08973	 7.61026	 0	 662
1323	 6.09148	 7.61026	 0	 661
1324	 6.09262	 7.61026	 0	 662
1325	 6.09352	 7.61026	 0	 661
1326	 6.09374	 7.61026	 0	 662
1327	 6.09497	 7.61026	 0	 663
1328	 6.09547	 7.61026	 0	 663
1329	 6.09583	 7.61026	 0	 663
1330	 6.09598	 7.61026	 0	 664
1331	 6.09644	 7.61026	 0	 665
1332	 6.09647	 7.61026	 0	 665
1333	 6.09694	 7.61026	 0	 666
1334	 6.09775	 7.61026	 0	 666
1335	 6.10053	 7.61026	 0	 667
1336	 6.10055	 7.61026	 0	 666
1337	 6.10285	 7.61026	 0	 667
1338	 6.10333	 7.61026	 0	 668
1339	 6.10363	 7.61026	 0	 667
1340	 6.10407	 7.61026	 0	 666
1341	 6.10691	 7.61026	 0	 666
1342	 6.10755	 7.61026	 0	 667
1343	 6.10822	 7.61026	 0	 666
1344	 6.10987	 7.61026	 0	 665
1345	 6.11089	 7.61026	 0	 664
1346	 6.11144	 7.61026	 0	 663
1347	 6.11175	 7.61026	 0	 662
1348	 6.11431	 7.61026	 0	 661
1349	 6.11676	 7.61026	 0	 661
1350	 6.11811	 7.61026	 0	 660
1351	 6.11822	 7.61026	 0	 659
1352	 6.12147	 7.61026	 0	 660
1353	 6.12381	 7.61026	 0	 661
1354	 6.12608	 7.61026	 0	 660
1355	 6.12887	 7.61026	 0	 659
1356	 6.13074	 7.61026	 0	 660
1357	 6.13222	 7.61026	 0	 661
1358	 6.13298	 7.61026	 0	 662
1359	 6.13513	 7.61026	 0	 661
1360	 6.13667	 7.61026	 0	 660
1361	 6.13942	 7.61026	 0	 659
1362	 6.14135	 7.61026	 0	 658
1363	 6.14295	 7.61026	 0	 659
1364	 6.14302	 7.61026	 0	 660
1365	 6.14305	 7.61026	 0	 661
1366	 6.14569	 7.61026	 0	 660
1367	 6.14736	 7.61026	 0	 659
1368	 6.1481	 7.61026	 0	 660
1369	 6.14866	 7.61026	 0	 661
1370	 6.1504	 7.61026	 0	 662
1371	 6.15107	 7.61026	 0	 663
1372	 6.15158	 7.61026	 0	 662
1373	 6.15321	 7.61026	 0	 663
1374	 6.15329	 7.61026	 0	 664
1375	 6.15329	 7.61026	 0	 665
1376	 6.1535	 7.61026	 0	 666
1377	 6.15624	 7.61026	 0	 665
1378	 6.15766	 7.61026	 0	 664
1379	 6.16135	 7.61026	 0	 664
1380	 6.16219	 7.61026	 0	 665
1381	 6.16359	 7.61026	 0	 665
1382	 6.16376	 7.61026	 0	 666
1383	 6.16384	 7.61026	 0	 665
1384	 6.16544	 7.61026	 0	 666
1385	 6.1662	 7.61026	 0	 665
1386	 6.1692	 7.61026	 0	 665
1387	 6.16962	 7.61026	 0	 665
1388	 6.17064	 7.61026	 0	 666
1389	 6.17092	 7.61026	 0	 666
1390	 6.17126	 7.61026	 0	 667
1391	 6.17261	 7.61026	 0	 668
1392	 6.17276	 7.61026	 0	 667
1393	 6.1751	 7.61026	 0	 666
1394	 6.17675	 7.61026	 0	 667
1395	 6.17736	 7.61026	 0	 667
1396	 6.17754	 7.61026	 0	 668
1397	 6.17823	 7.61026	 0	 669
1398	 6.17834	 7.61026	 0	 670
1399	 6.17992	 7.61026	 0	 669
1400	 6.18226	 7.61026	 0	 668
1401	 6.18255	 7.61026	 0	 667
1402	 6.18404	 7.61026	 0	 666
1403	 6.18714	 7.61026	 0	 667
1404	 6.18882	 7.61026	 0	 666
1405	 6.19059	 7.61026	 0	 665
1406	 6.19067	 7.61026	 0	 666
1407	 6.19661	 7.61026	 0	 667
1408	 6.1967	 7.61026	 0	 666
1409	 6.19751	 7.61026	 0	 665
1410	 6.19795	 7.61026	 0	 666
1411	 6.19847	 7.61026	 0	 667
1412	 6.19855	 7.61026	 0	 666
1413	 6.19865	 7.61026	 0	 665
1414	 6.19932	 7.61026	 0	 666
1415	 6.19954	 7.61026	 0	 667
1416	 6.19956	 7.61026	 0	 668
1417	 6.2019	 7.61026	 0	 667
1418	 6.20238	 7.61026	 0	 666
1419	 6.20265	 7.61026	 0	 667
1420	 6.20323	 7.61026	 0	 666
1421	 6.20553	 7.61026	 0	 665
1422	 6.20691	 7.61026	 0	 666
1423	 6.20835	 7.61026	 0	 665
1424	 6.20942	 7.61026	 0	 664
1425	 6.21093	 7.61026	 0	 663
1426	 6.21233	 7.61026	 0	 663
1427	 6.2133	 7.61026	 0	 663
1428	 6.21462	 7.61026	 0	 662
1429	 6.21554	 7.61026	 0	 663
1430	 6.21713	 7.61026	 0	 664
1431	 6.22101	 7.61026	 0	 663
1432	 6.22129	 7.61026	 0	 664
1433	 6.22132	 7.61026	 0	 665
1434	 6.22385	 7.61026	 0	 664
1435	 6.22454	 7.61026	 0	 663
1436	 6.22624	 7.61026	 0	 664
1437	 6.22692	 7.61026	 0	 665
1438	 6.22891	 7.61026	 0	 666
1439	 6.23158	 7.61026	 0	 666
1440	 6.2321	 7.61026	 0	 665
1441	 6.23279	 7.61026	 0	 666
1442	 6.23283	 7.61026	 0	 667
1443	 6.23285	 7.61026	 0	 667
1444	 6.23337	 7.61026	 0	 667
1445	 6.23521	 7.61026	 0	 668
1446	 6.23532	 7.61026	 0	 667
1447	 6.2356	 7.61026	 0	 666
1448	 6.23612	 7.61026	 0	 667
1449	 6.23651	 7.61026	 0	 668
1450	 6.23756	 7.61026	 0	 669
1451	 6.23777	 7.61026	 0	 670
1452	 6.23831	 7.61026	 0	 669
1453	 6.23833	 7.61026	 0	 670
1454	 6.24014	 7.61026	 0	 669
1455	 6.24125	 7.61026	 0	 670
1456	 6.24159	 7.61026	 0	 669
1457	 6.24278	 7.61026	 0	 668
1458	 6.24474	 7.61026	 0	 669
1459	 6.24799	 7.61026	 0	 670
1460	 6.24865	 7.61026	 0	 669
1461	 6.2497	 7.61026	 0	 668
1462	 6.25043	 7.61026	 0	 667
1463	 6.25156	 7.61026	 0	 668
1464	 6.25252	 7.61026	 0	 669
1465	 6.25345	 7.61026	 0	 668
1466	 6.25428	 7.61026	 0	 669
1467	 6.25678	 7.61026	 0	 669
1468	 6.25679	 7.61026	 0	 668
1469	 6.25682	 7.61026	 0	 667
1470	 6.25731	 7.61026	 0	 668
1471	 6.2618	 7.61026	 0	 669
1472	 6.2635	 7.61026	 0	 670
1473	 6.2637	 7.61026	 0	 669
1474	 6.2642	 7.61026	 0	 669
1475	 6.26465	 7.61026	 0	 669
1476	 6.2653	 7.61026	 0	 670
1477	 6.2695	 7.61026	 0	 671
1478	 6.27039	 7.61026	 0	 670
1479	 6.27328	 7.61026	 0	 670
1480	 6.27371	 7.61026	 0	 669
1481	 6.27551	 7.61026	 0	 668
1482	 6.27756	 7.61026	 0	 668
1483	 6.27881	 7.61026	 0	 669
1484	 6.2797	 7.61026	 0	 668
1485	 6.27981	 7.61026	 0	 667
1486	 6.27983	 7.61026	 0	 668
1487	 6.28026	 7.61026	 0	 667
1488	 6.28026	 7.61026	 0	 667
1489	 6.28361	 7.61026	 0	 666
1490	 6.28396	 7.61026	 0	 667
1491	 6.28711	 7.61026	 0	 666
1492	 6.28849	 7.61026	 0	 667
1493	 6.29011	 7.61026	 0	 668
1494	 6.29101	 7.61026	 0	 669
1495	 6.29251	 7.61026	 0	 668
1496	 6.29279	 7.61026	 0	 669
1497	 6.29288	 7.61026	 0	 669
1498	 6.29325	 7.61026	 0	 670
1499	 6.29479	 7.61026	 0	 670
1500	 6.29635	 7.61026	 0	 670
1501	 6.29728	 7.61026	 0	 671
1502	 6.29831	 7.61026	 0	 672
1503	 6.29845	 7.61026	 0	 672
1504	 6.29871	 7.61026	 0	 671
1505	 6.30077	 7.61026	 0	 672
1506	 6.30196	 7.61026	 0	 673
1507	 6.3053	 7.61026	 0	 672
1508	 6.30826	 7.61026	 0	 673
1509	 6.3087	 7.61026	 0	 673
1510	 6.30961	 7.61026	 0	 672
1511	 6.31071	 7.61026	 0	 673
1512	 6.31291	 7.61026	 0	 672
1513	 6.31383	 7.61026	 0	 671
1514	 6.31459	 7.61026	 0	 670
1515	 6.31495	 7.61026	 0	 670
1516	 6.31848	 7.61026	 0	 669
1517	 6.31919	 7.61026	 0	 669
1518	 6.32163	 7.61026	 0	 670
1519	 6.32244	 7.61026	 0	 669
1520	 6.3229	 7.61026	 0	 668
1521	 6.33033	 7.61026	 0	 669
1522	 6.33056	 7.61026	 0	 668
1523	 6.33143	 7.61026	 0	 669
1524	 6.33351	 7.61026	 0	 668
1525	 6.33536	 7.61026	 0	 667
1526	 6.33759	 7.61026	 0	 666
1527	 6.33896	 7.61026	 0	 667
1528	 6.33921	 7.61026	 0	 668
1529	 6.34026	 7.61026	 0	 667
1530	 6.34056	 7.61026	 0	 668
1531	 6.3416	 7.61026	 0	 669
1532	 6.34228	 7.61026	 0	 669
1533	 6.34231	 7.61026	 0	 668
1534	 6.34311	 7.61026	 0	 669
1535	 6.34607	 7.61026	 0	 668
1536	 6.34643	 7.61026	 0	 667
1537	 6.34651	 7.61026	 0	 666
1538	 6.348	 7.61026	 0	 665
1539	 6.34923	 7.61026	 0	 664
1540	 6.34931	 7.61026	 0	 663
1541	 6.35001	 7.61026	 0	 662
1542	 6.35128	 7.61026	 0	 661
1543	 6.3533	 7.61026	 0	 660
1544	 6.35457	 7.61026	 0	 661
1545	 6.35728	 7.61026	 0	 660
1546	 6.35832	 7.61026	 0	 659
1547	 6.35871	 7.61026	 0	 660
1548	 6.35939	 7.61026	 0	 660
1549	 6.36024	 7.61026	 0	 659
1550	 6.36042	 7.61026	 0	 658
1551	 6.36126	 7.61026	 0	 657
1552	 6.36382	 7.61026	 0	 657
1553	 6.3644	 7.61026	 0	 656
1554	 6.36482	 7.61026	 0	 657
1555	 6.36596	 7.61026	 0	 658
1556	 6.36653	 7.61026	 0	 659
1557	 6.36814	 7.61026	 0	 658
1558	 6.3683	 7.61026	 0	 657
1559	 6.36949	 7.61026	 0	 658
1560	 6.36988	 7.61026	 0	 657
1561	 6.37092	 7.61026	 0	 656
1562	 6.37227	 7.61026	 0	 655
1563	 6.3755	 7.61026	 0	 654
1564	 6.37954	 7.61026	 0	 655
1565	 6.3801	 7.61026	 0	 656
1566	 6.38065	 7.61026	 0	 657
1567	 6.38139	 7.61026	 0	 657
1568	 6.38149	 7.61026	 0	 656
1569	 6.38202	 7.61026	 0	 657
1570	 6.38332	 7.61026	 0	 658
1571	 6.38662	 7.61026	 0	 659
1572	 6.3888	 7.61026	 0	 658
1573	 6.3904	 7.61026	 0	 657
1574	 6.39056	 7.61026	 0	 656
1575	 6.3941	 7.61026	 0	 655
1576	 6.39534	 7.61026	 0	 656
1577	 6.39641	 7.61026	 0	 657
1578	 6.39658	 7.61026	 0	 657
1579	 6.39705	 7.61026	 0	 656
1580	 6.39856	 7.61026	 0	 655
1581	 6.39996	 7.61026	 0	 656
1582	 6.40005	 7.61026	 0	 657
1583	 6.40019	 7.61026	 0	 657
1584	 6.40209	 7.61026	 0	 657
1585	 6.40229	 7.61026	 0	 656
1586	 6.40273	 7.61026	 0	 655
1587	 6.40488	 7.61026	 0	 656
1588	 6.40536	 7.61026	 0	 655
1589	 6.40559	 7.61026	 0	 655
1590	 6.4075	 7.61026	 0	 656
1591	 6.40796	 7.61026	 0	 656
1592	 6.40857	 7.61026	 0	 657
1593	 6.41205	 7.61026	 0	 657
1594	 6.413	 7.61026	 0	 658
1595	 6.4142	 7.61026	 0	 657
1596	 6.41541	 7.61026	 0	 658
1597	 6.41575	 7.61026	 0	 659
1598	 6.41605	 7.61026	 0	 660
1599	 6.4185	 7.61026	 0	 661
1600	 6.41923	 7.61026	 0	 660
1601	 6.4197	 7.61026	 0	 659
1602	 6.42165	 7.61026	 0	 658
1603	 6.4222	 7.61026	 0	 657
1604	 6.42248	 7.61026	 0	 658
1605	 6.42253	 7.61026	 0	 659
1606	 6.42562	 7.61026	 0	 660
1607	 6.42909	 7.61026	 0	 659
1608	 6.42953	 7.61026	 0	 658
1609	 6.42958	 7.61026	 0	 659
1610	 6.42973	 7.61026	 0	 659
1611	 6.42975	 7.61026	 0	 658
1612	 6.4315	 7.61026	 0	 658
1613	 6.43222	 7.61026	 0	 657
1614	 6.43249	 7.61026	 0	 658
1615	 6.4328	 7.61026	 0	 659
1616	 6.43306	 7.61026	 0	 659
1617	 6.43359	 7.61026	 0	 660
1618	 6.43415	 7.61026	 0	 661
1619	 6.43424	 7.61026	 0	 660
1620	 6.4356	 7.61026	 0	 661
1621	 6.43897	 7.61026	 0	 660
1622	 6.43926	 7.61026	 0	 659
1623	 6.4408	 7.61026	 0	 660
1624	 6.4438	 7.61026	 0	 661
1625	 6.44559	 7.61026	 0	 662
1626	 6.4481	 7.61026	 0	 663
1627	 6.44814	 7.61026	 0	 663
1628	 6.44948	 7.61026	 0	 664
1629	 6.45349	 7.61026	 0	 663
1630	 6.45434	 7.61026	 0	 664
1631	 6.45453	 7.61026	 0	 663
1632	 6.45566	 7.61026	 0	 664
1633	 6.45765	 7.61026	 0	 664
1634	 6.45989	 7.61026	 0	 665
1635	 6.46108	 7.61026	 0	 665
1636	 6.46243	 7.61026	 0	 666
1637	 6.46481	 7.61026	 0	 665
1638	 6.46573	 7.61026	 0	 666
1639	 6.46976	 7.61026	 0	 667
1640	 6.47058	 7.61026	 0	 668
1641	 6.47095	 7.61026	 0	 667
1642	 6.471	 7.61026	 0	 666
1643	 6.47107	 7.61026	 0	 667
1644	 6.47198	 7.61026	 0	 666
1645	 6.47234	 7.61026	 0	 667
1646	 6.47341	 7.61026	 0	 666
1647	 6.47759	 7.61026	 0	 667
1648	 6.47976	 7.61026	 0	 666
1649	 6.4798	 7.61026	 0	 665
1650	 6.4801	 7.61026	 0	 666
1651	 6.48049	 7.61026	 0	 665
1652	 6.48053	 7.61026	 0	 666
1653	 6.48276	 7.61026	 0	 667
1654	 6.48431	 7.61026	 0	 666
1655	 6.4856	 7.61026	 0	 665
1656	 6.48622	 7.61026	 0	 666
1657	 6.48629	 7.61026	 0	 666
1658	 6.48732	 7.61026	 0	 665
1659	 6.48863	 7.61026	 0	 666
1660	 6.49067	 7.61026	 0	 667
1661	 6.49084	 7.61026	 0	 668
1662	 6.49124	 7.61026	 0	 667
1663	 6.49157	 7.61026	 0	 668
1664	 6.49194	 7.61026	 0	 669
1665	 6.492	 7.61026	 0	 669
1666	 6.49436	 7.61026	 0	 670
1667	 6.49467	 7.61026	 0	 671
1668	 6.49474	 7.61026	 0	 672
1669	 6.4958	 7.61026	 0	 673
1670	 6.49632	 7.61026	 0	 672
1671	 6.49677	 7.61026	 0	 672
1672	 6.49734	 7.61026	 0	 673
1673	 6.4989	 7.61026	 0	 672
1674	 6.50149	 7.61026	 0	 673
1675	 6.50197	 7.61026	 0	 672
1676	 6.50381	 7.61026	 0	 671
1677	 6.50396	 7.61026	 0	 670
1678	 6.50419	 7.61026	 0	 671
1679	 6.50537	 7.61026	 0	 671
1680	 6.50543	 7.61026	 0	 672
1681	 6.50675	 7.61026	 0	 673
1682	 6.5068	 7.61026	 0	 672
1683	 6.50733	 7.61026	 0	 671
1684	 6.51067	 7.61026	 0	 670
1685	 6.51162	 7.61026	 0	 670
1686	 6.5127	 7.61026	 0	 671
1687	 6.5134	 7.61026	 0	 670
1688	 6.51399	 7.61026	 0	 670
1689	 6.51456	 7.61026	 0	 669
1690	 6.51553	 7.61026	 0	 670
1691	 6.51577	 7.61026	 0	 669
1692	 6.51651	 7.61026	 0	 670
1693	 6.51754	 7.61026	 0	 671
1694	 6.51901	 7.61026	 0	 670
1695	 6.52008	 7.61026	 0	 671
1696	 6.52185	 7.61026	 0	 670
1697	 6.52243	 7.61026	 0	 671
1698	 6.52286	 7.61026	 0	 672
1699	 6.52329	 7.61026	 0	 671
1700	 6.52558	 7.61026	 0	 670
1701	 6.52616	 7.61026	 0	 671
1702	 6.52665	 7.61026	 0	 670
1703	 6.52728	 7.61026	 0	 670
1704	 6.52801	 7.61026	 0	 670
1705	 6.5286	 7.61026	 0	 670
1706	 6.53243	 7.61026	 0	 671
1707	 6.53274	 7.61026	 0	 671
1708	 6.53275	 7.61026	 0	 670
1709	 6.53334	 7.61026	 0	 670
1710	 6.53423	 7.61026	 0	 671
1711	 6.53464	 7.61026	 0	 672
1712	 6.53543	 7.61026	 0	 672
1713	 6.53602	 7.61026	 0	 671
1714	 6.53663	 7.61026	 0	 672
1715	 6.53782	 7.61026	 0	 673
1716	 6.53836	 7.61026	 0	 672
1717	 6.53869	 7.61026	 0	 671
1718	 6.54011	 7.61026	 0	 670
1719	 6.54076	 7.61026	 0	 669
1720	 6.54114	 7.61026	 0	 670
1721	 6.54394	 7.61026	 0	 669
1722	 6.54449	 7.61026	 0	 668
1723	 6.54555	 7.61026	 0	 667
1724	 6.54729	 7.61026	 0	 666
1725	 6.54862	 7.61026	 0	 665
1726	 6.54897	 7.61026	 0	 664
1727	 6.55277	 7.61026	 0	 665
1728	 6.55278	 7.61026	 0	 666
1729	 6.55312	 7.61026	 0	 665
1730	 6.55402	 7.61026	 0	 666
1731	 6.55615	 7.61026	 0	 665
1732	 6.5578	 7.61026	 0	 664
1733	 6.55831	 7.61026	 0	 665
1734	 6.5593	 7.61026	 0	 664
1735	 6.56029	 7.61026	 0	 663
1736	 6.56212	 7.61026	 0	 664
1737	 6.56226	 7.61026	 0	 665
1738	 6.56265	 7.61026	 0	 665
1739	 6.56544	 7.61026	 0	 665
1740	 6.5656	 7.61026	 0	 666
1741	 6.56689	 7.61026	 0	 665
1742	 6.56971	 7.61026	 0	 666
1743	 6.57085	 7.61026	 0	 667
1744	 6.57104	 7.61026	 0	 667
1745	 6.5717	 7.61026	 0	 666
1746	 6.57194	 7.61026	 0	 667
1747	 6.57241	 7.61026	 0	 668
1748	 6.57628	 7.61026	 0	 669
1749	 6.57707	 7.61026	 0	 668
1750	 6.57925	 7.61026	 0	 667
1751	 6.58138	 7.61026	 0	 666
1752	 6.58191	 7.61026	 0	 665
1753	 6.58206	 7.61026	 0	 666
1754	 6.58251	 7.61026	 0	 665
1755	 6.58253	 7.61026	 0	 665
1756	 6.58275	 7.61026	 0	 664
1757	 6.58302	 7.61026	 0	 663
1758	 6.5842	 7.61026	 0	 664
1759	 6.58461	 7.61026	 0	 665
1760	 6.58592	 7.61026	 0	 664
1761	 6.58723	 7.61026	 0	 665
1762	 6.58927	 7.61026	 0	 664
1763	 6.58938	 7.61026	 0	 665
1764	 6.59061	 7.61026	 0	 664
1765	 6.59073	 7.61026	 0	 665
1766	 6.59218	 7.61026	 0	 666
1767	 6.59358	 7.61026	 0	 666
1768	 6.59453	 7.61026	 0	 666
1769	 6.59488	 7.61026	 0	 665
1770	 6.59494	 7.61026	 0	 666
1771	 6.59513	 7.61026	 0	 666
1772	 6.59516	 7.61026	 0	 667
1773	 6.59522	 7.61026	 0	 666
1774	 6.59647	 7.61026	 0	 665
1775	 6.5965	 7.61026	 0	 664
1776	 6.59656	 7.61026	 0	 665
1777	 6.59842	 7.61026	 0	 664
1778	 6.59921	 7.61026	 0	 663
1779	 6.60033	 7.61026	 0	 664
1780	 6.60077	 7.61026	 0	 665
1781	 6.60097	 7.61026	 0	 665
1782	 6.60243	 7.61026	 0	 666
1783	 6.60274	 7.61026	 0	 667
1784	 6.60832	 7.61026	 0	 668
1785	 6.60876	 7.61026	 0	 667
1786	 6.6095	 7.61026	 0	 668
1787	 6.61047	 7.61026	 0	 669
1788	 6.61075	 7.61026	 0	 668
1789	 6.61102	 7.61026	 0	 667
1790	 6.61117	 7.61026	 0	 666
1791	 6.61133	 7.61026	 0	 667
1792	 6.61288	 7.61026	 0	 666
1793	 6.61318	 7.61026	 0	 665
1794	 6.61628	 7.61026	 0	 666
1795	 6.6169	 7.61026	 0	 667
1796	 6.61805	 7.61026	 0	 666
1797	 6.6185	 7.61026	 0	 665
1798	 6.62107	 7.61026	 0	 664
1799	 6.62335	 7.61026	 0	 664
1800	 6.6238	 7.61026	 0	 665
1801	 6.62529	 7.61026	 0	 666
1802	 6.62577	 7.61026	 0	 667
1803	 6.62639	 7.61026	 0	 666
1804	 6.62769	 7.61026	 0	 665
1805	 6.62909	 7.61026	 0	 664
1806	 6.6312	 7.61026	 0	 663
1807	 6.63413	 7.61026	 0	 662
1808	 6.63417	 7.61026	 0	 663
1809	 6.6365	 7.61026	 0	 662
1810	 6.63683	 7.61026	 0	 663
1811	 6.63766	 7.61026	 0	 664
1812	 6.63808	 7.61026	 0	 663
1813	 6.64005	 7.61026	 0	 664
1814	 6.64009	 7.61026	 0	 663
1815	 6.6401	 7.61026	 0	 664
1816	 6.64154	 7.61026	 0	 665
1817	 6.6417	 7.61026	 0	 664
1818	 6.6433	 7.61026	 0	 663
1819	 6.64368	 7.61026	 0	 663
1820	 6.6437	 7.61026	 0	 662
1821	 6.64384	 7.61026	 0	 663
1822	 6.64482	 7.61026	 0	 664
1823	 6.64488	 7.61026	 0	 664
1824	 6.6455	 7.61026	 0	 663
1825	 6.64677	 7.61026	 0	 664
1826	 6.64691	 7.61026	 0	 665
1827	 6.64764	 7.61026	 0	 666
1828	 6.64798	 7.61026	 0	 667
1829	 6.65005	 7.61026	 0	 666
1830	 6.65205	 7.61026	 0	 667
1831	 6.65286	 7.61026	 0	 666
1832	 6.65425	 7.61026	 0	 667
1833	 6.65433	 7.61026	 0	 668
1834	 6.65529	 7.61026	 0	 669
1835	 6.65587	 7.61026	 0	 670
1836	 6.65675	 7.61026	 0	 671
1837	 6.65792	 7.61026	 0	 670
1838	 6.65865	 7.61026	 0	 670
1839	 6.65937	 7.61026	 0	 671
1840	 6.66067	 7.61026	 0	 672
1841	 6.66075	 7.61026	 0	 671
1842	 6.66114	 7.61026	 0	 670
1843	 6.66157	 7.61026	 0	 669
1844	 6.66166	 7.61026	 0	 670
1845	 6.66181	 7.61026	 0	 669
1846	 6.66518	 7.61026	 0	 670
1847	 6.66774	 7.61026	 0	 670
1848	 6.6681	 7.61026	 0	 671
1849	 6.66828	 7.61026	 0	 670
1850	 6.67052	 7.61026	 0	 671
1851	 6.67202	 7.61026	 0	 670
1852	 6.67362	 7.61026	 0	 671
1853	 6.67367	 7.61026	 0	 670
1854	 6.67456	 7.61026	 0	 671
1855	 6.67491	 7.61026	 0	 672
1856	 6.67551	 7.61026	 0	 671
1857	 6.67606	 7.61026	 0	 672
1858	 6.67721	 7.61026	 0	 671
1859	 6.67745	 7.61026	 0	 670
1860	 6.67789	 7.61026	 0	 671
1861	 6.67825	 7.61026	 0	 670
1862	 6.67983	 7.61026	 0	 669
1863	 6.68005	 7.61026	 0	 670
1864	 6.68211	 7.61026	 0	 671
1865	 6.68233	 7.61026	 0	 670
1866	 6.68239	 7.61026	 0	 671
1867	 6.68253	 7.61026	 0	 670
1868	 6.68273	 7.61026	 0	 669
1869	 6.68313	 7.61026	 0	 670
1870	 6.68626	 7.61026	 0	 669
1871	 6.68682	 7.61026	 0	 670
1872	 6.68821	 7.61026	 0	 671
1873	 6.6893	 7.61026	 0	 670
1874	 6.69057	 7.61026	 0	 671
1875	 6.69168	 7.61026	 0	 672
1876	 6.69304	 7.61026	 0	 671
1877	 6.69604	 7.61026	 0	 672
1878	 6.69666	 7.61026	 0	 673
1879	 6.6973	 7.61026	 0	 672
1880	 6.69926	 7.61026	 0	 673
1881	 6.6999	 7.61026	 0	 674
1882	 6.7	 7.61026	 0	 673
1883	 6.70093	 7.61026	 0	 674
1884	 6.70099	 7.61026	 0	 673
1885	 6.70101	 7.61026	 0	 672
1886	 6.70229	 7.61026	 0	 671
1887	 6.70234	 7.61026	 0	 672
1888	 6.70247	 7.61026	 0	 671
1889	 6.70301	 7.61026	 0	 672
1890	 6.70318	 7.61026	 0	 672
1891	 6.70445	 7.61026	 0	 671
1892	 6.70461	 7.61026	 0	 672
1893	 6.70478	 7.61026	 0	 672
1894	 6.70534	 7.61026	 0	 671
1895	 6.70611	 7.61026	 0	 672
1896	 6.70768	 7.61026	 0	 671
1897	 6.7108	 7.61026	 0	 671
1898	 6.71133	 7.61026	 0	 670
1899	 6.71134	 7.61026	 0	 669
1900	 6.71215	 7.61026	 0	 670
1901	 6.71253	 7.61026	 0	 671
1902	 6.7134	 7.61026	 0	 672
1903	 6.7135	 7.61026	 0	 671
1904	 6.71453	 7.61026	 0	 670
1905	 6.71475	 7.61026	 0	 671
1906	 6.71713	 7.61026	 0	 670
1907	 6.71735	 7.61026	 0	 669
1908	 6.7174	 7.61026	 0	 668
1909	 6.7176	 7.61026	 0	 667
1910	 6.71909	 7.61026	 0	 666
1911	 6.72103	 7.61026	 0	 666
1912	 6.72299	 7.61026	 0	 667
1913	 6.72345	 7.61026	 0	 666
1914	 6.72594	 7.61026	 0	 665
1915	 6.72614	 7.61026	 0	 666
1916	 6.72654	 7.61026	 0	 667
1917	 6.72737	 7.61026	 0	 666
1918	 6.72775	 7.61026	 0	 665
1919	 6.72926	 7.61026	 0	 665
1920	 6.72987	 7.61026	 0	 664
1921	 6.73055	 7.61026	 0	 664
1922	 6.73135	 7.61026	 0	 665
1923	 6.73167	 7.61026	 0	 666
1924	 6.73169	 7.61026	 0	 665
1925	 6.73272	 7.61026	 0	 664
1926	 6.73277	 7.61026	 0	 664
1927	 6.73413	 7.61026	 0	 663
1928	 6.73446	 7.61026	 0	 662
1929	 6.73452	 7.61026	 0	 663
1930	 6.73507	 7.61026	 0	 664
1931	 6.73671	 7.61026	 0	 663
1932	 6.73682	 7.61026	 0	 662
1933	 6.73729	 7.61026	 0	 663
1934	 6.73875	 7.61026	 0	 664
1935	 6.73921	 7.61026	 0	 663
1936	 6.74018	 7.61026	 0	 664
1937	 6.7406	 7.61026	 0	 663
1938	 6.74171	 7.61026	 0	 663
1939	 6.74238	 7.61026	 0	 662
1940	 6.74444	 7.61026	 0	 661
1941	 6.74634	 7.61026	 0	 661
1942	 6.74655	 7.61026	 0	 662
1943	 6.74761	 7.61026	 0	 662
1944	 6.74767	 7.61026	 0	 662
1945	 6.7483	 7.61026	 0	 663
1946	 6.74857	 7.61026	 0	 662
1947	 6.74909	 7.61026	 0	 661
1948	 6.74963	 7.61026	 0	 660
1949	 6.74972	 7.61026	 0	 661
1950	 6.75135	 7.61026	 0	 661
1951	 6.75158	 7.61026	 0	 660
1952	 6.75172	 7.61026	 0	 660
1953	 6.75179	 7.61026	 0	 659
1954	 6.75228	 7.61026	 0	 658
1955	 6.7535	 7.61026	 0	 659
1956	 6.75513	 7.61026	 0	 660
1957	 6.7568	 7.61026	 0	 660
1958	 6.75707	 7.61026	 0	 659
1959	 6.76052	 7.61026	 0	 660
1960	 6.76237	 7.61026	 0	 659
1961	 6.76396	 7.61026	 0	 658
1962	 6.76451	 7.61026	 0	 657
1963	 6.7647	 7.61026	 0	 658
1964	 6.76694	 7.61026	 0	 657
1965	 6.76749	 7.61026	 0	 658
1966	 6.76816	 7.61026	 0	 657
1967	 6.76843	 7.61026	 0	 656
1968	 6.76859	 7.61026	 0	 656
1969	 6.76967	 7.61026	 0	 655
1970	 6.772	 7.61026	 0	 654
1971	 6.77215	 7.61026	 0	 655
1972	 6.77315	 7.61026	 0	 656
1973	 6.77435	 7.61026	 0	 657
1974	 6.77544	 7.61026	 0	 656
1975	 6.77614	 7.61026	 0	 655
1976	 6.77817	 7.61026	 0	 656
1977	 6.77818	 7.61026	 0	 657
1978	 6.77998	 7.61026	 0	 656
1979	 6.78113	 7.61026	 0	 655
1980	 6.78197	 7.61026	 0	 656
1981	 6.78232	 7.61026	 0	 655
1982	 6.78248	 7.61026	 0	 656
1983	 6.78272	 7.61026	 0	 655
1984	 6.78392	 7.61026	 0	 654
1985	 6.78598	 7.61026	 0	 654
1986	 6.78799	 7.61026	 0	 654
1987	 6.7883	 7.61026	 0	 653
1988	 6.79072	 7.61026	 0	 652
1989	 6.79135	 7.61026	 0	 651
1990	 6.79174	 7.61026	 0	 651
1991	 6.79223	 7.61026	 0	 651
1992	 6.79249	 7.61026	 0	 652
1993	 6.7937	 7.61026	 0	 653
1994	 6.7962	 7.61026	 0	 652
1995	 6.79675	 7.61026	 0	 651
1996	 6.79777	 7.61026	 0	 652
1997	 6.79882	 7.61026	 0	 651
1998	 6.79921	 7.61026	 0	 650
1999	 6.8007	 7.61026	 0	 651
2000	 6.80095	 7.61026	 0	 652
2001	 6.80098	 7.61026	 0	 651
2002	 6.80134	 7.61026	 0	 650
2003	 6.8016	 7.61026	 0	 650
2004	 6.80421	 7.61026	 0	 651
2005	 6.80481	 7.61026	 0	 650
2006	 6.80511	 7.61026	 0	 649
2007	 6.80688	 7.61026	 0	 648
2008	 6.80805	 7.61026	 0	 647
2009	 6.80877	 7.61026	 0	 646
2010	 6.80986	 7.61026	 0	 647
2011	 6.81112	 7.61026	 0	 648
2012	 6.8138	 7.61026	 0	 647
2013	 6.81465	 7.61026	 0	 648
2014	 6.81494	 7.61026	 0	 647
2015	 6.81499	 7.61026	 0	 646
2016	 6.81702	 7.61026	 0	 645
2017	 6.81718	 7.61026	 0	 644
2018	 6.81972	 7.61026	 0	 645
2019	 6.82002	 7.61026	 0	 646
2020	 6.82006	 7.61026	 0	 647
2021	 6.82171	 7.61026	 0	 646
2022	 6.82185	 7.61026	 0	 645
2023	 6.82284	 7.61026	 0	 644
2024	 6.82317	 7.61026	 0	 643
2025	 6.8233	 7.61026	 0	 642
2026	 6.82678	 7.61026	 0	 643
2027	 6.8273	 7.61026	 0	 644
2028	 6.82851	 7.61026	 0	 643
2029	 6.82893	 7.61026	 0	 642
2030	 6.82923	 7.61026	 0	 643
2031	 6.83114	 7.61026	 0	 642
2032	 6.83178	 7.61026	 0	 642
2033	 6.83344	 7.61026	 0	 643
2034	 6.8354	 7.61026	 0	 644
2035	 6.83548	 7.61026	 0	 643
2036	 6.83842	 7.61026	 0	 644
2037	 6.83858	 7.61026	 0	 645
2038	 6.83939	 7.61026	 0	 646
2039	 6.84046	 7.61026	 0	 647
2040	 6.84075	 7.61026	 0	 648
2041	 6.84149	 7.61026	 0	 649
2042	 6.84425	 7.61026	 0	 650
2043	 6.84489	 7.61026	 0	 650
2044	 6.84837	 7.61026	 0	 651
2045	 6.84982	 7.61026	 0	 650
2046	 6.85069	 7.61026	 0	 651
2047	 6.85122	 7.61026	 0	 650
2048	 6.85204	 7.61026	 0	 649
2049	 6.85218	 7.61026	 0	 649
2050	 6.85288	 7.61026	 0	 650
2051	 6.85321	 7.61026	 0	 649
2052	 6.85399	 7.61026	 0	 649
2053	 6.85466	 7.61026	 0	 648
2054	 6.85517	 7.61026	 0	 647
2055	 6.85546	 7.61026	 0	 648
2056	 6.85596	 7.61026	 0	 647
2057	 6.85615	 7.61026	 0	 646
2058	 6.85684	 7.61026	 0	 645
2059	 6.85687	 7.61026	 0	 646
2060	 6.85812	 7.61026	 0	 647
2061	 6.86238	 7.61026	 0	 646
2062	 6.8624	 7.61026	 0	 646
2063	 6.86299	 7.61026	 0	 647
2064	 6.86335	 7.61026	 0	 646
2065	 6.86559	 7.61026	 0	 647
2066	 6.86609	 7.61026	 0	 646
2067	 6.86775	 7.61026	 0	 645
2068	 6.86958	 7.61026	 0	 646
2069	 6.86981	 7.61026	 0	 647
2070	 6.87292	 7.61026	 0	 648
2071	 6.87302	 7.61026	 0	 647
2072	 6.87306	 7.61026	 0	 648
2073	 6.87332	 7.61026	 0	 647
2074	 6.87562	 7.61026	 0	 647
2075	 6.87594	 7.61026	 0	 648
2076	 6.8772	 7.61026	 0	 647
2077	 6.87797	 7.61026	 0	 646
2078	 6.87801	 7.61026	 0	 645
2079	 6.87929	 7.61026	 0	 645
2080	 6.88002	 7.61026	 0	 644
2081	 6.88259	 7.61026	 0	 645
2082	 6.88453	 7.61026	 0	 646
2083	 6.88519	 7.61026	 0	 645
2084	 6.88551	 7.61026	 0	 644
2085	 6.88829	 7.61026	 0	 645
2086	 6.88843	 7.61026	 0	 646
2087	 6.88968	 7.61026	 0	 647
2088	 6.8916	 7.61026	 0	 648
2089	 6.8921	 7.61026	 0	 647
2090	 6.89252	 7.61026	 0	 646
2091	 6.89422	 7.61026	 0	 645
2092	 6.89478	 7.61026	 0	 646
2093	 6.89579	 7.61026	 0	 645
2094	 6.89775	 7.61026	 0	 646
2095	 6.89791	 7.61026	 0	 645
2096	 6.89896	 7.61026	 0	 645
2097	 6.89993	 7.61026	 0	 644
2098	 6.9006	 7.61026	 0	 643
2099	 6.90097	 7.61026	 0	 642
2100	 6.90154	 7.61026	 0	 641
2101	 6.90219	 7.61026	 0	 642
2102	 6.90289	 7.61026	 0	 643
2103	 6.90776	 7.61026	 0	 644
2104	 6.90968	 7.61026	 0	 643
2105	 6.90989	 7.61026	 0	 642
2106	 6.91111	 7.61026	 0	 642
2107	 6.91144	 7.61026	 0	 641
2108	 6.91217	 7.61026	 0	 640
2109	 6.913	 7.61026	 0	 640
2110	 6.91307	 7.61026	 0	 639
2111	 6.91325	 7.61026	 0	 638
2112	 6.91479	 7.61026	 0	 638
2113	 6.91495	 7.61026	 0	 637
2114	 6.91505	 7.61026	 0	 638
2115	 6.91629	 7.61026	 0	 637
2116	 6.9163	 7.61026	 0	 636
2117	 6.91941	 7.61026	 0	 635
2118	 6.92012	 7.61026	 0	 634
2119	 6.92097	 7.61026	 0	 634
2120	 6.92216	 7.61026	 0	 633
2121	 6.92221	 7.61026	 0	 633
2122	 6.9223	 7.61026	 0	 634
2123	 6.92262	 7.61026	 0	 633
2124	 6.92312	 7.61026	 0	 634
2125	 6.92494	 7.61026	 0	 633
2126	 6.92556	 7.61026	 0	 633
2127	 6.92632	 7.61026	 0	 634
2128	 6.92684	 7.61026	 0	 633
2129	 6.92795	 7.61026	 0	 632
2130	 6.92853	 7.61026	 0	 631
2131	 6.9288	 7.61026	 0	 630
2132	 6.92902	 7.61026	 0	 629
2133	 6.93008	 7.61026	 0	 630
2134	 6.93147	 7.61026	 0	 631
2135	 6.93184	 7.61026	 0	 632
2136	 6.9327	 7.61026	 0	 633
2137	 6.93278	 7.61026	 0	 632
2138	 6.93434	 7.61026	 0	 631
2139	 6.93491	 7.61026	 0	 632
2140	 6.93832	 7.61026	 0	 631
2141	 6.93856	 7.61026	 0	 632
2142	 6.93893	 7.61026	 0	 633
2143	 6.93911	 7.61026	 0	 632
2144	 6.93945	 7.61026	 0	 631
2145	 6.93993	 7.61026	 0	 630
2146	 6.94091	 7.61026	 0	 629
2147	 6.94209	 7.61026	 0	 628
2148	 6.94229	 7.61026	 0	 627
2149	 6.94244	 7.61026	 0	 626
2150	 6.94253	 7.61026	 0	 627
2151	 6.94264	 7.61026	 0	 628
2152	 6.94343	 7.61026	 0	 628
2153	 6.94348	 7.61026	 0	 627
2154	 6.94557	 7.61026	 0	 626
2155	 6.94595	 7.61026	 0	 625
2156	 6.94682	 7.61026	 0	 625
2157	 6.94692	 7.61026	 0	 626
2158	 6.94718	 7.61026	 0	 625
2159	 6.94759	 7.61026	 0	 624
2160	 6.94898	 7.61026	 0	 623
2161	 6.94964	 7.61026	 0	 624
2162	 6.9514	 7.61026	 0	 625
2163	 6.95151	 7.61026	 0	 625
2164	 6.95291	 7.61026	 0	 626
2165	 6.95439	 7.61026	 0	 625
2166	 6.95457	 7.61026	 0	 625
2167	 6.95554	 7.61026	 0	 626
2168	 6.95576	 7.61026	 0	 625
2169	 6.95637	 7.61026	 0	 626
2170	 6.95694	 7.61026	 0	 627
2171	 6.95899	 7.61026	 0	 628
2172	 6.95939	 7.61026	 0	 629
2173	 6.95961	 7.61026	 0	 628
2174	 6.95979	 7.61026	 0	 629
2175	 6.96038	 7.61026	 0	 628
2176	 6.96155	 7.61026	 0	 627
2177	 6.96728	 7.61026	 0	 626
2178	 6.96874	 7.61026	 0	 625
2179	 6.97095	 7.61026	 0	 626
2180	 6.9715	 7.61026	 0	 627
2181	 6.9716	 7.61026	 0	 626
2182	 6.97205	 7.61026	 0	 625
2183	 6.97207	 7.61026	 0	 624
2184	 6.97596	 7.61026	 0	 623
2185	 6.97603	 7.61026	 0	 622
2186	 6.97701	 7.61026	 0	 621
2187	 6.97983	 7.61026	 0	 620
2188	 6.9815	 7.61026	 0	 621
2189	 6.98189	 7.61026	 0	 620
2190	 6.9822	 7.61026	 0	 621
2191	 6.98347	 7.61026	 0	 622
2192	 6.98352	 7.61026	 0	 621
2193	 6.98565	 7.61026	 0	 622
2194	 6.98756	 7.61026	 0	 623
2195	 6.98763	 7.61026	 0	 622
2196	 6.98804	 7.61026	 0	 621
2197	 6.98893	 7.61026	 0	 620
2198	 6.98954	 7.61026	 0	 621
2199	 6.99119	 7.61026	 0	 622
2200	 6.99139	 7.61026	 0	 621
2201	 6.99147	 7.61026	 0	 620
2202	 6.99216	 7.61026	 0	 621
2203	 6.99288	 7.61026	 0	 620
2204	 6.99307	 7.61026	 0	 619
2205	 6.9942	 7.61026	 0	 620
2206	 6.99481	 7.61026	 0	 619
2207	 6.99982	 7.61026	 0	 618
2208	 7.00002	 7.61026	 0	 619
2209	 7.00094	 7.61026	 0	 620
2210	 7.00119	 7.61026	 0	 621
2211	 7.00255	 7.61026	 0	 620
2212	 7.00442	 7.61026	 0	 619
2213	 7.00906	 7.61026	 0	 618
2214	 7.00929	 7.61026	 0	 619
2215	 7.00933	 7.61026	 0	 620
2216	 7.01112	 7.61026	 0	 620
2217	 7.01195	 7.61026	 0	 621
2218	 7.01309	 7.61026	 0	 620
2219	 7.01413	 7.61026	 0	 619
2220	 7.01425	 7.61026	 0	 620
2221	 7.01457	 7.61026	 0	 621
2222	 7.01578	 7.61026	 0	 620
2223	 7.01578	 7.61026	 0	 619
2224	 7.01797	 7.61026	 0	 620
2225	 7.02345	 7.61026	 0	 621
2226	 7.02371	 7.61026	 0	 620
2227	 7.02421	 7.61026	 0	 619
2228	 7.02579	 7.61026	 0	 620
2229	 7.02602	 7.61026	 0	 619
2230	 7.0267	 7.61026	 0	 618
2231	 7.02724	 7.61026	 0	 619
2232	 7.02778	 7.61026	 0	 620
2233	 7.02897	 7.61026	 0	 619
2234	 7.03021	 7.61026	 0	 618
2235	 7.03054	 7.61026	 0	 619
2236	 7.03108	 7.61026	 0	 618
2237	 7.03174	 7.61026	 0	 619
2238	 7.03207	 7.61026	 0	 618
2239	 7.0325	 7.61026	 0	 617
2240	 7.03282	 7.61026	 0	 616
2241	 7.03328	 7.61026	 0	 615
2242	 7.03349	 7.61026	 0	 616
2243	 7.03482	 7.61026	 0	 615
2244	 7.03485	 7.61026	 0	 616
2245	 7.03528	 7.61026	 0	 617
2246	 7.03582	 7.61026	 0	 616
2247	 7.03627	 7.61026	 0	 615
2248	 7.03633	 7.61026	 0	 615
2249	 7.03648	 7.61026	 0	 616
2250	 7.03648	 7.61026	 0	 615
2251	 7.03654	 7.61026	 0	 616
2252	 7.0371	 7.61026	 0	 615
2253	 7.03764	 7.61026	 0	 614
2254	 7.03822	 7.61026	 0	 613
2255	 7.03922	 7.61026	 0	 614
2256	 7.03947	 7.61026	 0	 615
2257	 7.03959	 7.61026	 0	 614
2258	 7.03996	 7.61026	 0	 614
2259	 7.04052	 7.61026	 0	 613
2260	 7.04052	 7.61026	 0	 612
2261	 7.04192	 7.61026	 0	 611
2262	 7.04209	 7.61026	 0	 610
2263	 7.04241	 7.61026	 0	 611
2264	 7.04346	 7.61026	 0	 610
2265	 7.04528	 7.61026	 0	 609
2266	 7.04672	 7.61026	 0	 610
2267	 7.04832	 7.61026	 0	 610
2268	 7.0486	 7.61026	 0	 611
2269	 7.04909	 7.61026	 0	 610
2270	 7.04964	 7.61026	 0	 611
2271	 7.04976	 7.61026	 0	 610
2272	 7.05318	 7.61026	 0	 610
2273	 7.0544	 7.61026	 0	 609
2274	 7.05522	 7.61026	 0	 608
2275	 7.05645	 7.61026	 0	 609
2276	 7.05753	 7.61026	 0	 608
2277	 7.05777	 7.61026	 0	 607
2278	 7.05795	 7.61026	 0	 606
2279	 7.05799	 7.61026	 0	 607
2280	 7.05982	 7.61026	 0	 608
2281	 7.06113	 7.61026	 0	 609
2282	 7.06147	 7.61026	 0	 609
2283	 7.06157	 7.61026	 0	 608
2284	 7.06441	 7.61026	 0	 607
2285	 7.0658	 7.61026	 0	 608
2286	 7.06726	 7.61026	 0	 608
2287	 7.06764	 7.61026	 0	 607
2288	 7.06807	 7.61026	 0	 607
2289	 7.06835	 7.61026	 0	 606
2290	 7.06861	 7.61026	 0	 606
2291	 7.07009	 7.61026	 0	 607
2292	 7.07099	 7.61026	 0	 606
2293	 7.07104	 7.61026	 0	 606
2294	 7.07181	 7.61026	 0	 607
2295	 7.07222	 7.61026	 0	 606
2296	 7.07384	 7.61026	 0	 607
2297	 7.07398	 7.61026	 0	 606
2298	 7.0741	 7.61026	 0	 607
2299	 7.07599	 7.61026	 0	 606
2300	 7.07623	 7.61026	 0	 605
2301	 7.07821	 7.61026	 0	 606
2302	 7.07903	 7.61026	 0	 605
2303	 7.0796	 7.61026	 0	 604
2304	 7.08066	 7.61026	 0	 603
2305	 7.0832	 7.61026	 0	 603
2306	 7.08344	 7.61026	 0	 604
2307	 7.08348	 7.61026	 0	 605
2308	 7.08494	 7.61026	 0	 604
2309	 7.08579	 7.61026	 0	 603
2310	 7.09182	 7.61026	 0	 602
2311	 7.09188	 7.61026	 0	 601
2312	 7.0935	 7.61026	 0	 600
2313	 7.09358	 7.61026	 0	 600
2314	 7.09419	 7.61026	 0	 601
2315	 7.09484	 7.61026	 0	 602
2316	 7.09519	 7.61026	 0	 601
2317	 7.09573	 7.61026	 0	 602
2318	 7.09659	 7.61026	 0	 601
2319	 7.09742	 7.61026	 0	 601
2320	 7.10232	 7.61026	 0	 600
2321	 7.10258	 7.61026	 0	 599
2322	 7.1027	 7.61026	 0	 598
2323	 7.10485	 7.61026	 0	 597
2324	 7.108	 7.61026	 0	 597
2325	 7.10945	 7.61026	 0	 598
2326	 7.11093	 7.61026	 0	 599
2327	 7.11131	 7.61026	 0	 598
2328	 7.11198	 7.61026	 0	 598
2329	 7.11244	 7.61026	 0	 597
2330	 7.11277	 7.61026	 0	 596
2331	 7.11354	 7.61026	 0	 595
2332	 7.11418	 7.61026	 0	 596
2333	 7.11481	 7.61026	 0	 597
2334	 7.11531	 7.61026	 0	 596
2335	 7.11583	 7.61026	 0	 595
2336	 7.11593	 7.61026	 0	 595
2337	 7.11596	 7.61026	 0	 595
2338	 7.11636	 7.61026	 0	 596
2339	 7.1184	 7.61026	 0	 596
2340	 7.1186	 7.61026	 0	 595
2341	 7.12002	 7.61026	 0	 594
2342	 7.12031	 7.61026	 0	 593
2343	 7.1204	 7.61026	 0	 594
2344	 7.12187	 7.61026	 0	 593
2345	 7.12284	 7.61026	 0	 592
2346	 7.12312	 7.61026	 0	 593
2347	 7.124	 7.61026	 0	 592
2348	 7.12507	 7.61026	 0	 592
2349	 7.12512	 7.61026	 0	 591
2350	 7.12686	 7.61026	 0	 592
2351	 7.12692	 7.61026	 0	 591
2352	 7.12801	 7.61026	 0	 590
2353	 7.12855	 7.61026	 0	 589
2354	 7.13403	 7.61026	 0	 589
2355	 7.13673	 7.61026	 0	 590
2356	 7.13793	 7.61026	 0	 589
2357	 7.13807	 7.61026	 0	 589
2358	 7.13811	 7.61026	 0	 590
2359	 7.1386	 7.61026	 0	 589
2360	 7.13896	 7.61026	 0	 590
2361	 7.13967	 7.61026	 0	 591
2362	 7.13974	 7.61026	 0	 590
2363	 7.14027	 7.61026	 0	 591
2364	 7.14062	 7.61026	 0	 590
2365	 7.14289	 7.61026	 0	 589
2366	 7.1449	 7.61026	 0	 589
2367	 7.14785	 7.61026	 0	 588
2368	 7.14984	 7.61026	 0	 587
2369	 7.14999	 7.61026	 0	 586
2370	 7.1513	 7.61026	 0	 585
2371	 7.15346	 7.61026	 0	 584
2372	 7.15421	 7.61026	 0	 584
2373	 7.15448	 7.61026	 0	 583
2374	 7.15647	 7.61026	 0	 584
2375	 7.15672	 7.61026	 0	 583
2376	 7.15849	 7.61026	 0	 583
2377	 7.1613	 7.61026	 0	 582
2378	 7.16162	 7.61026	 0	 581
2379	 7.16191	 7.61026	 0	 581
2380	 7.16276	 7.61026	 0	 580
2381	 7.16488	 7.61026	 0	 579
2382	 7.16496	 7.61026	 0	 578
2383	 7.16568	 7.61026	 0	 577
2384	 7.16743	 7.61026	 0	 577
2385	 7.16778	 7.61026	 0	 577
2386	 7.17009	 7.61026	 0	 578
2387	 7.17054	 7.61026	 0	 577
2388	 7.17108	 7.61026	 0	 577
2389	 7.17201	 7.61026	 0	 577
2390	 7.17206	 7.61026	 0	 577
2391	 7.17273	 7.61026	 0	 576
2392	 7.17596	 7.61026	 0	 575
2393	 7.17623	 7.61026	 0	 576
2394	 7.17623	 7.61026	 0	 576
2395	 7.1763	 7.61026	 0	 575
2396	 7.17797	 7.61026	 0	 574
2397	 7.17832	 7.61026	 0	 575
2398	 7.17874	 7.61026	 0	 574
2399	 7.18044	 7.61026	 0	 575
2400	 7.18069	 7.61026	 0	 576
2401	 7.18111	 7.61026	 0	 575
2402	 7.182	 7.61026	 0	 574
2403	 7.18242	 7.61026	 0	 573
2404	 7.18291	 7.61026	 0	 573
2405	 7.18313	 7.61026	 0	 573
2406	 7.18359	 7.61026	 0	 572
2407	 7.18766	 7.61026	 0	 573
2408	 7.18866	 7.61026	 0	 572
2409	 7.18905	 7.61026	 0	 572
2410	 7.19025	 7.61026	 0	 572
2411	 7.19041	 7.61026	 0	 573
2412	 7.19232	 7.61026	 0	 572
2413	 7.19247	 7.61026	 0	 571
2414	 7.19305	 7.61026	 0	 571
2415	 7.19402	 7.61026	 0	 570
2416	 7.19528	 7.61026	 0	 570
2417	 7.19674	 7.61026	 0	 569
2418	 7.19678	 7.61026	 0	 568
2419	 7.19826	 7.61026	 0	 567
2420	 7.19869	 7.61026	 0	 566
2421	 7.19898	 7.61026	 0	 565
2422	 7.19946	 7.61026	 0	 566
2423	 7.19996	 7.61026	 0	 565
2424	 7.2011	 7.61026	 0	 566
2425	 7.20116	 7.61026	 0	 565
2426	 7.20128	 7.61026	 0	 565
2427	 7.20155	 7.61026	 0	 564
2428	 7.20363	 7.61026	 0	 564
2429	 7.20365	 7.61026	 0	 563
2430	 7.20379	 7.61026	 0	 562
2431	 7.2048	 7.61026	 0	 561
2432	 7.20486	 7.61026	 0	 560
2433	 7.20546	 7.61026	 0	 559
2434	 7.20599	 7.61026	 0	 558
2435	 7.20614	 7.61026	 0	 557
2436	 7.20641	 7.61026	 0	 556
2437	 7.20697	 7.61026	 0	 556
2438	 7.20763	 7.61026	 0	 555
2439	 7.2094	 7.61026	 0	 555
2440	 7.2114	 7.61026	 0	 554
2441	 7.21262	 7.61026	 0	 554
2442	 7.21353	 7.61026	 0	 553
2443	 7.21372	 7.61026	 0	 553
2444	 7.21432	 7.61026	 0	 552
2445	 7.21449	 7.61026	 0	 551
2446	 7.21476	 7.61026	 0	 550
2447	 7.21483	 7.61026	 0	 550
2448	 7.2155	 7.61026	 0	 549
2449	 7.21706	 7.61026	 0	 550
2450	 7.21813	 7.61026	 0	 550
2451	 7.21855	 7.61026	 0	 551
2452	 7.2186	 7.61026	 0	 550
2453	 7.21877	 7.61026	 0	 549
2454	 7.22061	 7.61026	 0	 549
2455	 7.22064	 7.61026	 0	 549
2456	 7.22136	 7.61026	 0	 549
2457	 7.22202	 7.61026	 0	 548
2458	 7.22231	 7.61026	 0	 548
2459	 7.22291	 7.61026	 0	 547
2460	 7.22297	 7.61026	 0	 547
2461	 7.2233	 7.61026	 0	 546
2462	 7.22439	 7.61026	 0	 546
2463	 7.22457	 7.61026	 0	 546
2464	 7.22462	 7.61026	 0	 546
2465	 7.22466	 7.61026	 0	 545
2466	 7.22568	 7.61026	 0	 546
2467	 7.22689	 7.61026	 0	 546
2468	 7.22834	 7.61026	 0	 546
2469	 7.2312	 7.61026	 0	 546
2470	 7.23374	 7.61026	 0	 547
2471	 7.23386	 7.61026	 0	 546
2472	 7.23474	 7.61026	 0	 546
2473	 7.23669	 7.61026	 0	 546
2474	 7.23697	 7.61026	 0	 546
2475	 7.23707	 7.61026	 0	 546
2476	 7.23804	 7.61026	 0	 545
2477	 7.23827	 7.61026	 0	 545
2478	 7.2385	 7.61026	 0	 546
2479	 7.23912	 7.61026	 0	 545
2480	 7.23976	 7.61026	 0	 544
2481	 7.2399	 7.61026	 0	 544
2482	 7.2401	 7.61026	 0	 543
2483	 7.24134	 7.61026	 0	 542
2484	 7.24209	 7.61026	 0	 542
2485	 7.2427	 7.61026	 0	 541
2486	 7.24273	 7.61026	 0	 540
2487	 7.24418	 7.61026	 0	 540
2488	 7.24447	 7.61026	 0	 539
2489	 7.24555	 7.61026	 0	 539
2490	 7.24737	 7.61026	 0	 538
2491	 7.24753	 7.61026	 0	 537
2492	 7.24816	 7.61026	 0	 537
2493	 7.24885	 7.61026	 0	 538
2494	 7.24901	 7.61026	 0	 537
2495	 7.2492	 7.61026	 0	 536
2496	 7.25127	 7.61026	 0	 535
2497	 7.25181	 7.61026	 0	 536
2498	 7.25205	 7.61026	 0	 535
2499	 7.25273	 7.61026	 0	 534
2500	 7.25411	 7.61026	 0	 534
2501	 7.25434	 7.61026	 0	 533
2502	 7.25522	 7.61026	 0	 532
2503	 7.25779	 7.61026	 0	 533
2504	 7.25888	 7.61026	 0	 533
2505	 7.25963	 7.61026	 0	 532
2506	 7.25968	 7.61026	 0	 532
2507	 7.25993	 7.61026	 0	 532
2508	 7.25996	 7.61026	 0	 532
2509	 7.26068	 7.61026	 0	 532
2510	 7.26089	 7.61026	 0	 532
2511	 7.26217	 7.61026	 0	 531
2512	 7.2631	 7.61026	 0	 531
2513	 7.26407	 7.61026	 0	 530
2514	 7.26516	 7.61026	 0	 529
2515	 7.26582	 7.61026	 0	 528
2516	 7.2661	 7.61026	 0	 527
2517	 7.2663	 7.61026	 0	 526
2518	 7.26633	 7.61026	 0	 525
2519	 7.26678	 7.61026	 0	 526
2520	 7.26696	 7.61026	 0	 526
2521	 7.26767	 7.61026	 0	 526
2522	 7.26786	 7.61026	 0	 526
2523	 7.26793	 7.61026	 0	 526
2524	 7.26959	 7.61026	 0	 525
2525	 7.27126	 7.61026	 0	 524
2526	 7.27153	 7.61026	 0	 523
2527	 7.27177	 7.61026	 0	 523
2528	 7.27213	 7.61026	 0	 523
2529	 7.27292	 7.61026	 0	 522
2530	 7.27477	 7.61026	 0	 521
2531	 7.27539	 7.61026	 0	 521
2532	 7.27571	 7.61026	 0	 521
2533	 7.27618	 7.61026	 0	 520
2534	 7.27622	 7.61026	 0	 519
2535	 7.27734	 7.61026	 0	 519
2536	 7.27795	 7.61026	 0	 518
2537	 7.28072	 7.61026	 0	 518
2538	 7.28229	 7.61026	 0	 518
2539	 7.28281	 7.61026	 0	 518
2540	 7.28292	 7.61026	 0	 517
2541	 7.28405	 7.61026	 0	 517
2542	 7.28604	 7.61026	 0	 516
2543	 7.28661	 7.61026	 0	 516
2544	 7.28666	 7.61026	 0	 515
2545	 7.28756	 7.61026	 0	 514
2546	 7.28764	 7.61026	 0	 513
2547	 7.28822	 7.61026	 0	 513
2548	 7.29035	 7.61026	 0	 512
2549	 7.29059	 7.61026	 0	 512
2550	 7.29117	 7.61026	 0	 511
2551	 7.29277	 7.61026	 0	 510
2552	 7.29319	 7.61026	 0	 509
2553	 7.29328	 7.61026	 0	 508
2554	 7.29475	 7.61026	 0	 507
2555	 7.29535	 7.61026	 0	 506
2556	 7.29544	 7.61026	 0	 506
2557	 7.2957	 7.61026	 0	 505
2558	 7.29617	 7.61026	 0	 504
2559	 7.29618	 7.61026	 0	 503
2560	 7.2962	 7.61026	 0	 502
2561	 7.29752	 7.61026	 0	 502
2562	 7.29791	 7.61026	 0	 501
2563	 7.29796	 7.61026	 0	 501
2564	 7.29929	 7.61026	 0	 500
2565	 7.30001	 7.61026	 0	 499
2566	 7.30018	 7.61026	 0	 499
2567	 7.3004	 7.61026	 0	 498
2568	 7.30129	 7.61026	 0	 497
2569	 7.30419	 7.61026	 0	 497
2570	 7.30428	 7.61026	 0	 496
2571	 7.30492	 7.61026	 0	 495
2572	 7.3066	 7.61026	 0	 494
2573	 7.30796	 7.61026	 0	 493
2574	 7.30825	 7.61026	 0	 493
2575	 7.30857	 7.61026	 0	 492
2576	 7.31098	 7.61026	 0	 491
2577	 7.3142	 7.61026	 0	 491
2578	 7.31504	 7.61026	 0	 490
2579	 7.31505	 7.61026	 0	 489
2580	 7.3165	 7.61026	 0	 488
2581	 7.31724	 7.61026	 0	 487
2582	 7.31846	 7.61026	 0	 486
2583	 7.31884	 7.61026	 0	 485
2584	 7.32279	 7.61026	 0	 484
2585	 7.32359	 7.61026	 0	 483
2586	 7.32426	 7.61026	 0	 482
2587	 7.32447	 7.61026	 0	 482
2588	 7.32448	 7.61026	 0	 482
2589	 7.32464	 7.61026	 0	 481
2590	 7.32601	 7.61026	 0	 480
2591	 7.32736	 7.61026	 0	 479
2592	 7.32783	 7.61026	 0	 478
2593	 7.32832	 7.61026	 0	 477
2594	 7.32999	 7.61026	 0	 476
2595	 7.33012	 7.61026	 0	 476
2596	 7.33085	 7.61026	 0	 476
2597	 7.33301	 7.61026	 0	 475
2598	 7.33319	 7.61026	 0	 475
2599	 7.33348	 7.61026	 0	 474
2600	 7.33365	 7.61026	 0	 473
2601	 7.33377	 7.61026	 0	 472
2602	 7.33421	 7.61026	 0	 472
2603	 7.33538	 7.61026	 0	 471
2604	 7.33569	 7.61026	 0	 470
2605	 7.33581	 7.61026	 0	 469
2606	 7.33587	 7.61026	 0	 469
2607	 7.33622	 7.61026	 0	 468
2608	 7.33666	 7.61026	 0	 468
2609	 7.33695	 7.61026	 0	 467
2610	 7.33824	 7.61026	 0	 467
2611	 7.33836	 7.61026	 0	 466
2612	 7.3386	 7.61026	 0	 465
2613	 7.33921	 7.61026	 0	 464
2614	 7.33934	 7.61026	 0	 463
2615	 7.34095	 7.61026	 0	 462
2616	 7.34105	 7.61026	 0	 461
2617	 7.3414	 7.61026	 0	 460
2618	 7.34283	 7.61026	 0	 460
2619	 7.34312	 7.61026	 0	 459
2620	 7.34356	 7.61026	 0	 458
2621	 7.3443	 7.61026	 0	 457
2622	 7.34468	 7.61026	 0	 457
2623	 7.34475	 7.61026	 0	 456
2624	 7.34509	 7.61026	 0	 455
2625	 7.34531	 7.61026	 0	 454
2626	 7.34587	 7.61026	 0	 453
2627	 7.34618	 7.61026	 0	 452
2628	 7.34636	 7.61026	 0	 451
2629	 7.34646	 7.61026	 0	 450
2630	 7.34696	 7.61026	 0	 449
2631	 7.34752	 7.61026	 0	 448
2632	 7.34778	 7.61026	 0	 447
2633	 7.34818	 7.61026	 0	 446
2634	 7.3483	 7.61026	 0	 445
2635	 7.34835	 7.61026	 0	 444
2636	 7.3487	 7.61026	 0	 444
2637	 7.34911	 7.61026	 0	 443
2638	 7.3502	 7.61026	 0	 442
2639	 7.35037	 7.61026	 0	 441
2640	 7.35054	 7.61026	 0	 440
2641	 7.35128	 7.61026	 0	 439
2642	 7.35134	 7.61026	 0	 438
2643	 7.35177	 7.61026	 0	 437
2644	 7.35203	 7.61026	 0	 436
2645	 7.35286	 7.61026	 0	 435
2646	 7.35305	 7.61026	 0	 434
2647	 7.35348	 7.61026	 0	 434
2648	 7.35377	 7.61026	 0	 433
2649	 7.35418	 7.61026	 0	 432
2650	 7.35509	 7.61026	 0	 431
2651	 7.35554	 7.61026	 0	 430
2652	 7.35575	 7.61026	 0	 429
2653	 7.35615	 7.61026	 0	 428
2654	 7.35742	 7.61026	 0	 427
2655	 7.35744	 7.61026	 1	 428
2656	 7.35745	 7.6082	 1	 429
2657	 7.35785	 7.6082	 0	 428
2658	 7.35808	 7.57102	 1	 429
2659	 7.3581	 7.57102	 1	 430
2660	 7.35816	 7.57102	 0	 429
2661	 7.35818	 7.57102	 0	 428
2662	 7.3586	 7.57102	 0	 427
2663	 7.3588	 7.57102	 0	 426
2664	 7.36184	 7.57102	 0	 426
2665	 7.36205	 7.57102	 0	 425
2666	 7.36266	 7.57102	 0	 424
2667	 7.36274	 7.57102	 0	 423
2668	 7.36406	 7.57102	 0	 422
2669	 7.36412	 7.57102	 0	 421
2670	 7.36456	 7.57102	 0	 420
2671	 7.3669	 7.57102	 1	 421
2672	 7.36691	 7.57102	 1	 422
2673	 7.36754	 7.57102	 1	 423
2674	 7.36756	 7.57102	 1	 424
2675	 7.36756	 7.57102	 0	 423
2676	 7.36882	 7.57102	 0	 422
2677	 7.36918	 7.57102	 0	 421
2678	 7.36991	 7.57102	 0	 420
2679	 7.37011	 7.57102	 1	 421
2680	 7.37012	 7.57102	 1	 422
2681	 7.37075	 7.57001	 1	 423
2682	 7.37076	 7.57001	 1	 424
2683	 7.37095	 7.57001	 0	 423
2684	 7.3716	 7.57001	 0	 422
2685	 7.37235	 7.57001	 0	 421
2686	 7.37267	 7.57001	 1	 422
2687	 7.37268	 7.57001	 1	 423
2688	 7.37331	 7.57001	 1	 424
2689	 7.37333	 7.57001	 1	 425
2690	 7.37338	 7.57001	 0	 424
2691	 7.3737	 7.57001	 1	 425
2692	 7.37427	 7.57001	 1	 426
2693	 7.37473	 7.57001	 0	 425
2694	 7.37483	 7.57001	 1	 426
2695	 7.37549	 7.57001	 1	 427
2696	 7.37574	 7.57001	 0	 426
2697	 7.37625	 7.57001	 1	 427
2698	 7.37681	 7.57001	 1	 428
2699	 7.37699	 7.57001	 1	 429
2700	 7.37732	 7.57001	 0	 428
2701	 7.37741	 7.57001	 1	 429
2702	 7.37765	 7.57001	 1	 430
2703	 7.3777	 7.57001	 0	 429
2704	 7.37804	 7.57001	 1	 430
2705	 7.37816	 7.57001	 0	 429
2706	 7.37861	 7.57001	 0	 428
2707	 7.37874	 7.57001	 0	 427
2708	 7.37948	 7.57001	 0	 426
2709	 7.38057	 7.57001	 1	 425
2710	 7.38058	 7.57001	 1	 424
2711	 7.38089	 7.57001	 1	 423
2712	 7.3809	 7.57001	 1	 422
2713	 7.38103	 7.57001	 0	 421
2714	 7.38115	 7.57001	 1	 422
2715	 7.38174	 7.57001	 1	 423
2716	 7.38189	 7.57001	 0	 422
2717	 7.38275	 7.57001	 1	 421
2718	 7.38307	 7.57001	 1	 420
2719	 7.38313	 7.57001	 1	 419
2720	 7.38314	 7.57001	 1	 418
2721	 7.38345	 7.57001	 1	 417
2722	 7.38346	 7.57001	 1	 416
2723	 7.38351	 7.57001	 1	 417
2724	 7.38365	 7.57001	 0	 416
2725	 7.38385	 7.57001	 1	 417
2726	 7.38397	 7.57001	 0	 416
2727	 7.3841	 7.57001	 1	 417
2728	 7.3845	 7.57001	 1	 418
2729	 7.38493	 7.57001	 0	 417
2730	 7.3853	 7.57001	 1	 416
2731	 7.38563	 7.57001	 1	 415
2732	 7.38583	 7.57001	 0	 414
2733	 7.38589	 7.57001	 1	 413
2734	 7.38598	 7.57001	 0	 412
2735	 7.38621	 7.57001	 1	 411
2736	 7.38646	 7.57001	 1	 412
2737	 7.38647	 7.57001	 1	 413
2738	 7.38669	 7.57001	 1	 412
2739	 7.38697	 7.57001	 1	 411
2740	 7.38702	 7.57001	 1	 412
2741	 7.3871	 7.57001	 1	 413
2742	 7.38748	 7.57001	 1	 412
2743	 7.38763	 7.57001	 0	 411
2744	 7.38787	 7.57001	 1	 410
2745	 7.38806	 7.57001	 0	 409
2746	 7.38816	 7.57001	 1	 408
2747	 7.38818	 7.57001	 1	 407
2748	 7.38851	 7.57001	 0	 406
2749	 7.38903	 7.57001	 0	 405
2750	 7.38909	 7.57001	 0	 404
2751	 7.38966	 7.57001	 1	 405
2752	 7.38973	 7.57001	 0	 404
2753	 7.38987	 7.57001	 0	 403
2754	 7.39032	 7.57001	 1	 404
2755	 7.39034	 7.57001	 0	 403
2756	 7.39094	 7.57001	 1	 402
2757	 7.39107	 7.57001	 0	 401
2758	 7.39135	 7.57001	 1	 402
2759	 7.3916	 7.57001	 1	 401
2760	 7.39189	 7.57001	 1	 400
2761	 7.39194	 7.57001	 1	 401
2762	 7.39214	 7.57001	 0	 400
2763	 7.39278	 7.57001	 1	 399
2764	 7.39331	 7.57001	 1	 400
2765	 7.39387	 7.57001	 0	 399
2766	 7.39396	 7.57001	 1	 400
2767	 7.39404	 7.57001	 0	 400
2768	 7.3943	 7.57001	 0	 399
2769	 7.3944	 7.57001	 1	 400
2770	 7.39454	 7.57001	 1	 399
2771	 7.39486	 7.57001	 1	 398
2772	 7.39491	 7.57001	 0	 397
2773	 7.39503	 7.57001	 1	 398
2774	 7.39568	 7.57001	 0	 397
2775	 7.39586	 7.57001	 0	 396
2776	 7.39634	 7.57001	 1	 395
2777	 7.39652	 7.57001	 1	 396
2778	 7.39666	 7.57001	 1	 395
2779	 7.3969	 7.57001	 1	 394
2780	 7.39703	 7.57001	 0	 393
2781	 7.39716	 7.57001	 1	 394
2782	 7.39718	 7.57001	 1	 393
2783	 7.39834	 7.57001	 1	 392
2784	 7.39841	 7.57001	 0	 391
2785	 7.39849	 7.57001	 0	 390
2786	 7.399	 7.57001	 0	 389
2787	 7.39916	 7.57001	 0	 388
2788	 7.39925	 7.57001	 1	 389
2789	 7.39935	 7.57001	 0	 388
2790	 7.39942	 7.57001	 1	 389
2791	 7.39943	 7.57001	 0	 388
2792	 7.39955	 7.57001	 0	 387
2793	 7.39959	 7.57001	 1	 386
2794	 7.40007	 7.57001	 1	 387
2795	 7.40012	 7.57001	 1	 386
2796	 7.40045	 7.57001	 1	 385
2797	 7.40107	 7.57001	 1	 384
2798	 7.40114	 7.57001	 0	 383
2799	 7.40125	 7.57001	 1	 384
2800	 7.4018	 7.57001	 1	 383
2801	 7.4021	 7.57001	 1	 382
2802	 7.40282	 7.57001	 1	 381
2803	 7.40296	 7.57001	 1	 380
2804	 7.40327	 7.57001	 1	 381
2805	 7.40374	 7.57001	 1	 380
2806	 7.4045	 7.57001	 1	 381
2807	 7.40459	 7.57001	 1	 382
2808	 7.4048	 7.57001	 1	 383
2809	 7.40486	 7.57001	 1	 382
2810	 7.40514	 7.57001	 1	 383
2811	 7.40518	 7.57001	 1	 382
2812	 7.40597	 7.57001	 0	 381
2813	 7.40698	 7.57001	 1	 380
2814	 7.40731	 7.57001	 1	 379
2815	 7.40761	 7.57001	 1	 380
2816	 7.40802	 7.57001	 1	 379
2817	 7.40849	 7.57001	 1	 380
2818	 7.4088	 7.57001	 1	 379
2819	 7.40889	 7.57001	 1	 380
2820	 7.40945	 7.57001	 1	 381
2821	 7.40982	 7.57001	 0	 380
2822	 7.40989	 7.57001	 1	 379
2823	 7.41021	 7.57001	 1	 378
2824	 7.41032	 7.57001	 0	 377
2825	 7.41115	 7.57001	 0	 376
2826	 7.41171	 7.57001	 1	 375
2827	 7.412	 7.57001	 1	 376
2828	 7.41232	 7.57001	 0	 375
2829	 7.41248	 7.57001	 0	 374
2830	 7.41264	 7.57001	 0	 373
2831	 7.41284	 7.57001	 0	 372
2832	 7.41343	 7.57001	 1	 371
2833	 7.41366	 7.57001	 1	 370
2834	 7.41372	 7.57001	 0	 369
2835	 7.41378	 7.57001	 1	 370
2836	 7.41379	 7.57001	 1	 369
2837	 7.41396	 7.57001	 1	 370
2838	 7.41438	 7.57001	 1	 371
2839	 7.4146	 7.57001	 1	 372
2840	 7.4147	 7.57001	 1	 373
2841	 7.41494	 7.57001	 1	 372
2842	 7.41512	 7.57001	 0	 371
2843	 7.41633	 7.57001	 1	 372
2844	 7.41716	 7.57001	 1	 373
2845	 7.41726	 7.57001	 1	 374
2846	 7.41756	 7.57001	 0	 373
2847	 7.41781	 7.57001	 0	 372
2848	 7.41781	 7.57001	 1	 373
2849	 7.41805	 7.57001	 1	 372
2850	 7.41806	 7.57001	 0	 371
2851	 7.41807	 7.57001	 1	 370
2852	 7.4181	 7.57001	 0	 369
2853	 7.41899	 7.57001	 1	 368
2854	 7.41904	 7.57001	 0	 367
2855	 7.41912	 7.57001	 0	 366
2856	 7.41921	 7.57001	 1	 367
2857	 7.41933	 7.57001	 1	 366
2858	 7.41933	 7.57001	 0	 365
2859	 7.41961	 7.57001	 1	 364
2860	 7.41968	 7.57001	 0	 363
2861	 7.41987	 7.57001	 1	 364
2862	 7.42038	 7.57001	 1	 365
2863	 7.42058	 7.57001	 0	 364
2864	 7.42071	 7.57001	 1	 363
2865	 7.42102	 7.57001	 1	 364
2866	 7.42153	 7.57001	 0	 363
2867	 7.42171	 7.57001	 0	 362
2868	 7.42172	 7.57001	 0	 361
2869	 7.42216	 7.57001	 1	 360
2870	 7.42254	 7.57001	 1	 361
2871	 7.42263	 7.57001	 1	 362
2872	 7.42396	 7.57001	 1	 363
2873	 7.42423	 7.57001	 1	 362
2874	 7.42453	 7.57001	 1	 361
2875	 7.42454	 7.57001	 0	 360
2876	 7.42459	 7.57001	 1	 361
2877	 7.42504	 7.57001	 0	 360
2878	 7.42511	 7.57001	 1	 361
2879	 7.42521	 7.57001	 0	 360
2880	 7.42534	 7.57001	 1	 359
2881	 7.42534	 7.57001	 1	 360
2882	 7.42566	 7.57001	 1	 361
2883	 7.42628	 7.57001	 0	 360
2884	 7.42658	 7.57001	 1	 361
2885	 7.42678	 7.57001	 1	 360
2886	 7.42692	 7.57001	 0	 359
2887	 7.42693	 7.57001	 0	 358
2888	 7.42762	 7.57001	 1	 357
2889	 7.42772	 7.57001	 1	 356
2890	 7.42786	 7.57001	 0	 355
2891	 7.42792	 7.57001	 0	 354
2892	 7.42794	 7.57001	 1	 353
2893	 7.42872	 7.57001	 0	 352
2894	 7.42887	 7.57001	 0	 351
2895	 7.42968	 7.57001	 1	 350
2896	 7.43001	 7.57001	 1	 349
2897	 7.43008	 7.57001	 0	 348
2898	 7.43084	 7.57001	 1	 347
2899	 7.43115	 7.57001	 1	 348
2900	 7.43116	 7.57001	 1	 347
2901	 7.4316	 7.57001	 0	 346
2902	 7.43161	 7.57001	 0	 345
2903	 7.4317	 7.57001	 0	 344
2904	 7.43218	 7.57001	 0	 343
2905	 7.43267	 7.57001	 1	 342
2906	 7.43277	 7.57001	 1	 341
2907	 7.43282	 7.57001	 1	 342
2908	 7.43301	 7.57001	 1	 343
2909	 7.43322	 7.57001	 0	 342
2910	 7.43341	 7.57001	 0	 341
2911	 7.43357	 7.57001	 1	 342
2912	 7.43416	 7.57001	 1	 343
2913	 7.43441	 7.57001	 1	 342
2914	 7.43452	 7.57001	 0	 341
2915	 7.43473	 7.57001	 1	 340
2916	 7.43557	 7.57001	 1	 339
2917	 7.4361	 7.57001	 1	 338
2918	 7.43641	 7.57001	 0	 337
2919	 7.43645	 7.57001	 1	 336
2920	 7.43652	 7.57001	 1	 335
2921	 7.43697	 7.57001	 1	 336
2922	 7.43736	 7.57001	 1	 337
2923	 7.43739	 7.57001	 0	 336
2924	 7.43755	 7.57001	 0	 335
2925	 7.43798	 7.57001	 0	 334
2926	 7.43801	 7.57001	 1	 334
2927	 7.43861	 7.57001	 0	 333
2928	 7.43933	 7.57001	 1	 333
2929	 7.43953	 7.57001	 0	 332
2930	 7.43995	 7.57001	 0	 331
2931	 7.4413	 7.57001	 1	 330
2932	 7.4415	 7.57001	 1	 329
2933	 7.44171	 7.57001	 1	 328
2934	 7.44209	 7.57001	 1	 328
2935	 7.4422	 7.57001	 0	 327
2936	 7.44229	 7.57001	 0	 326
2937	 7.44254	 7.57001	 1	 325
2938	 7.44264	 7.57001	 1	 324
2939	 7.44265	 7.57001	 0	 323
2940	 7.44276	 7.57001	 1	 322
2941	 7.44281	 7.57001	 1	 323
2942	 7.44304	 7.57001	 1	 322
2943	 7.44341	 7.57001	 1	 323
2944	 7.44371	 7.57001	 0	 322
2945	 7.444	 7.57001	 0	 321
2946	 7.4441	 7.57001	 0	 320
2947	 7.44417	 7.57001	 0	 319
2948	 7.44434	 7.57001	 0	 318
2949	 7.44482	 7.57001	 1	 318
2950	 7.44511	 7.57001	 0	 317
2951	 7.44568	 7.57001	 0	 316
2952	 7.44573	 7.57001	 1	 317
2953	 7.44574	 7.57001	 0	 316
2954	 7.44576	 7.57001	 1	 317
2955	 7.44601	 7.57001	 0	 316
2956	 7.44626	 7.57001	 0	 315
2957	 7.44633	 7.57001	 1	 316
2958	 7.44668	 7.57001	 1	 315
2959	 7.447	 7.57001	 1	 314
2960	 7.44717	 7.57001	 1	 313
2961	 7.44739	 7.57001	 0	 312
2962	 7.44743	 7.57001	 1	 311
2963	 7.44749	 7.57001	 1	 310
2964	 7.44781	 7.57001	 1	 309
2965	 7.44814	 7.57001	 1	 308
2966	 7.44826	 7.57001	 0	 307
2967	 7.44977	 7.57001	 1	 306
2968	 7.45066	 7.57001	 1	 307
2969	 7.45075	 7.57001	 1	 308
2970	 7.45093	 7.57001	 1	 308
2971	 7.45125	 7.57001	 1	 309
2972	 7.45135	 7.57001	 1	 310
2973	 7.45152	 7.57001	 0	 309
2974	 7.45164	 7.57001	 0	 308
2975	 7.45173	 7.57001	 1	 307
2976	 7.45174	 7.57001	 0	 306
2977	 7.45177	 7.57001	 0	 305
2978	 7.45188	 7.57001	 1	 305
2979	 7.45208	 7.57001	 1	 305
2980	 7.45214	 7.57001	 0	 304
2981	 7.45238	 7.57001	 1	 303
2982	 7.45243	 7.57001	 1	 303
2983	 7.45255	 7.57001	 1	 302
2984	 7.45419	 7.57001	 0	 301
2985	 7.45459	 7.57001	 1	 300
2986	 7.45474	 7.57001	 1	 299
2987	 7.45497	 7.57001	 1	 298
2988	 7.45585	 7.57001	 0	 297
2989	 7.4562	 7.57001	 1	 296
2990	 7.45641	 7.57001	 1	 295
2991	 7.45645	 7.57001	 0	 294
2992	 7.45765	 7.57001	 0	 293
2993	 7.45815	 7.57001	 0	 292
2994	 7.45819	 7.57001	 0	 291
2995	 7.45823	 7.57001	 0	 290
2996	 7.45927	 7.57001	 0	 289
2997	 7.45958	 7.57001	 0	 288
2998	 7.45961	 7.57001	 1	 287
2999	 7.45978	 7.57001	 1	 286
3000	 7.46013	 7.57001	 1	 287
3001	 7.46038	 7.57001	 1	 286
3002	 7.46067	 7.57001	 1	 286
3003	 7.46073	 7.57001	 1	 287
3004	 7.46116	 7.57001	 0	 286
3005	 7.46134	 7.57001	 1	 285
3006	 7.4614	 7.57001	 1	 284
3007	 7.46162	 7.57001	 1	 284
3008	 7.46191	 7.57001	 0	 283
3009	 7.46201	 7.57001	 1	 282
3010	 7.46203	 7.57001	 1	 282
3011	 7.46265	 7.57001	 0	 281
3012	 7.46265	 7.57001	 0	 280
3013	 7.4634	 7.57001	 1	 281
3014	 7.46353	 7.57001	 1	 282
3015	 7.46363	 7.57001	 1	 282
3016	 7.46366	 7.57001	 1	 283
3017	 7.46397	 7.57001	 1	 284
3018	 7.464	 7.57001	 1	 285
3019	 7.46417	 7.57001	 1	 286
3020	 7.46457	 7.57001	 1	 287
3021	 7.46469	 7.57001	 1	 287
3022	 7.465	 7.57001	 1	 286
3023	 7.46511	 7.57001	 1	 286
3024	 7.46516	 7.57001	 1	 287
3025	 7.46571	 7.57001	 1	 287
3026	 7.46582	 7.57001	 1	 287
3027	 7.4665	 7.57001	 0	 286
3028	 7.46695	 7.57001	 1	 285
3029	 7.46708	 7.57001	 0	 284
3030	 7.46809	 7.57001	 1	 284
3031	 7.46809	 7.57001	 1	 285
3032	 7.46843	 7.57001	 0	 284
3033	 7.46853	 7.57001	 1	 285
3034	 7.46858	 7.57001	 0	 284
3035	 7.46869	 7.57001	 1	 285
3036	 7.46912	 7.57001	 1	 285
3037	 7.4694	 7.57001	 1	 285
3038	 7.4699	 7.57001	 1	 285
3039	 7.46996	 7.57001	 1	 286
3040	 7.47072	 7.57001	 0	 285
3041	 7.47098	 7.57001	 0	 284
3042	 7.47147	 7.57001	 0	 283
3043	 7.47213	 7.57001	 0	 282
3044	 7.47262	 7.57001	 1	 281
3045	 7.4729	 7.57001	 1	 282
3046	 7.47355	 7.57001	 1	 283
3047	 7.47385	 7.57001	 1	 282
3048	 7.47391	 7.57001	 0	 281
3049	 7.47407	 7.57001	 1	 280
3050	 7.47415	 7.57001	 1	 279
3051	 7.47433	 7.57001	 1	 278
3052	 7.47442	 7.57001	 1	 277
3053	 7.47442	 7.57001	 1	 276
3054	 7.47472	 7.57001	 1	 275
3055	 7.47492	 7.57001	 1	 274
3056	 7.47507	 7.57001	 0	 273
3057	 7.47508	 7.57001	 1	 272
3058	 7.47595	 7.57001	 1	 271
3059	 7.47605	 7.57001	 0	 270
3060	 7.47605	 7.57001	 1	 269
3061	 7.47617	 7.57001	 1	 269
3062	 7.47651	 7.57001	 0	 268
3063	 7.47681	 7.57001	 1	 268
3064	 7.4769	 7.57001	 0	 267
3065	 7.47717	 7.57001	 1	 266
3066	 7.47775	 7.57001	 1	 267
3067	 7.47801	 7.57001	 1	 266
3068	 7.47835	 7.57001	 1	 266
3069	 7.47842	 7.57001	 1	 267
3070	 7.47845	 7.57001	 1	 267
3071	 7.47854	 7.57001	 1	 266
3072	 7.47876	 7.57001	 0	 265
3073	 7.47884	 7.57001	 1	 264
3074	 7.47909	 7.57001	 1	 264
3075	 7.47915	 7.57001	 0	 263
3076	 7.47915	 7.57001	 1	 264
3077	 7.4792	 7.57001	 1	 263
3078	 7.47927	 7.57001	 1	 262
3079	 7.47929	 7.57001	 1	 261
3080	 7.4793	 7.57001	 1	 261
3081	 7.47951	 7.57001	 0	 260
3082	 7.4796	 7.57001	 1	 259
3083	 7.47963	 7.57001	 1	 258
3084	 7.47975	 7.57001	 1	 258
3085	 7.47978	 7.57001	 1	 257
3086	 7.47993	 7.57001	 1	 256
3087	 7.48003	 7.57001	 1	 255
3088	 7.48036	 7.57001	 1	 254
3089	 7.48074	 7.57001	 1	 253
3090	 7.48078	 7.57001	 0	 252
3091	 7.48082	 7.57001	 1	 252
3092	 7.48086	 7.57001	 1	 252
3093	 7.48199	 7.57001	 1	 251
3094	 7.4827	 7.57001	 0	 250
3095	 7.48275	 7.57001	 0	 249
3096	 7.48314	 7.57001	 1	 248
3097	 7.48346	 7.57001	 0	 247
3098	 7.48346	 7.57001	 1	 246
3099	 7.48378	 7.57001	 1	 246
3100	 7.48378	 7.57001	 1	 246
3101	 7.48384	 7.57001	 0	 245
3102	 7.48399	 7.57001	 0	 244
3103	 7.48418	 7.57001	 0	 243
3104	 7.4845	 7.57001	 1	 242
3105	 7.48466	 7.57001	 1	 241
3106	 7.48473	 7.57001	 0	 240
3107	 7.48477	 7.57001	 1	 239
3108	 7.48499	 7.57001	 1	 238
3109	 7.48508	 7.57001	 1	 237
3110	 7.48515	 7.57001	 0	 236
3111	 7.48569	 7.57001	 0	 235
3112	 7.48571	 7.57001	 0	 234
3113	 7.48581	 7.57001	 0	 233
3114	 7.48584	 7.57001	 1	 232
3115	 7.48663	 7.57001	 1	 231
3116	 7.48696	 7.57001	 1	 230
3117	 7.48717	 7.57001	 1	 229
3118	 7.48727	 7.57001	 1	 228
3119	 7.4874	 7.57001	 1	 227
3120	 7.4877	 7.57001	 1	 226
3121	 7.48773	 7.57001	 0	 225
3122	 7.4878	 7.57001	 1	 224
3123	 7.48787	 7.57001	 1	 223
3124	 7.48808	 7.57001	 1	 222
3125	 7.48827	 7.57001	 0	 221
3126	 7.48841	 7.57001	 0	 220
3127	 7.4885	 7.57001	 1	 219
3128	 7.48878	 7.57001	 1	 218
3129	 7.48883	 7.57001	 1	 217
3130	 7.48888	 7.57001	 1	 216
3131	 7.48891	 7.57001	 1	 215
3132	 7.48894	 7.57001	 1	 214
3133	 7.48923	 7.57001	 1	 213
3134	 7.4894	 7.57001	 1	 212
3135	 7.4896	 7.57001	 1	 211
3136	 7.48976	 7.57001	 0	 210
3137	 7.4899	 7.57001	 1	 209
3138	 7.49017	 7.57001	 1	 208
3139	 7.49107	 7.57001	 1	 207
3140	 7.49129	 7.57001	 0	 206
3141	 7.49132	 7.57001	 1	 205
3142	 7.49133	 7.57001	 1	 204
3143	 7.49149	 7.57001	 1	 203
3144	 7.49151	 7.57001	 0	 202
3145	 7.49223	 7.57001	 1	 201
3146	 7.49249	 7.57001	 0	 200
3147	 7.49249	 7.57001	 0	 199
3148	 7.49278	 7.57001	 1	 198
3149	 7.49308	 7.57001	 1	 197
3150	 7.49328	 7.57001	 0	 196
3151	 7.49335	 7.57001	 1	 195
3152	 7.49347	 7.57001	 1	 194
3153	 7.49388	 7.57001	 1	 193
3154	 7.49392	 7.57001	 1	 192
3155	 7.49413	 7.57001	 1	 191
3156	 7.49416	 7.57001	 1	 190
3157	 7.49416	 7.57001	 1	 189
3158	 7.49416	 7.57001	 1	 188
3159	 7.49416	 7.57001	 1	 187
3160	 7.49416	 7.57001	 1	 186
3161	 7.49416	 7.57001	 1	 185
3162	 7.49416	 7.57001	 1	 184
3163	 7.49416	 7.57001	 1	 183
3164	 7.49416	 7.57001	 1	 182
3165	 7.49416	 7.57001	 1	 181
3166	 7.49416	 7.57001	 1	 180
3167	 7.49416	 7.57001	 1	 179
3168	 7.49416	 7.57001	 1	 178
3169	 7.49416	 7.57001	 1	 177
3170	 7.49416	 7.57001	 1	 176
3171	 7.49416	 7.57001	 1	 175
3172	 7.49416	 7.57001	 1	 174
3173	 7.49416	 7.57001	 1	 173
3174	 7.49416	 7.57001	 1	 172
3175	 7.49416	 7.57001	 1	 171
3176	 7.49416	 7.57001	 1	 170
3177	 7.49416	 7.57001	 1	 169
3178	 7.49416	 7.57001	 1	 168
3179	 7.49416	 7.57001	 1	 167
3180	 7.49416	 7.57001	 1	 166
3181	 7.49416	 7.57001	 1	 165
3182	 7.49416	 7.57001	 1	 164
3183	 7.49416	 7.57001	 1	 163
3184	 7.49416	 7.57001	 1	 162
3185	 7.49416	 7.57001	 1	 161
3186	 7.49416	 7.57001	 1	 160
3187	 7.49416	 7.57001	 1	 159
3188	 7.49416	 7.57001	 1	 158
3189	 7.49416	 7.57001	 1	 157
3190	 7.49416	 7.57001	 1	 156
3191	 7.49416	 7.57001	 1	 155
3192	 7.49416	 7.57001	 1	 154
3193	 7.49416	 7.57001	 1	 153
3194	 7.49416	 7.57001	 1	 152
3195	 7.49416	 7.57001	 1	 151
3196	 7.49416	 7.57001	 1	 150
3197	 7.49416	 7.57001	 1	 149
3198	 7.49416	 7.57001	 1	 148
3199	 7.49416	 7.57001	 1	 147
3200	 7.49416	 7.57001	 1	 146
3201	 7.49416	 7.57001	 1	 145
3202	 7.49416	 7.57001	 1	 144
3203	 7.49416	 7.57001	 1	 143
3204	 7.49416	 7.57001	 1	 142
3205	 7.49416	 7.57001	 1	 141
3206	 7.49416	 7.57001	 1	 140
3207	 7.49416	 7.57001	 1	 139
3208	 7.49416	 7.57001	 1	 138
3209	 7.49416	 7.57001	 1	 137
3210	 7.49416	 7.57001	 1	 136
3211	 7.49416	 7.57001	 1	 135
3212	 7.49416	 7.57001	 1	 134
3213	 7.49416	 7.57001	 1	 133
3214	 7.49416	 7.57001	 1	 132
3215	 7.49416	 7.57001	 1	 131
3216	 7.49416	 7.57001	 1	 130
3217	 7.49416	 7.57001	 1	 129
3218	 7.49416	 7.57001	 1	 128
3219	 7.49416	 7.57001	 1	 127
3220	 7.49416	 7.57001	 1	 126
3221	 7.49416	 7.57001	 1	 125
3222	 7.49416	 7.57001	 1	 124
3223	 7.49416	 7.57001	 1	 123
3224	 7.49416	 7.57001	 1	 122
3225	 7.49416	 7.57001	 1	 121
3226	 7.49416	 7.57001	 1	 120
3227	 7.49416	 7.57001	 1	 119
3228	 7.49416	 7.57001	 1	 118
3229	 7.49416	 7.57001	 1	 117
3230	 7.49416	 7.57001	 1	 116
3231	 7.49416	 7.57001	 1	 115
3232	 7.49416	 7.57001	 1	 114
3233	 7.49416	 7.57001	 1	 113
3234	 7.49416	 7.57001	 1	 112
3235	 7.49416	 7.57001	 1	 111
3236	 7.49416	 7.57001	 1	 110
3237	 7.49416	 7.57001	 1	 109
3238	 7.49416	 7.57001	 1	 108
3239	 7.49416	 7.57001	 1	 107
3240	 7.49416	 7.57001	 1	 106
3241	 7.49416	 7.57001	 1	 105
3242	 7.49416	 7.57001	 1	 104
3243	 7.49416	 7.57001	 1	 103
3244	 7.49416	 7.57001	 1	 102
3245	 7.49416	 7.57001	 1	 101
3246	 7.49416	 7.57001	 1	 100
3247	 7.49416	 7.57001	 1	 99
3248	 7.49416	 7.57001	 1	 98
3249	 7.49416	 7.57001	 1	 97
3250	 7.49416	 7.57001	 1	 96
3251	 7.49416	 7.57001	 1	 95
3252	 7.49416	 7.57001	 1	 94
3253	 7.49416	 7.57001	 1	 93
3254	 7.49416	 7.57001	 1	 92
3255	 7.49416	 7.57001	 1	 91
3256	 7.49416	 7.57001	 1	 90
3257	 7.49416	 7.57001	 1	 89
3258	 7.49416	 7.57001	 1	 88
3259	 7.49416	 7.57001	 1	 87
3260	 7.49416	 7.57001	 1	 86
3261	 7.49416	 7.57001	 1	 85
3262	 7.49416	 7.57001	 1	 84
3263	 7.49416	 7.57001	 1	 83
3264	 7.49416	 7.57001	 1	 82
3265	 7.49416	 7.57001	 1	 81
3266	 7.49416	 7.57001	 1	 80
3267	 7.49416	 7.57001	 1	 79
3268	 7.49416	 7.57001	 1	 78
3269	 7.49416	 7.57001	 1	 77
3270	 7.49416	 7.57001	 1	 76
3271	 7.49416	 7.57001	 1	 75
3272	 7.49416	 7.57001	 1	 74
3273	 7.49416	 7.57001	 1	 73
3274	 7.49416	 7.57001	 1	 72
3275	 7.49416	 7.57001	 1	 71
3276	 7.49416	 7.57001	 1	 70
3277	 7.49416	 7.57001	 1	 69
3278	 7.49416	 7.57001	 1	 68
3279	 7.49416	 7.57001	 1	 67
3280	 7.49416	 7.57001	 1	 66
3281	 7.49416	 7.57001	 1	 65
3282	 7.49416	 7.57001	 1	 64
3283	 7.49416	 7.57001	 1	 63
3284	 7.49416	 7.57001	 1	 62
3285	 7.49416	 7.57001	 1	 61
3286	 7.49416	 7.57001	 1	 60
3287	 7.49416	 7.57001	 1	 59
3288	 7.49416	 7.57001	 1	 58
3289	 7.49416	 7.57001	 1	 57
3290	 7.49416	 7.57001	 1	 56
3291	 7.49416	 7.57001	 1	 55
3292	 7.49416	 7.57001	 1	 54
3293	 7.49416	 7.57001	 1	 53
3294	 7.49416	 7.57001	 1	 52
3295	 7.49416	 7.57001	 1	 51
3296	 7.49416	 7.57001	 1	 50
3297	 7.49416	 7.57001	 1	 49
3298	 7.49416	 7.57001	 1	 48
3299	 7.49416	 7.57001	 1	 47
3300	 7.49416	 7.57001	 1	 46
3301	 7.49416	 7.57001	 1	 45
3302	 7.49416	 7.57001	 1	 44
3303	 7.49416	 7.57001	 1	 43
3304	 7.49416	 7.57001	 1	 42
3305	 7.49416	 7.57001	 1	 41
3306	 7.49416	 7.57001	 1	 40
3307	 7.49416	 7.57001	 1	 39
3308	 7.49416	 7.57001	 1	 38
3309	 7.49416	 7.57001	 1	 37
3310	 7.49416	 7.57001	 1	 36
3311	 7.49416	 7.57001	 1	 35
3312	 7.49416	 7.57001	 1	 34
3313	 7.49416	 7.57001	 1	 33
3314	 7.49416	 7.57001	 1	 32
3315	 7.49416	 7.57001	 1	 31
3316	 7.49416	 7.57001	 1	 30
3317	 7.49416	 7.57001	 1	 29
3318	 7.49416	 7.57001	 1	 28
3319	 7.49416	 7.57001	 1	 27
3320	 7.49416	 7.57001	 1	 26
3321	 7.49416	 7.57001	 1	 25
3322	 7.49416	 7.57001	 1	 24
3323	 7.49416	 7.57001	 1	 23
3324	 7.49416	 7.57001	 1	 22
3325	 7.49416	 7.57001	 1	 21
3326	 7.49416	 7.57001	 1	 20
3327	 7.49416	 7.57001	 1	 19
3328	 7.49416	 7.57001	 1	 18
3329	 7.49416	 7.57001	 1	 17
3330	 7.49416	 7.57001	 1	 16
3331	 7.49416	 7.57001	 1	 15
3332	 7.49416	 7.57001	 1	 14
3333	 7.49416	 7.57001	 1	 13
3334	 7.49416	 7.57001	 1	 12
3335	 7.49416	 7.57001	 1	 11
3336	 7.49416	 7.57001	 1	 10
3337	 7.49416	 7.57001	 1	 9
3338	 7.49416	 7.57001	 1	 8
3339	 7.49416	 7.57001	 1	 7
3340	 7.49416	 7.57001	 1	 6
3341	 7.49416	 7.57001	 1	 5
3342	 7.49416	 7.57001	 1	 4
3343	 7.49416	 7.57001	 1	 3
3344	 7.49416	 7.57001	 1	 2
3345	 7.49416	 7.57001	 1	 1
3346	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.352_20190115_1523_50.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.352
# optRelaxX 0.352
# optRelaxY 0.352
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 406
712	 4.81721	 7.61026	 0	 407
713	 4.81903	 7.61026	 0	 408
714	 4.83249	 7.61026	 0	 408
715	 4.8459	 7.61026	 0	 409
716	 4.84762	 7.61026	 0	 408
717	 4.86801	 7.61026	 0	 407
718	 4.87228	 7.61026	 0	 406
719	 4.8768	 7.61026	 0	 407
720	 4.87916	 7.61026	 0	 407
721	 4.88763	 7.61026	 0	 406
722	 4.89717	 7.61026	 0	 407
723	 4.90424	 7.61026	 0	 408
724	 4.90754	 7.61026	 0	 408
725	 4.9093	 7.61026	 0	 407
726	 4.91057	 7.61026	 0	 407
727	 4.92274	 7.61026	 0	 406
728	 4.92331	 7.61026	 0	 407
729	 4.92967	 7.61026	 0	 406
730	 4.93095	 7.61026	 0	 405
731	 4.93453	 7.61026	 0	 404
732	 4.93478	 7.61026	 0	 405
733	 4.94217	 7.61026	 0	 405
734	 4.94268	 7.61026	 0	 406
735	 4.94807	 7.61026	 0	 406
736	 4.95235	 7.61026	 0	 406
737	 4.95249	 7.61026	 0	 406
738	 4.95282	 7.61026	 0	 407
739	 4.95384	 7.61026	 0	 407
740	 4.9551	 7.61026	 0	 408
741	 4.9594	 7.61026	 0	 409
742	 4.96821	 7.61026	 0	 410
743	 4.97208	 7.61026	 0	 409
744	 4.97363	 7.61026	 0	 409
745	 4.98189	 7.61026	 0	 410
746	 4.98574	 7.61026	 0	 411
747	 4.998	 7.61026	 0	 412
748	 4.99931	 7.61026	 0	 411
749	 5.00025	 7.61026	 0	 411
750	 5.01869	 7.61026	 0	 410
751	 5.02366	 7.61026	 0	 411
752	 5.02442	 7.61026	 0	 410
753	 5.02753	 7.61026	 0	 410
754	 5.02829	 7.61026	 0	 411
755	 5.03331	 7.61026	 0	 411
756	 5.03821	 7.61026	 0	 412
757	 5.04958	 7.61026	 0	 412
758	 5.05595	 7.61026	 0	 412
759	 5.0614	 7.61026	 0	 413
760	 5.07877	 7.61026	 0	 413
761	 5.08049	 7.61026	 0	 414
762	 5.08373	 7.61026	 0	 415
763	 5.08841	 7.61026	 0	 414
764	 5.09523	 7.61026	 0	 415
765	 5.1019	 7.61026	 0	 416
766	 5.11285	 7.61026	 0	 417
767	 5.11358	 7.61026	 0	 418
768	 5.11929	 7.61026	 0	 419
769	 5.12319	 7.61026	 0	 420
770	 5.12677	 7.61026	 0	 419
771	 5.13097	 7.61026	 0	 418
772	 5.13811	 7.61026	 0	 419
773	 5.1397	 7.61026	 0	 420
774	 5.15003	 7.61026	 0	 419
775	 5.15043	 7.61026	 0	 419
776	 5.15958	 7.61026	 0	 418
777	 5.1597	 7.61026	 0	 419
778	 5.16444	 7.61026	 0	 420
779	 5.17454	 7.61026	 0	 421
780	 5.17797	 7.61026	 0	 420
781	 5.17923	 7.61026	 0	 419
782	 5.1802	 7.61026	 0	 420
783	 5.18453	 7.61026	 0	 421
784	 5.1855	 7.61026	 0	 422
785	 5.18738	 7.61026	 0	 422
786	 5.19335	 7.61026	 0	 422
787	 5.19673	 7.61026	 0	 423
788	 5.19699	 7.61026	 0	 422
789	 5.20759	 7.61026	 0	 421
790	 5.21355	 7.61026	 0	 420
791	 5.21771	 7.61026	 0	 419
792	 5.23456	 7.61026	 0	 420
793	 5.24382	 7.61026	 0	 420
794	 5.25255	 7.61026	 0	 419
795	 5.2538	 7.61026	 0	 418
796	 5.25711	 7.61026	 0	 417
797	 5.26701	 7.61026	 0	 418
798	 5.26774	 7.61026	 0	 417
799	 5.26914	 7.61026	 0	 418
800	 5.27286	 7.61026	 0	 418
801	 5.27572	 7.61026	 0	 419
802	 5.29161	 7.61026	 0	 420
803	 5.29262	 7.61026	 0	 419
804	 5.29327	 7.61026	 0	 418
805	 5.29778	 7.61026	 0	 419
806	 5.30567	 7.61026	 0	 419
807	 5.31039	 7.61026	 0	 418
808	 5.31191	 7.61026	 0	 419
809	 5.32096	 7.61026	 0	 418
810	 5.32666	 7.61026	 0	 419
811	 5.3283	 7.61026	 0	 418
812	 5.33238	 7.61026	 0	 418
813	 5.34036	 7.61026	 0	 417
814	 5.34308	 7.61026	 0	 416
815	 5.34761	 7.61026	 0	 416
816	 5.35284	 7.61026	 0	 417
817	 5.36805	 7.61026	 0	 418
818	 5.37151	 7.61026	 0	 419
819	 5.38017	 7.61026	 0	 420
820	 5.38649	 7.61026	 0	 419
821	 5.38668	 7.61026	 0	 419
822	 5.3971	 7.61026	 0	 418
823	 5.39794	 7.61026	 0	 417
824	 5.39893	 7.61026	 0	 418
825	 5.40837	 7.61026	 0	 419
826	 5.41005	 7.61026	 0	 418
827	 5.41428	 7.61026	 0	 418
828	 5.42255	 7.61026	 0	 419
829	 5.43011	 7.61026	 0	 420
830	 5.43244	 7.61026	 0	 420
831	 5.4341	 7.61026	 0	 419
832	 5.43996	 7.61026	 0	 420
833	 5.44497	 7.61026	 0	 420
834	 5.44508	 7.61026	 0	 421
835	 5.46407	 7.61026	 0	 420
836	 5.46412	 7.61026	 0	 420
837	 5.46611	 7.61026	 0	 421
838	 5.46827	 7.61026	 0	 420
839	 5.47315	 7.61026	 0	 419
840	 5.47357	 7.61026	 0	 420
841	 5.48034	 7.61026	 0	 421
842	 5.48395	 7.61026	 0	 421
843	 5.48948	 7.61026	 0	 422
844	 5.49575	 7.61026	 0	 422
845	 5.49671	 7.61026	 0	 422
846	 5.50226	 7.61026	 0	 422
847	 5.51118	 7.61026	 0	 423
848	 5.51967	 7.61026	 0	 424
849	 5.53756	 7.61026	 0	 425
850	 5.54408	 7.61026	 0	 425
851	 5.54647	 7.61026	 0	 425
852	 5.55415	 7.61026	 0	 426
853	 5.55497	 7.61026	 0	 425
854	 5.55788	 7.61026	 0	 426
855	 5.55976	 7.61026	 0	 427
856	 5.56028	 7.61026	 0	 428
857	 5.56253	 7.61026	 0	 429
858	 5.56461	 7.61026	 0	 430
859	 5.57484	 7.61026	 0	 430
860	 5.58102	 7.61026	 0	 431
861	 5.58365	 7.61026	 0	 431
862	 5.58569	 7.61026	 0	 431
863	 5.58749	 7.61026	 0	 432
864	 5.58798	 7.61026	 0	 432
865	 5.59123	 7.61026	 0	 432
866	 5.59759	 7.61026	 0	 433
867	 5.60561	 7.61026	 0	 432
868	 5.6057	 7.61026	 0	 433
869	 5.60844	 7.61026	 0	 434
870	 5.6091	 7.61026	 0	 433
871	 5.61189	 7.61026	 0	 432
872	 5.61845	 7.61026	 0	 432
873	 5.6192	 7.61026	 0	 433
874	 5.62364	 7.61026	 0	 434
875	 5.62552	 7.61026	 0	 435
876	 5.63453	 7.61026	 0	 435
877	 5.6373	 7.61026	 0	 435
878	 5.63914	 7.61026	 0	 435
879	 5.63928	 7.61026	 0	 434
880	 5.63934	 7.61026	 0	 433
881	 5.64052	 7.61026	 0	 434
882	 5.64401	 7.61026	 0	 435
883	 5.64791	 7.61026	 0	 435
884	 5.64887	 7.61026	 0	 436
885	 5.65013	 7.61026	 0	 435
886	 5.6531	 7.61026	 0	 434
887	 5.66536	 7.61026	 0	 433
888	 5.6769	 7.61026	 0	 432
889	 5.67908	 7.61026	 0	 431
890	 5.67954	 7.61026	 0	 432
891	 5.68743	 7.61026	 0	 433
892	 5.68824	 7.61026	 0	 433
893	 5.69063	 7.61026	 0	 434
894	 5.6911	 7.61026	 0	 433
895	 5.69529	 7.61026	 0	 433
896	 5.701	 7.61026	 0	 434
897	 5.70269	 7.61026	 0	 434
898	 5.70727	 7.61026	 0	 433
899	 5.71576	 7.61026	 0	 432
900	 5.73978	 7.61026	 0	 433
901	 5.73978	 7.61026	 0	 432
902	 5.74481	 7.61026	 0	 431
903	 5.75044	 7.61026	 0	 430
904	 5.75483	 7.61026	 0	 431
905	 5.75636	 7.61026	 0	 430
906	 5.75675	 7.61026	 0	 430
907	 5.7608	 7.61026	 0	 430
908	 5.76413	 7.61026	 0	 431
909	 5.76989	 7.61026	 0	 432
910	 5.77103	 7.61026	 0	 431
911	 5.77594	 7.61026	 0	 431
912	 5.77671	 7.61026	 0	 432
913	 5.77801	 7.61026	 0	 433
914	 5.7783	 7.61026	 0	 432
915	 5.79568	 7.61026	 0	 431
916	 5.79594	 7.61026	 0	 430
917	 5.79692	 7.61026	 0	 429
918	 5.80289	 7.61026	 0	 428
919	 5.80598	 7.61026	 0	 427
920	 5.80983	 7.61026	 0	 426
921	 5.81009	 7.61026	 0	 427
922	 5.81444	 7.61026	 0	 428
923	 5.82045	 7.61026	 0	 427
924	 5.82122	 7.61026	 0	 426
925	 5.82167	 7.61026	 0	 426
926	 5.82219	 7.61026	 0	 426
927	 5.82494	 7.61026	 0	 425
928	 5.82781	 7.61026	 0	 425
929	 5.83196	 7.61026	 0	 426
930	 5.83269	 7.61026	 0	 425
931	 5.84263	 7.61026	 0	 426
932	 5.8534	 7.61026	 0	 427
933	 5.85949	 7.61026	 0	 426
934	 5.86233	 7.61026	 0	 427
935	 5.86864	 7.61026	 0	 426
936	 5.87228	 7.61026	 0	 425
937	 5.87363	 7.61026	 0	 425
938	 5.87465	 7.61026	 0	 424
939	 5.87668	 7.61026	 0	 425
940	 5.88154	 7.61026	 0	 424
941	 5.88195	 7.61026	 0	 423
942	 5.88204	 7.61026	 0	 424
943	 5.88635	 7.61026	 0	 423
944	 5.89477	 7.61026	 0	 422
945	 5.89537	 7.61026	 0	 421
946	 5.89605	 7.61026	 0	 422
947	 5.90202	 7.61026	 0	 421
948	 5.90583	 7.61026	 0	 420
949	 5.90834	 7.61026	 0	 419
950	 5.90972	 7.61026	 0	 420
951	 5.91024	 7.61026	 0	 421
952	 5.91263	 7.61026	 0	 420
953	 5.91299	 7.61026	 0	 420
954	 5.91408	 7.61026	 0	 421
955	 5.91834	 7.61026	 0	 422
956	 5.92372	 7.61026	 0	 423
957	 5.92467	 7.61026	 0	 424
958	 5.92803	 7.61026	 0	 425
959	 5.92846	 7.61026	 0	 424
960	 5.9341	 7.61026	 0	 425
961	 5.9349	 7.61026	 0	 424
962	 5.93527	 7.61026	 0	 424
963	 5.93981	 7.61026	 0	 424
964	 5.94435	 7.61026	 0	 425
965	 5.94445	 7.61026	 0	 425
966	 5.94734	 7.61026	 0	 424
967	 5.95018	 7.61026	 0	 423
968	 5.95136	 7.61026	 0	 422
969	 5.9555	 7.61026	 0	 421
970	 5.95723	 7.61026	 0	 420
971	 5.95873	 7.61026	 0	 421
972	 5.96179	 7.61026	 0	 422
973	 5.96545	 7.61026	 0	 421
974	 5.96694	 7.61026	 0	 420
975	 5.9677	 7.61026	 0	 419
976	 5.96771	 7.61026	 0	 420
977	 5.96935	 7.61026	 0	 420
978	 5.97651	 7.61026	 0	 421
979	 5.98161	 7.61026	 0	 422
980	 5.98205	 7.61026	 0	 421
981	 5.98729	 7.61026	 0	 422
982	 5.98738	 7.61026	 0	 421
983	 5.99553	 7.61026	 0	 421
984	 5.99622	 7.61026	 0	 422
985	 6.00473	 7.61026	 0	 421
986	 6.02434	 7.61026	 0	 422
987	 6.02444	 7.61026	 0	 423
988	 6.02445	 7.61026	 0	 422
989	 6.02629	 7.61026	 0	 421
990	 6.02985	 7.61026	 0	 420
991	 6.03521	 7.61026	 0	 421
992	 6.0421	 7.61026	 0	 420
993	 6.04514	 7.61026	 0	 419
994	 6.04622	 7.61026	 0	 420
995	 6.04804	 7.61026	 0	 420
996	 6.0506	 7.61026	 0	 421
997	 6.06137	 7.61026	 0	 422
998	 6.063	 7.61026	 0	 423
999	 6.06901	 7.61026	 0	 422
1000	 6.06946	 7.61026	 0	 423
1001	 6.07835	 7.61026	 0	 424
1002	 6.08083	 7.61026	 0	 425
1003	 6.08195	 7.61026	 0	 424
1004	 6.08718	 7.61026	 0	 425
1005	 6.08813	 7.61026	 0	 425
1006	 6.08852	 7.61026	 0	 425
1007	 6.08973	 7.61026	 0	 426
1008	 6.09262	 7.61026	 0	 427
1009	 6.09547	 7.61026	 0	 427
1010	 6.09583	 7.61026	 0	 427
1011	 6.09647	 7.61026	 0	 427
1012	 6.09775	 7.61026	 0	 426
1013	 6.10285	 7.61026	 0	 427
1014	 6.10333	 7.61026	 0	 428
1015	 6.10407	 7.61026	 0	 427
1016	 6.10691	 7.61026	 0	 426
1017	 6.10755	 7.61026	 0	 427
1018	 6.10987	 7.61026	 0	 426
1019	 6.11676	 7.61026	 0	 426
1020	 6.13222	 7.61026	 0	 427
1021	 6.13298	 7.61026	 0	 428
1022	 6.14302	 7.61026	 0	 429
1023	 6.1504	 7.61026	 0	 430
1024	 6.15321	 7.61026	 0	 431
1025	 6.1535	 7.61026	 0	 432
1026	 6.16135	 7.61026	 0	 432
1027	 6.16219	 7.61026	 0	 433
1028	 6.16359	 7.61026	 0	 432
1029	 6.16376	 7.61026	 0	 433
1030	 6.1692	 7.61026	 0	 433
1031	 6.16962	 7.61026	 0	 432
1032	 6.17092	 7.61026	 0	 431
1033	 6.17276	 7.61026	 0	 430
1034	 6.17736	 7.61026	 0	 429
1035	 6.17823	 7.61026	 0	 430
1036	 6.18882	 7.61026	 0	 429
1037	 6.19932	 7.61026	 0	 430
1038	 6.19956	 7.61026	 0	 431
1039	 6.2019	 7.61026	 0	 430
1040	 6.21233	 7.61026	 0	 430
1041	 6.2133	 7.61026	 0	 430
1042	 6.21462	 7.61026	 0	 429
1043	 6.22129	 7.61026	 0	 430
1044	 6.22692	 7.61026	 0	 431
1045	 6.23158	 7.61026	 0	 430
1046	 6.23283	 7.61026	 0	 431
1047	 6.23285	 7.61026	 0	 430
1048	 6.23337	 7.61026	 0	 429
1049	 6.23532	 7.61026	 0	 428
1050	 6.23651	 7.61026	 0	 429
1051	 6.24125	 7.61026	 0	 430
1052	 6.2497	 7.61026	 0	 429
1053	 6.25678	 7.61026	 0	 429
1054	 6.25682	 7.61026	 0	 428
1055	 6.2637	 7.61026	 0	 427
1056	 6.2642	 7.61026	 0	 426
1057	 6.26465	 7.61026	 0	 426
1058	 6.27328	 7.61026	 0	 426
1059	 6.27371	 7.61026	 0	 425
1060	 6.27756	 7.61026	 0	 424
1061	 6.28026	 7.61026	 0	 423
1062	 6.28026	 7.61026	 0	 422
1063	 6.28396	 7.61026	 0	 423
1064	 6.29011	 7.61026	 0	 424
1065	 6.29101	 7.61026	 0	 425
1066	 6.29279	 7.61026	 0	 426
1067	 6.29288	 7.61026	 0	 425
1068	 6.29479	 7.61026	 0	 425
1069	 6.29635	 7.61026	 0	 425
1070	 6.29845	 7.61026	 0	 424
1071	 6.3087	 7.61026	 0	 424
1072	 6.31071	 7.61026	 0	 425
1073	 6.31383	 7.61026	 0	 424
1074	 6.31495	 7.61026	 0	 423
1075	 6.31848	 7.61026	 0	 422
1076	 6.31919	 7.61026	 0	 421
1077	 6.3229	 7.61026	 0	 420
1078	 6.33536	 7.61026	 0	 419
1079	 6.33896	 7.61026	 0	 420
1080	 6.34056	 7.61026	 0	 421
1081	 6.34228	 7.61026	 0	 421
1082	 6.34651	 7.61026	 0	 420
1083	 6.35939	 7.61026	 0	 419
1084	 6.36382	 7.61026	 0	 418
1085	 6.36988	 7.61026	 0	 417
1086	 6.3801	 7.61026	 0	 418
1087	 6.38139	 7.61026	 0	 418
1088	 6.39658	 7.61026	 0	 417
1089	 6.40005	 7.61026	 0	 418
1090	 6.40019	 7.61026	 0	 417
1091	 6.40209	 7.61026	 0	 416
1092	 6.40229	 7.61026	 0	 415
1093	 6.40559	 7.61026	 0	 414
1094	 6.40796	 7.61026	 0	 413
1095	 6.41205	 7.61026	 0	 413
1096	 6.413	 7.61026	 0	 414
1097	 6.4142	 7.61026	 0	 413
1098	 6.42973	 7.61026	 0	 412
1099	 6.42975	 7.61026	 0	 411
1100	 6.4315	 7.61026	 0	 410
1101	 6.43306	 7.61026	 0	 409
1102	 6.43897	 7.61026	 0	 408
1103	 6.44814	 7.61026	 0	 407
1104	 6.44948	 7.61026	 0	 408
1105	 6.45765	 7.61026	 0	 407
1106	 6.46108	 7.61026	 0	 406
1107	 6.47095	 7.61026	 0	 405
1108	 6.471	 7.61026	 0	 404
1109	 6.47107	 7.61026	 0	 405
1110	 6.47234	 7.61026	 0	 406
1111	 6.47341	 7.61026	 0	 405
1112	 6.4801	 7.61026	 0	 406
1113	 6.48053	 7.61026	 0	 407
1114	 6.48276	 7.61026	 0	 408
1115	 6.48431	 7.61026	 0	 407
1116	 6.4856	 7.61026	 0	 406
1117	 6.48629	 7.61026	 0	 405
1118	 6.48863	 7.61026	 0	 406
1119	 6.49157	 7.61026	 0	 407
1120	 6.49194	 7.61026	 0	 408
1121	 6.492	 7.61026	 0	 408
1122	 6.49677	 7.61026	 0	 407
1123	 6.49734	 7.61026	 0	 408
1124	 6.50197	 7.61026	 0	 407
1125	 6.50537	 7.61026	 0	 407
1126	 6.50675	 7.61026	 0	 408
1127	 6.50733	 7.61026	 0	 407
1128	 6.51162	 7.61026	 0	 406
1129	 6.5134	 7.61026	 0	 405
1130	 6.51399	 7.61026	 0	 404
1131	 6.52243	 7.61026	 0	 405
1132	 6.52286	 7.61026	 0	 406
1133	 6.52558	 7.61026	 0	 405
1134	 6.52665	 7.61026	 0	 404
1135	 6.52728	 7.61026	 0	 403
1136	 6.52801	 7.61026	 0	 402
1137	 6.5286	 7.61026	 0	 401
1138	 6.53274	 7.61026	 0	 401
1139	 6.53334	 7.61026	 0	 400
1140	 6.53464	 7.61026	 0	 401
1141	 6.53543	 7.61026	 0	 400
1142	 6.53602	 7.61026	 0	 399
1143	 6.53836	 7.61026	 0	 398
1144	 6.54011	 7.61026	 0	 397
1145	 6.54555	 7.61026	 0	 396
1146	 6.54897	 7.61026	 0	 395
1147	 6.56265	 7.61026	 0	 395
1148	 6.56544	 7.61026	 0	 394
1149	 6.5656	 7.61026	 0	 395
1150	 6.57104	 7.61026	 0	 395
1151	 6.5717	 7.61026	 0	 394
1152	 6.58251	 7.61026	 0	 393
1153	 6.58253	 7.61026	 0	 392
1154	 6.58275	 7.61026	 0	 391
1155	 6.5842	 7.61026	 0	 392
1156	 6.58592	 7.61026	 0	 391
1157	 6.59061	 7.61026	 0	 390
1158	 6.59358	 7.61026	 0	 390
1159	 6.59453	 7.61026	 0	 389
1160	 6.59513	 7.61026	 0	 389
1161	 6.59921	 7.61026	 0	 388
1162	 6.60077	 7.61026	 0	 389
1163	 6.60097	 7.61026	 0	 389
1164	 6.60876	 7.61026	 0	 388
1165	 6.61047	 7.61026	 0	 389
1166	 6.61133	 7.61026	 0	 390
1167	 6.62335	 7.61026	 0	 390
1168	 6.62529	 7.61026	 0	 391
1169	 6.6312	 7.61026	 0	 390
1170	 6.6401	 7.61026	 0	 391
1171	 6.64368	 7.61026	 0	 390
1172	 6.64384	 7.61026	 0	 391
1173	 6.64488	 7.61026	 0	 390
1174	 6.64677	 7.61026	 0	 391
1175	 6.64764	 7.61026	 0	 392
1176	 6.65005	 7.61026	 0	 391
1177	 6.65865	 7.61026	 0	 390
1178	 6.66166	 7.61026	 0	 391
1179	 6.66774	 7.61026	 0	 390
1180	 6.67052	 7.61026	 0	 391
1181	 6.67202	 7.61026	 0	 390
1182	 6.67456	 7.61026	 0	 391
1183	 6.67491	 7.61026	 0	 392
1184	 6.67825	 7.61026	 0	 391
1185	 6.68233	 7.61026	 0	 390
1186	 6.68253	 7.61026	 0	 389
1187	 6.69057	 7.61026	 0	 390
1188	 6.6999	 7.61026	 0	 391
1189	 6.70101	 7.61026	 0	 390
1190	 6.70318	 7.61026	 0	 390
1191	 6.70478	 7.61026	 0	 390
1192	 6.7108	 7.61026	 0	 390
1193	 6.71713	 7.61026	 0	 389
1194	 6.72103	 7.61026	 0	 388
1195	 6.72181	 7.61026	 1	 389
1196	 6.72192	 7.61026	 1	 390
1197	 6.72438	 7.61026	 1	 391
1198	 6.7245	 7.61026	 1	 392
1199	 6.72594	 7.61026	 0	 391
1200	 6.72926	 7.61026	 0	 391
1201	 6.72987	 7.61026	 0	 390
1202	 6.73055	 7.61026	 0	 389
1203	 6.73169	 7.61026	 0	 388
1204	 6.73277	 7.61026	 0	 387
1205	 6.73682	 7.61026	 0	 386
1206	 6.73729	 7.61026	 0	 387
1207	 6.73921	 7.61026	 0	 386
1208	 6.74171	 7.61026	 0	 385
1209	 6.74634	 7.61026	 0	 385
1210	 6.74761	 7.61026	 0	 385
1211	 6.74767	 7.61026	 0	 384
1212	 6.74909	 7.61026	 0	 383
1213	 6.75135	 7.61026	 0	 382
1214	 6.75172	 7.61026	 0	 381
1215	 6.7568	 7.61026	 0	 380
1216	 6.75964	 7.61026	 1	 381
1217	 6.75976	 7.61026	 1	 382
1218	 6.76222	 7.61026	 1	 383
1219	 6.76233	 7.61026	 1	 384
1220	 6.76749	 7.61026	 0	 385
1221	 6.76859	 7.61026	 0	 384
1222	 6.77246	 7.61026	 1	 385
1223	 6.77258	 7.61026	 1	 386
1224	 6.77504	 7.61026	 1	 387
1225	 6.77516	 7.61026	 1	 388
1226	 6.77614	 7.61026	 0	 387
1227	 6.78113	 7.61026	 0	 386
1228	 6.78232	 7.61026	 0	 385
1229	 6.78392	 7.61026	 0	 384
1230	 6.78598	 7.61026	 0	 383
1231	 6.78799	 7.61026	 0	 383
1232	 6.7883	 7.61026	 0	 382
1233	 6.7899	 7.61026	 1	 383
1234	 6.79002	 7.61026	 1	 384
1235	 6.7915	 7.61026	 1	 385
1236	 6.79174	 7.61026	 0	 385
1237	 6.79202	 7.61026	 1	 386
1238	 6.7922	 7.61026	 1	 387
1239	 6.79223	 7.61026	 0	 387
1240	 6.79233	 7.61026	 1	 388
1241	 6.79396	 7.61026	 1	 389
1242	 6.79471	 7.61026	 1	 390
1243	 6.7962	 7.61026	 0	 389
1244	 6.7983	 7.61026	 1	 390
1245	 6.79921	 7.61026	 0	 389
1246	 6.8	 7.61026	 1	 390
1247	 6.80098	 7.61026	 0	 389
1248	 6.8016	 7.61026	 0	 389
1249	 6.80511	 7.61026	 0	 388
1250	 6.80688	 7.61026	 0	 387
1251	 6.80953	 7.61026	 1	 388
1252	 6.81105	 7.61026	 1	 389
1253	 6.81196	 7.61026	 1	 390
1254	 6.81296	 7.61026	 1	 391
1255	 6.81351	 7.61026	 1	 392
1256	 6.8138	 7.61026	 0	 391
1257	 6.81434	 7.61026	 1	 391
1258	 6.81439	 7.61026	 1	 392
1259	 6.81562	 7.61026	 1	 393
1260	 6.81568	 7.61026	 1	 393
1261	 6.81898	 7.61026	 1	 394
1262	 6.82006	 7.61026	 0	 395
1263	 6.82171	 7.61026	 0	 394
1264	 6.82794	 7.61026	 1	 395
1265	 6.82893	 7.61026	 0	 394
1266	 6.8305	 7.61026	 1	 395
1267	 6.8317	 7.61026	 1	 395
1268	 6.83176	 7.61026	 1	 396
1269	 6.83178	 7.61026	 0	 395
1270	 6.83285	 7.61026	 1	 396
1271	 6.83292	 7.61026	 1	 396
1272	 6.83331	 7.61026	 1	 397
1273	 6.83389	 7.61026	 1	 397
1274	 6.83454	 7.61026	 1	 398
1275	 6.83524	 7.61026	 1	 398
1276	 6.83548	 7.61026	 0	 397
1277	 6.83746	 7.61026	 1	 398
1278	 6.83989	 7.61026	 1	 399
1279	 6.84075	 7.61026	 1	 399
1280	 6.84203	 7.61026	 1	 400
1281	 6.84489	 7.61026	 0	 399
1282	 6.84932	 7.61026	 1	 400
1283	 6.85126	 7.61026	 1	 401
1284	 6.85134	 7.61026	 1	 401
1285	 6.85198	 7.61026	 1	 402
1286	 6.85204	 7.61026	 0	 401
1287	 6.85218	 7.61026	 0	 400
1288	 6.85255	 7.61026	 1	 400
1289	 6.85287	 7.61026	 1	 401
1290	 6.85399	 7.61026	 0	 401
1291	 6.8541	 7.61026	 1	 402
1292	 6.85596	 7.61026	 0	 401
1293	 6.85668	 7.61026	 1	 401
1294	 6.8567	 7.61026	 1	 402
1295	 6.85783	 7.61026	 1	 403
1296	 6.86096	 7.61026	 1	 404
1297	 6.86102	 7.61026	 1	 404
1298	 6.86143	 7.61026	 1	 404
1299	 6.8624	 7.61026	 0	 404
1300	 6.86272	 7.61026	 1	 404
1301	 6.86335	 7.61026	 0	 403
1302	 6.86388	 7.61026	 1	 404
1303	 6.86544	 7.61026	 1	 405
1304	 6.86775	 7.61026	 0	 404
1305	 6.86802	 7.61026	 1	 405
1306	 6.86884	 7.61026	 1	 406
1307	 6.86964	 7.61026	 1	 407
1308	 6.87127	 7.61026	 1	 408
1309	 6.87562	 7.61026	 0	 408
1310	 6.87632	 7.61026	 1	 408
1311	 6.87851	 7.61026	 1	 409
1312	 6.87929	 7.61026	 0	 408
1313	 6.88035	 7.61026	 1	 408
1314	 6.88108	 7.61026	 1	 409
1315	 6.88164	 7.61026	 1	 409
1316	 6.8817	 7.61026	 1	 410
1317	 6.88292	 7.61026	 1	 410
1318	 6.88345	 7.61026	 1	 411
1319	 6.88412	 7.61026	 1	 411
1320	 6.88551	 7.61026	 0	 410
1321	 6.88844	 7.61026	 1	 411
1322	 6.89057	 7.61026	 1	 412
1323	 6.89107	 7.61026	 1	 412
1324	 6.89216	 7.61026	 1	 413
1325	 6.89553	 7.61026	 1	 414
1326	 6.89727	 7.61026	 1	 415
1327	 6.89896	 7.61026	 0	 415
1328	 6.89923	 7.61026	 1	 416
1329	 6.89984	 7.61026	 1	 417
1330	 6.90056	 7.61026	 1	 417
1331	 6.90154	 7.61026	 0	 416
1332	 6.90237	 7.61026	 1	 417
1333	 6.90289	 7.61026	 1	 418
1334	 6.90543	 7.61026	 1	 418
1335	 6.9066	 7.61026	 1	 418
1336	 6.90701	 7.61026	 1	 419
1337	 6.90964	 7.61026	 1	 419
1338	 6.90985	 7.61026	 1	 420
1339	 6.91065	 7.61026	 1	 420
1340	 6.91111	 7.61026	 0	 420
1341	 6.91186	 7.61026	 1	 420
1342	 6.913	 7.61026	 0	 420
1343	 6.91479	 7.61026	 0	 420
1344	 6.92007	 7.61026	 1	 421
1345	 6.92038	 7.61026	 1	 421
1346	 6.92097	 7.61026	 0	 420
1347	 6.92139	 7.61026	 1	 421
1348	 6.92166	 7.61026	 1	 422
1349	 6.92221	 7.61026	 0	 422
1350	 6.92376	 7.61026	 1	 422
1351	 6.92494	 7.61026	 0	 421
1352	 6.92556	 7.61026	 0	 421
1353	 6.92611	 7.61026	 1	 421
1354	 6.92903	 7.61026	 1	 421
1355	 6.92932	 7.61026	 1	 421
1356	 6.93076	 7.61026	 1	 422
1357	 6.93434	 7.61026	 0	 421
1358	 6.93457	 7.61026	 1	 422
1359	 6.93666	 7.61026	 1	 423
1360	 6.93914	 7.61026	 1	 423
1361	 6.93986	 7.61026	 1	 424
1362	 6.94042	 7.61026	 1	 425
1363	 6.94054	 7.61026	 1	 425
1364	 6.94132	 7.61026	 1	 426
1365	 6.94181	 7.61026	 1	 427
1366	 6.94194	 7.61026	 1	 427
1367	 6.94244	 7.61026	 0	 426
1368	 6.94343	 7.61026	 0	 426
1369	 6.94348	 7.61026	 0	 425
1370	 6.94354	 7.61026	 1	 426
1371	 6.94619	 7.61026	 1	 426
1372	 6.94676	 7.61026	 1	 427
1373	 6.94682	 7.61026	 0	 427
1374	 6.94718	 7.61026	 0	 426
1375	 6.95151	 7.61026	 0	 425
1376	 6.95187	 7.61026	 1	 426
1377	 6.95363	 7.61026	 1	 427
1378	 6.95457	 7.61026	 0	 426
1379	 6.95617	 7.61026	 1	 426
1380	 6.95646	 7.61026	 1	 427
1381	 6.95793	 7.61026	 1	 428
1382	 6.9599	 7.61026	 1	 429
1383	 6.9604	 7.61026	 1	 430
1384	 6.96099	 7.61026	 1	 431
1385	 6.96187	 7.61026	 1	 431
1386	 6.96198	 7.61026	 1	 431
1387	 6.96212	 7.61026	 1	 431
1388	 6.96318	 7.61026	 1	 432
1389	 6.96535	 7.61026	 1	 433
1390	 6.96567	 7.61026	 1	 434
1391	 6.97246	 7.61026	 1	 435
1392	 6.97379	 7.61026	 1	 435
1393	 6.97523	 7.61026	 1	 436
1394	 6.97866	 7.61026	 1	 436
1395	 6.98026	 7.61026	 1	 436
1396	 6.98049	 7.61026	 1	 437
1397	 6.98109	 7.61026	 1	 438
1398	 6.9813	 7.61026	 1	 439
1399	 6.98334	 7.61026	 1	 440
1400	 6.98352	 7.61026	 0	 439
1401	 6.98422	 7.61026	 1	 439
1402	 6.98531	 7.61026	 1	 440
1403	 6.9867	 7.61026	 1	 440
1404	 6.99139	 7.61026	 0	 439
1405	 6.99401	 7.61026	 1	 440
1406	 6.99454	 7.61026	 1	 439
1407	 6.99479	 7.61026	 1	 440
1408	 6.99481	 7.61026	 0	 439
1409	 6.99721	 7.61026	 1	 440
1410	 6.99852	 7.61026	 1	 440
1411	 7.00002	 7.61026	 0	 441
1412	 7.00024	 7.61026	 1	 441
1413	 7.00063	 7.61026	 1	 442
1414	 7.00065	 7.61026	 1	 441
1415	 7.00111	 7.61026	 1	 440
1416	 7.0028	 7.61026	 1	 439
1417	 7.00333	 7.61026	 1	 438
1418	 7.00442	 7.61026	 0	 437
1419	 7.00528	 7.61026	 1	 436
1420	 7.00567	 7.61026	 1	 435
1421	 7.00634	 7.61026	 1	 436
1422	 7.00929	 7.61026	 0	 437
1423	 7.01112	 7.61026	 0	 437
1424	 7.01309	 7.61026	 0	 436
1425	 7.01401	 7.61026	 1	 435
1426	 7.01434	 7.61026	 1	 436
1427	 7.01632	 7.61026	 1	 437
1428	 7.01794	 7.61026	 1	 436
1429	 7.02059	 7.61026	 1	 435
1430	 7.02098	 7.61026	 1	 434
1431	 7.02289	 7.61026	 1	 433
1432	 7.02308	 7.61026	 1	 432
1433	 7.02345	 7.61026	 0	 433
1434	 7.02481	 7.61026	 1	 432
1435	 7.02531	 7.61026	 1	 431
1436	 7.02602	 7.61026	 0	 430
1437	 7.03108	 7.61026	 0	 429
1438	 7.03207	 7.61026	 0	 428
1439	 7.03233	 7.61026	 1	 429
1440	 7.03282	 7.61026	 0	 428
1441	 7.03374	 7.61026	 1	 429
1442	 7.0361	 7.61026	 1	 428
1443	 7.03648	 7.61026	 0	 427
1444	 7.0371	 7.61026	 0	 426
1445	 7.03717	 7.61026	 1	 427
1446	 7.03745	 7.61026	 1	 426
1447	 7.03758	 7.61026	 1	 427
1448	 7.03764	 7.61026	 0	 426
1449	 7.03996	 7.61026	 0	 426
1450	 7.04037	 7.61026	 1	 425
1451	 7.04192	 7.61026	 0	 424
1452	 7.04209	 7.61026	 0	 423
1453	 7.04518	 7.61026	 1	 424
1454	 7.04639	 7.61026	 1	 423
1455	 7.04725	 7.61026	 1	 424
1456	 7.04748	 7.61026	 1	 425
1457	 7.04837	 7.61026	 1	 426
1458	 7.04909	 7.61026	 0	 425
1459	 7.05318	 7.61026	 0	 425
1460	 7.05634	 7.61026	 1	 424
1461	 7.05853	 7.61026	 1	 423
1462	 7.06147	 7.61026	 0	 423
1463	 7.06498	 7.61026	 1	 424
1464	 7.06557	 7.61026	 1	 425
1465	 7.06608	 7.61026	 1	 426
1466	 7.06764	 7.61026	 0	 425
1467	 7.06808	 7.61026	 1	 424
1468	 7.06813	 7.61026	 1	 425
1469	 7.06835	 7.61026	 0	 424
1470	 7.06841	 7.61026	 1	 425
1471	 7.06936	 7.61026	 1	 424
1472	 7.07104	 7.61026	 0	 424
1473	 7.07226	 7.61026	 1	 423
1474	 7.07398	 7.61026	 0	 422
1475	 7.0742	 7.61026	 1	 423
1476	 7.07792	 7.61026	 1	 422
1477	 7.0788	 7.61026	 1	 421
1478	 7.07903	 7.61026	 0	 420
1479	 7.0796	 7.61026	 0	 419
1480	 7.08066	 7.61026	 0	 418
1481	 7.0832	 7.61026	 0	 418
1482	 7.08415	 7.61026	 1	 417
1483	 7.08543	 7.61026	 1	 416
1484	 7.08579	 7.61026	 0	 415
1485	 7.08684	 7.61026	 1	 414
1486	 7.08717	 7.61026	 1	 413
1487	 7.08816	 7.61026	 1	 412
1488	 7.08877	 7.61026	 1	 411
1489	 7.08988	 7.61026	 1	 410
1490	 7.09098	 7.61026	 1	 411
1491	 7.09188	 7.61026	 0	 410
1492	 7.09218	 7.61026	 1	 409
1493	 7.0935	 7.61026	 0	 408
1494	 7.09358	 7.61026	 0	 408
1495	 7.09484	 7.61026	 0	 409
1496	 7.09527	 7.61026	 1	 408
1497	 7.10116	 7.61026	 1	 409
1498	 7.10232	 7.61026	 0	 408
1499	 7.10419	 7.61026	 1	 407
1500	 7.10485	 7.61026	 0	 406
1501	 7.10703	 7.61026	 1	 405
1502	 7.10715	 7.61026	 1	 406
1503	 7.10763	 7.61026	 1	 405
1504	 7.10829	 7.61026	 1	 404
1505	 7.10875	 7.61026	 1	 403
1506	 7.11051	 7.61026	 1	 402
1507	 7.11198	 7.61026	 0	 402
1508	 7.11299	 7.61026	 1	 403
1509	 7.11583	 7.61026	 0	 402
1510	 7.11596	 7.61026	 0	 402
1511	 7.11857	 7.61026	 1	 401
1512	 7.11905	 7.61026	 1	 402
1513	 7.12187	 7.61026	 0	 401
1514	 7.12279	 7.61026	 1	 402
1515	 7.12284	 7.61026	 0	 401
1516	 7.1244	 7.61026	 1	 402
1517	 7.12512	 7.61026	 0	 401
1518	 7.12512	 7.61026	 1	 402
1519	 7.12692	 7.61026	 0	 401
1520	 7.12801	 7.61026	 0	 400
1521	 7.13072	 7.61026	 1	 399
1522	 7.13683	 7.61026	 1	 398
1523	 7.13781	 7.61026	 1	 397
1524	 7.13862	 7.61026	 1	 398
1525	 7.14316	 7.61026	 1	 397
1526	 7.14445	 7.61026	 1	 398
1527	 7.1468	 7.61026	 1	 397
1528	 7.14926	 7.61026	 1	 396
1529	 7.15939	 7.61026	 1	 395
1530	 7.15951	 7.61026	 1	 396
1531	 7.16173	 7.61026	 1	 397
1532	 7.16176	 7.61026	 1	 396
1533	 7.16191	 7.61026	 0	 396
1534	 7.16369	 7.61026	 1	 397
1535	 7.16474	 7.61026	 1	 396
1536	 7.1648	 7.61026	 1	 395
1537	 7.16488	 7.61026	 0	 394
1538	 7.16496	 7.61026	 0	 393
1539	 7.16513	 7.61026	 1	 392
1540	 7.16526	 7.61026	 1	 393
1541	 7.16936	 7.61026	 1	 392
1542	 7.17108	 7.61026	 0	 392
1543	 7.17201	 7.61026	 0	 392
1544	 7.17273	 7.61026	 0	 391
1545	 7.17404	 7.61026	 1	 392
1546	 7.17466	 7.61026	 1	 393
1547	 7.17596	 7.61026	 0	 392
1548	 7.17623	 7.61026	 0	 392
1549	 7.1763	 7.61026	 0	 391
1550	 7.17945	 7.61026	 1	 390
1551	 7.18127	 7.61026	 1	 389
1552	 7.18253	 7.61026	 1	 388
1553	 7.18359	 7.61026	 0	 387
1554	 7.18419	 7.61026	 1	 386
1555	 7.18501	 7.61026	 1	 385
1556	 7.18866	 7.61026	 0	 384
1557	 7.19025	 7.61026	 0	 384
1558	 7.19274	 7.61026	 1	 385
1559	 7.19287	 7.61026	 1	 386
1560	 7.19528	 7.61026	 0	 386
1561	 7.1953	 7.61026	 1	 387
1562	 7.1965	 7.61026	 1	 386
1563	 7.19869	 7.61026	 0	 385
1564	 7.19885	 7.61026	 1	 384
1565	 7.19945	 7.61026	 1	 383
1566	 7.20144	 7.61026	 1	 382
1567	 7.20188	 7.61026	 1	 381
1568	 7.20363	 7.61026	 0	 381
1569	 7.20391	 7.61026	 1	 380
1570	 7.208	 7.61026	 1	 381
1571	 7.20841	 7.61026	 1	 382
1572	 7.20854	 7.61026	 1	 383
1573	 7.21119	 7.61026	 1	 384
1574	 7.2114	 7.61026	 0	 383
1575	 7.21262	 7.61026	 0	 383
1576	 7.21449	 7.61026	 0	 382
1577	 7.21461	 7.61026	 1	 383
1578	 7.21495	 7.61026	 1	 382
1579	 7.21642	 7.61026	 1	 383
1580	 7.21706	 7.61026	 1	 382
1581	 7.21738	 7.61026	 1	 381
1582	 7.21848	 7.61026	 1	 380
1583	 7.22153	 7.61026	 1	 379
1584	 7.22689	 7.61026	 0	 379
1585	 7.2278	 7.61026	 1	 380
1586	 7.22834	 7.61026	 0	 380
1587	 7.23024	 7.61026	 1	 381
1588	 7.23123	 7.61026	 1	 382
1589	 7.23282	 7.61026	 1	 383
1590	 7.23385	 7.61026	 1	 382
1591	 7.23442	 7.61026	 1	 381
1592	 7.23474	 7.61026	 0	 381
1593	 7.23965	 7.61026	 1	 382
1594	 7.24001	 7.61026	 1	 383
1595	 7.24206	 7.61026	 1	 382
1596	 7.24313	 7.61026	 1	 381
1597	 7.24331	 7.61026	 1	 381
1598	 7.24588	 7.61026	 1	 381
1599	 7.24737	 7.61026	 0	 380
1600	 7.24816	 7.61026	 0	 380
1601	 7.24999	 7.61026	 1	 379
1602	 7.25159	 7.61026	 1	 378
1603	 7.2517	 7.61026	 1	 378
1604	 7.25273	 7.61026	 0	 377
1605	 7.25418	 7.61026	 1	 378
1606	 7.25427	 7.61026	 1	 378
1607	 7.25522	 7.61026	 0	 377
1608	 7.25732	 7.61026	 1	 376
1609	 7.25842	 7.61026	 1	 375
1610	 7.25888	 7.61026	 0	 375
1611	 7.25993	 7.61026	 0	 375
1612	 7.261	 7.61026	 1	 374
1613	 7.26153	 7.61026	 1	 373
1614	 7.26207	 7.61026	 1	 373
1615	 7.26234	 7.61026	 1	 374
1616	 7.26471	 7.61026	 1	 373
1617	 7.26516	 7.61026	 0	 372
1618	 7.2661	 7.61026	 0	 371
1619	 7.26803	 7.61026	 1	 371
1620	 7.26888	 7.61026	 1	 370
1621	 7.26985	 7.61026	 1	 369
1622	 7.27003	 7.61026	 1	 370
1623	 7.27153	 7.61026	 0	 369
1624	 7.27157	 7.61026	 1	 368
1625	 7.27303	 7.61026	 1	 368
1626	 7.27975	 7.61026	 1	 367
1627	 7.27999	 7.61026	 1	 366
1628	 7.28343	 7.61026	 1	 365
1629	 7.28469	 7.61026	 1	 364
1630	 7.28518	 7.61026	 1	 363
1631	 7.28521	 7.61026	 1	 363
1632	 7.28604	 7.61026	 0	 362
1633	 7.28646	 7.61026	 1	 361
1634	 7.2865	 7.61026	 1	 360
1635	 7.28756	 7.61026	 0	 359
1636	 7.28941	 7.61026	 1	 360
1637	 7.29059	 7.61026	 0	 360
1638	 7.29357	 7.61026	 1	 359
1639	 7.29475	 7.61026	 0	 358
1640	 7.29485	 7.61026	 1	 357
1641	 7.2962	 7.61026	 0	 356
1642	 7.2995	 7.61026	 1	 355
1643	 7.30001	 7.61026	 0	 354
1644	 7.30018	 7.61026	 0	 354
1645	 7.30296	 7.61026	 1	 353
1646	 7.30394	 7.61026	 1	 352
1647	 7.30542	 7.61026	 1	 352
1648	 7.30669	 7.61026	 1	 353
1649	 7.30696	 7.61026	 1	 354
1650	 7.30796	 7.61026	 0	 353
1651	 7.30857	 7.61026	 0	 352
1652	 7.30868	 7.61026	 1	 351
1653	 7.31098	 7.61026	 0	 350
1654	 7.31294	 7.61026	 1	 351
1655	 7.31346	 7.61026	 1	 351
1656	 7.31361	 7.61026	 1	 350
1657	 7.31724	 7.61026	 0	 349
1658	 7.31846	 7.61026	 0	 348
1659	 7.31902	 7.61026	 1	 349
1660	 7.32057	 7.61026	 1	 349
1661	 7.32097	 7.61026	 1	 349
1662	 7.32108	 7.61026	 1	 348
1663	 7.32426	 7.61026	 0	 347
1664	 7.32701	 7.61026	 1	 346
1665	 7.32736	 7.61026	 0	 345
1666	 7.33049	 7.61026	 1	 344
1667	 7.33251	 7.61026	 1	 345
1668	 7.33365	 7.61026	 0	 344
1669	 7.33538	 7.61026	 0	 343
1670	 7.33587	 7.61026	 0	 343
1671	 7.33815	 7.61026	 1	 343
1672	 7.33823	 7.61026	 1	 343
1673	 7.33835	 7.61026	 1	 344
1674	 7.3386	 7.61026	 0	 343
1675	 7.34095	 7.61026	 0	 342
1676	 7.34105	 7.61026	 0	 341
1677	 7.34283	 7.61026	 0	 341
1678	 7.34312	 7.61026	 0	 340
1679	 7.34536	 7.61026	 1	 339
1680	 7.34577	 7.61026	 1	 339
1681	 7.34587	 7.61026	 0	 338
1682	 7.34618	 7.61026	 0	 337
1683	 7.3502	 7.61026	 0	 336
1684	 7.35054	 7.61026	 0	 335
1685	 7.35128	 7.61026	 0	 334
1686	 7.35177	 7.61026	 0	 333
1687	 7.35207	 7.61026	 1	 332
1688	 7.35566	 7.61026	 1	 331
1689	 7.35592	 7.61026	 1	 330
1690	 7.35744	 7.61026	 1	 331
1691	 7.35745	 7.6082	 1	 332
1692	 7.35808	 7.57102	 1	 333
1693	 7.3581	 7.57102	 1	 334
1694	 7.35816	 7.57102	 0	 333
1695	 7.3587	 7.57102	 1	 332
1696	 7.3588	 7.57102	 0	 331
1697	 7.36162	 7.57102	 1	 330
1698	 7.36194	 7.57102	 1	 331
1699	 7.36266	 7.57102	 0	 330
1700	 7.36297	 7.57102	 1	 329
1701	 7.36406	 7.57102	 0	 328
1702	 7.36412	 7.57102	 0	 327
1703	 7.36604	 7.57102	 1	 327
1704	 7.3669	 7.57102	 1	 328
1705	 7.3669	 7.57102	 1	 329
1706	 7.36691	 7.57102	 1	 330
1707	 7.36754	 7.57102	 1	 331
1708	 7.36756	 7.57102	 1	 332
1709	 7.36797	 7.57102	 1	 331
1710	 7.369	 7.57102	 1	 330
1711	 7.36918	 7.57102	 0	 329
1712	 7.36991	 7.57102	 0	 328
1713	 7.37011	 7.57102	 1	 329
1714	 7.37012	 7.57102	 1	 330
1715	 7.37075	 7.57001	 1	 331
1716	 7.37076	 7.57001	 1	 332
1717	 7.3717	 7.57001	 1	 332
1718	 7.37235	 7.57001	 0	 331
1719	 7.37267	 7.57001	 1	 332
1720	 7.37268	 7.57001	 1	 333
1721	 7.37331	 7.57001	 1	 334
1722	 7.37333	 7.57001	 1	 335
1723	 7.37338	 7.57001	 0	 334
1724	 7.3737	 7.57001	 1	 335
1725	 7.37427	 7.57001	 1	 336
1726	 7.37483	 7.57001	 1	 337
1727	 7.37489	 7.57001	 1	 337
1728	 7.37517	 7.57001	 1	 336
1729	 7.37549	 7.57001	 1	 337
1730	 7.37625	 7.57001	 1	 338
1731	 7.37673	 7.57001	 1	 338
1732	 7.37681	 7.57001	 1	 339
1733	 7.37699	 7.57001	 1	 340
1734	 7.37741	 7.57001	 1	 341
1735	 7.37765	 7.57001	 1	 342
1736	 7.37804	 7.57001	 1	 343
1737	 7.37809	 7.57001	 1	 342
1738	 7.37823	 7.57001	 1	 341
1739	 7.37995	 7.57001	 1	 340
1740	 7.38057	 7.57001	 1	 339
1741	 7.38058	 7.57001	 1	 338
1742	 7.38089	 7.57001	 1	 337
1743	 7.3809	 7.57001	 1	 336
1744	 7.38103	 7.57001	 0	 335
1745	 7.38115	 7.57001	 1	 336
1746	 7.38174	 7.57001	 1	 337
1747	 7.38275	 7.57001	 1	 336
1748	 7.38307	 7.57001	 1	 335
1749	 7.38313	 7.57001	 1	 334
1750	 7.38314	 7.57001	 1	 333
1751	 7.38345	 7.57001	 1	 332
1752	 7.38346	 7.57001	 1	 331
1753	 7.38351	 7.57001	 1	 332
1754	 7.38385	 7.57001	 1	 333
1755	 7.3841	 7.57001	 1	 334
1756	 7.3845	 7.57001	 1	 335
1757	 7.3853	 7.57001	 1	 334
1758	 7.38563	 7.57001	 1	 333
1759	 7.38589	 7.57001	 1	 332
1760	 7.38608	 7.57001	 1	 331
1761	 7.38621	 7.57001	 1	 330
1762	 7.38646	 7.57001	 1	 331
1763	 7.38647	 7.57001	 1	 332
1764	 7.38669	 7.57001	 1	 331
1765	 7.38697	 7.57001	 1	 330
1766	 7.38702	 7.57001	 1	 331
1767	 7.3871	 7.57001	 1	 332
1768	 7.38716	 7.57001	 1	 331
1769	 7.38748	 7.57001	 1	 330
1770	 7.38763	 7.57001	 0	 329
1771	 7.38787	 7.57001	 1	 328
1772	 7.38816	 7.57001	 1	 327
1773	 7.38818	 7.57001	 1	 326
1774	 7.38909	 7.57001	 0	 325
1775	 7.38966	 7.57001	 1	 326
1776	 7.39032	 7.57001	 1	 327
1777	 7.39094	 7.57001	 1	 326
1778	 7.39107	 7.57001	 0	 325
1779	 7.39135	 7.57001	 1	 326
1780	 7.39143	 7.57001	 1	 325
1781	 7.3916	 7.57001	 1	 324
1782	 7.39189	 7.57001	 1	 323
1783	 7.39194	 7.57001	 1	 324
1784	 7.39278	 7.57001	 1	 323
1785	 7.39331	 7.57001	 1	 324
1786	 7.39387	 7.57001	 0	 323
1787	 7.39396	 7.57001	 1	 324
1788	 7.3943	 7.57001	 0	 323
1789	 7.3944	 7.57001	 1	 324
1790	 7.39454	 7.57001	 1	 323
1791	 7.39486	 7.57001	 1	 322
1792	 7.39503	 7.57001	 1	 323
1793	 7.39549	 7.57001	 1	 322
1794	 7.39586	 7.57001	 0	 321
1795	 7.39634	 7.57001	 1	 320
1796	 7.39652	 7.57001	 1	 321
1797	 7.39666	 7.57001	 1	 320
1798	 7.3969	 7.57001	 1	 319
1799	 7.39716	 7.57001	 1	 320
1800	 7.39718	 7.57001	 1	 319
1801	 7.39834	 7.57001	 1	 318
1802	 7.399	 7.57001	 0	 317
1803	 7.39925	 7.57001	 1	 318
1804	 7.39942	 7.57001	 1	 319
1805	 7.39959	 7.57001	 1	 318
1806	 7.39996	 7.57001	 1	 318
1807	 7.40007	 7.57001	 1	 319
1808	 7.40012	 7.57001	 1	 318
1809	 7.40045	 7.57001	 1	 317
1810	 7.40107	 7.57001	 1	 316
1811	 7.40125	 7.57001	 1	 317
1812	 7.4018	 7.57001	 1	 316
1813	 7.4021	 7.57001	 1	 315
1814	 7.40213	 7.57001	 1	 316
1815	 7.40282	 7.57001	 1	 315
1816	 7.40296	 7.57001	 1	 314
1817	 7.40327	 7.57001	 1	 315
1818	 7.40374	 7.57001	 1	 314
1819	 7.4045	 7.57001	 1	 315
1820	 7.40459	 7.57001	 1	 316
1821	 7.4048	 7.57001	 1	 317
1822	 7.40486	 7.57001	 1	 316
1823	 7.40514	 7.57001	 1	 317
1824	 7.40518	 7.57001	 1	 316
1825	 7.40592	 7.57001	 1	 316
1826	 7.40698	 7.57001	 1	 315
1827	 7.40705	 7.57001	 1	 316
1828	 7.40731	 7.57001	 1	 315
1829	 7.40761	 7.57001	 1	 316
1830	 7.40784	 7.57001	 1	 315
1831	 7.40801	 7.57001	 1	 314
1832	 7.40802	 7.57001	 1	 313
1833	 7.40849	 7.57001	 1	 314
1834	 7.4088	 7.57001	 1	 313
1835	 7.40889	 7.57001	 1	 314
1836	 7.40945	 7.57001	 1	 315
1837	 7.40989	 7.57001	 1	 314
1838	 7.41021	 7.57001	 1	 313
1839	 7.41032	 7.57001	 0	 312
1840	 7.411	 7.57001	 1	 311
1841	 7.41142	 7.57001	 1	 311
1842	 7.41171	 7.57001	 1	 310
1843	 7.412	 7.57001	 1	 311
1844	 7.41264	 7.57001	 0	 310
1845	 7.41271	 7.57001	 1	 310
1846	 7.41284	 7.57001	 0	 309
1847	 7.4131	 7.57001	 1	 308
1848	 7.41319	 7.57001	 1	 308
1849	 7.41343	 7.57001	 1	 307
1850	 7.41366	 7.57001	 1	 306
1851	 7.41378	 7.57001	 1	 307
1852	 7.41379	 7.57001	 1	 306
1853	 7.41396	 7.57001	 1	 307
1854	 7.41438	 7.57001	 1	 308
1855	 7.4146	 7.57001	 1	 309
1856	 7.4147	 7.57001	 1	 310
1857	 7.41485	 7.57001	 1	 310
1858	 7.41494	 7.57001	 1	 309
1859	 7.41512	 7.57001	 0	 308
1860	 7.41633	 7.57001	 1	 309
1861	 7.41716	 7.57001	 1	 310
1862	 7.41726	 7.57001	 1	 311
1863	 7.41756	 7.57001	 0	 310
1864	 7.41781	 7.57001	 1	 311
1865	 7.41805	 7.57001	 1	 310
1866	 7.41807	 7.57001	 1	 309
1867	 7.41814	 7.57001	 1	 309
1868	 7.41872	 7.57001	 1	 308
1869	 7.41899	 7.57001	 1	 307
1870	 7.41904	 7.57001	 0	 306
1871	 7.41921	 7.57001	 1	 307
1872	 7.41933	 7.57001	 1	 306
1873	 7.41961	 7.57001	 1	 305
1874	 7.41987	 7.57001	 1	 306
1875	 7.42038	 7.57001	 1	 307
1876	 7.42071	 7.57001	 1	 306
1877	 7.42102	 7.57001	 1	 307
1878	 7.42216	 7.57001	 1	 306
1879	 7.42254	 7.57001	 1	 307
1880	 7.42263	 7.57001	 1	 308
1881	 7.42281	 7.57001	 1	 308
1882	 7.42284	 7.57001	 1	 309
1883	 7.42286	 7.57001	 1	 309
1884	 7.42396	 7.57001	 1	 310
1885	 7.42423	 7.57001	 1	 309
1886	 7.42448	 7.57001	 1	 308
1887	 7.42453	 7.57001	 1	 307
1888	 7.42454	 7.57001	 0	 306
1889	 7.42459	 7.57001	 1	 307
1890	 7.42511	 7.57001	 1	 308
1891	 7.42521	 7.57001	 0	 307
1892	 7.42534	 7.57001	 1	 306
1893	 7.42534	 7.57001	 1	 307
1894	 7.42566	 7.57001	 1	 308
1895	 7.42605	 7.57001	 1	 308
1896	 7.42658	 7.57001	 1	 309
1897	 7.42678	 7.57001	 1	 308
1898	 7.42689	 7.57001	 1	 309
1899	 7.42762	 7.57001	 1	 308
1900	 7.42772	 7.57001	 1	 307
1901	 7.42774	 7.57001	 1	 307
1902	 7.42794	 7.57001	 1	 306
1903	 7.42814	 7.57001	 1	 306
1904	 7.42968	 7.57001	 1	 305
1905	 7.42989	 7.57001	 1	 305
1906	 7.43001	 7.57001	 1	 304
1907	 7.43071	 7.57001	 1	 304
1908	 7.43084	 7.57001	 1	 303
1909	 7.43115	 7.57001	 1	 304
1910	 7.43116	 7.57001	 1	 303
1911	 7.43132	 7.57001	 1	 303
1912	 7.43146	 7.57001	 1	 303
1913	 7.43218	 7.57001	 0	 302
1914	 7.43267	 7.57001	 1	 301
1915	 7.43277	 7.57001	 1	 300
1916	 7.43282	 7.57001	 1	 301
1917	 7.43301	 7.57001	 1	 302
1918	 7.43322	 7.57001	 0	 301
1919	 7.43343	 7.57001	 1	 300
1920	 7.43357	 7.57001	 1	 301
1921	 7.43416	 7.57001	 1	 302
1922	 7.43441	 7.57001	 1	 301
1923	 7.43473	 7.57001	 1	 300
1924	 7.43557	 7.57001	 1	 299
1925	 7.43566	 7.57001	 1	 299
1926	 7.4361	 7.57001	 1	 298
1927	 7.43641	 7.57001	 0	 297
1928	 7.43645	 7.57001	 1	 296
1929	 7.43652	 7.57001	 1	 295
1930	 7.43697	 7.57001	 1	 296
1931	 7.43736	 7.57001	 1	 297
1932	 7.43801	 7.57001	 1	 297
1933	 7.43861	 7.57001	 0	 296
1934	 7.43933	 7.57001	 1	 296
1935	 7.43995	 7.57001	 0	 295
1936	 7.4403	 7.57001	 1	 294
1937	 7.4413	 7.57001	 1	 293
1938	 7.4415	 7.57001	 1	 292
1939	 7.44171	 7.57001	 1	 291
1940	 7.44209	 7.57001	 1	 291
1941	 7.4422	 7.57001	 0	 290
1942	 7.44229	 7.57001	 0	 289
1943	 7.44254	 7.57001	 1	 288
1944	 7.44264	 7.57001	 1	 287
1945	 7.44266	 7.57001	 1	 287
1946	 7.44276	 7.57001	 1	 286
1947	 7.44281	 7.57001	 1	 287
1948	 7.44304	 7.57001	 1	 286
1949	 7.44341	 7.57001	 1	 287
1950	 7.44434	 7.57001	 0	 286
1951	 7.44482	 7.57001	 1	 286
1952	 7.44573	 7.57001	 1	 287
1953	 7.44574	 7.57001	 0	 286
1954	 7.44576	 7.57001	 1	 287
1955	 7.44609	 7.57001	 1	 287
1956	 7.44633	 7.57001	 1	 288
1957	 7.44668	 7.57001	 1	 287
1958	 7.447	 7.57001	 1	 286
1959	 7.44717	 7.57001	 1	 285
1960	 7.44743	 7.57001	 1	 284
1961	 7.44749	 7.57001	 1	 283
1962	 7.44781	 7.57001	 1	 282
1963	 7.44814	 7.57001	 1	 281
1964	 7.44863	 7.57001	 1	 280
1965	 7.44977	 7.57001	 1	 279
1966	 7.45066	 7.57001	 1	 280
1967	 7.45075	 7.57001	 1	 281
1968	 7.4508	 7.57001	 1	 281
1969	 7.45093	 7.57001	 1	 281
1970	 7.45125	 7.57001	 1	 282
1971	 7.45135	 7.57001	 1	 283
1972	 7.45137	 7.57001	 1	 283
1973	 7.45146	 7.57001	 1	 282
1974	 7.45167	 7.57001	 1	 281
1975	 7.45173	 7.57001	 1	 280
1976	 7.45188	 7.57001	 1	 280
1977	 7.45208	 7.57001	 1	 280
1978	 7.45238	 7.57001	 1	 279
1979	 7.45243	 7.57001	 1	 279
1980	 7.45251	 7.57001	 1	 279
1981	 7.45255	 7.57001	 1	 278
1982	 7.45336	 7.57001	 1	 277
1983	 7.45419	 7.57001	 0	 276
1984	 7.45459	 7.57001	 1	 275
1985	 7.45474	 7.57001	 1	 274
1986	 7.45497	 7.57001	 1	 273
1987	 7.45559	 7.57001	 1	 272
1988	 7.4562	 7.57001	 1	 271
1989	 7.45641	 7.57001	 1	 270
1990	 7.45807	 7.57001	 1	 269
1991	 7.45809	 7.57001	 1	 269
1992	 7.45819	 7.57001	 0	 268
1993	 7.45856	 7.57001	 1	 267
1994	 7.45927	 7.57001	 0	 266
1995	 7.45961	 7.57001	 1	 265
1996	 7.45978	 7.57001	 1	 264
1997	 7.46013	 7.57001	 1	 265
1998	 7.46038	 7.57001	 1	 264
1999	 7.46067	 7.57001	 1	 264
2000	 7.46073	 7.57001	 1	 265
2001	 7.46107	 7.57001	 1	 264
2002	 7.46134	 7.57001	 1	 263
2003	 7.4614	 7.57001	 1	 262
2004	 7.46162	 7.57001	 1	 262
2005	 7.46201	 7.57001	 1	 261
2006	 7.46203	 7.57001	 1	 261
2007	 7.46214	 7.57001	 1	 260
2008	 7.46265	 7.57001	 0	 259
2009	 7.4634	 7.57001	 1	 260
2010	 7.46353	 7.57001	 1	 261
2011	 7.46363	 7.57001	 1	 261
2012	 7.46366	 7.57001	 1	 262
2013	 7.46397	 7.57001	 1	 263
2014	 7.464	 7.57001	 1	 264
2015	 7.46417	 7.57001	 1	 265
2016	 7.46457	 7.57001	 1	 266
2017	 7.46469	 7.57001	 1	 266
2018	 7.46485	 7.57001	 1	 265
2019	 7.465	 7.57001	 1	 264
2020	 7.46511	 7.57001	 1	 264
2021	 7.46511	 7.57001	 1	 263
2022	 7.46516	 7.57001	 1	 264
2023	 7.46571	 7.57001	 1	 264
2024	 7.46582	 7.57001	 1	 264
2025	 7.46597	 7.57001	 1	 263
2026	 7.46645	 7.57001	 1	 262
2027	 7.46695	 7.57001	 1	 261
2028	 7.46809	 7.57001	 1	 261
2029	 7.46809	 7.57001	 1	 262
2030	 7.46809	 7.57001	 1	 261
2031	 7.46853	 7.57001	 1	 262
2032	 7.46869	 7.57001	 1	 263
2033	 7.46912	 7.57001	 1	 263
2034	 7.4694	 7.57001	 1	 263
2035	 7.4699	 7.57001	 1	 263
2036	 7.46996	 7.57001	 1	 264
2037	 7.47013	 7.57001	 1	 263
2038	 7.4702	 7.57001	 1	 262
2039	 7.47106	 7.57001	 1	 261
2040	 7.47169	 7.57001	 1	 260
2041	 7.4718	 7.57001	 1	 259
2042	 7.47214	 7.57001	 1	 259
2043	 7.47262	 7.57001	 1	 258
2044	 7.47285	 7.57001	 1	 257
2045	 7.4729	 7.57001	 1	 258
2046	 7.47311	 7.57001	 1	 257
2047	 7.47325	 7.57001	 1	 256
2048	 7.47355	 7.57001	 1	 257
2049	 7.47385	 7.57001	 1	 256
2050	 7.47397	 7.57001	 1	 255
2051	 7.47407	 7.57001	 1	 254
2052	 7.47415	 7.57001	 1	 253
2053	 7.47433	 7.57001	 1	 252
2054	 7.47442	 7.57001	 1	 251
2055	 7.47442	 7.57001	 1	 250
2056	 7.47472	 7.57001	 1	 249
2057	 7.47492	 7.57001	 1	 248
2058	 7.47507	 7.57001	 0	 247
2059	 7.47508	 7.57001	 1	 246
2060	 7.47559	 7.57001	 1	 245
2061	 7.47595	 7.57001	 1	 244
2062	 7.47605	 7.57001	 1	 243
2063	 7.47617	 7.57001	 1	 243
2064	 7.47681	 7.57001	 1	 243
2065	 7.4769	 7.57001	 1	 242
2066	 7.4769	 7.57001	 0	 241
2067	 7.47717	 7.57001	 1	 240
2068	 7.47775	 7.57001	 1	 241
2069	 7.47801	 7.57001	 1	 240
2070	 7.47835	 7.57001	 1	 240
2071	 7.47842	 7.57001	 1	 241
2072	 7.47845	 7.57001	 1	 241
2073	 7.47854	 7.57001	 1	 240
2074	 7.47884	 7.57001	 1	 239
2075	 7.47909	 7.57001	 1	 239
2076	 7.47915	 7.57001	 0	 238
2077	 7.47915	 7.57001	 1	 239
2078	 7.4792	 7.57001	 1	 238
2079	 7.47927	 7.57001	 1	 237
2080	 7.47929	 7.57001	 1	 236
2081	 7.4793	 7.57001	 1	 236
2082	 7.4796	 7.57001	 1	 235
2083	 7.47963	 7.57001	 1	 234
2084	 7.47975	 7.57001	 1	 234
2085	 7.47978	 7.57001	 1	 233
2086	 7.47993	 7.57001	 1	 232
2087	 7.48003	 7.57001	 1	 231
2088	 7.48036	 7.57001	 1	 230
2089	 7.48074	 7.57001	 1	 229
2090	 7.48082	 7.57001	 1	 229
2091	 7.48086	 7.57001	 1	 229
2092	 7.48199	 7.57001	 1	 228
2093	 7.48314	 7.57001	 1	 227
2094	 7.48346	 7.57001	 0	 226
2095	 7.48346	 7.57001	 1	 225
2096	 7.48378	 7.57001	 1	 225
2097	 7.48378	 7.57001	 1	 225
2098	 7.48384	 7.57001	 0	 224
2099	 7.4845	 7.57001	 1	 223
2100	 7.48466	 7.57001	 1	 222
2101	 7.48471	 7.57001	 1	 221
2102	 7.48477	 7.57001	 1	 220
2103	 7.48499	 7.57001	 1	 219
2104	 7.48508	 7.57001	 1	 218
2105	 7.48571	 7.57001	 0	 217
2106	 7.48584	 7.57001	 1	 216
2107	 7.48643	 7.57001	 1	 215
2108	 7.48663	 7.57001	 1	 214
2109	 7.48669	 7.57001	 1	 213
2110	 7.48696	 7.57001	 1	 212
2111	 7.48717	 7.57001	 1	 211
2112	 7.48727	 7.57001	 1	 210
2113	 7.4874	 7.57001	 1	 209
2114	 7.4877	 7.57001	 1	 208
2115	 7.4878	 7.57001	 1	 207
2116	 7.48787	 7.57001	 1	 206
2117	 7.48808	 7.57001	 1	 205
2118	 7.4885	 7.57001	 1	 204
2119	 7.48878	 7.57001	 1	 203
2120	 7.48883	 7.57001	 1	 202
2121	 7.48888	 7.57001	 1	 201
2122	 7.48891	 7.57001	 1	 200
2123	 7.48894	 7.57001	 1	 199
2124	 7.48923	 7.57001	 1	 198
2125	 7.4894	 7.57001	 1	 197
2126	 7.4896	 7.57001	 1	 196
2127	 7.48976	 7.57001	 0	 195
2128	 7.4899	 7.57001	 1	 194
2129	 7.49017	 7.57001	 1	 193
2130	 7.49048	 7.57001	 1	 192
2131	 7.49107	 7.57001	 1	 191
2132	 7.49132	 7.57001	 1	 190
2133	 7.49133	 7.57001	 1	 189
2134	 7.49139	 7.57001	 1	 188
2135	 7.4914	 7.57001	 1	 187
2136	 7.49149	 7.57001	 1	 186
2137	 7.49171	 7.57001	 1	 185
2138	 7.49223	 7.57001	 1	 184
2139	 7.49249	 7.57001	 0	 183
2140	 7.49251	 7.57001	 1	 182
2141	 7.49278	 7.57001	 1	 181
2142	 7.49288	 7.57001	 1	 180
2143	 7.49308	 7.57001	 1	 179
2144	 7.4932	 7.57001	 1	 178
2145	 7.49335	 7.57001	 1	 177
2146	 7.49347	 7.57001	 1	 176
2147	 7.49388	 7.57001	 1	 175
2148	 7.49392	 7.57001	 1	 174
2149	 7.49413	 7.57001	 1	 173
2150	 7.49416	 7.57001	 1	 172
2151	 7.49416	 7.57001	 1	 171
2152	 7.49416	 7.57001	 1	 170
2153	 7.49416	 7.57001	 1	 169
2154	 7.49416	 7.57001	 1	 168
2155	 7.49416	 7.57001	 1	 167
2156	 7.49416	 7.57001	 1	 166
2157	 7.49416	 7.57001	 1	 165
2158	 7.49416	 7.57001	 1	 164
2159	 7.49416	 7.57001	 1	 163
2160	 7.49416	 7.57001	 1	 162
2161	 7.49416	 7.57001	 1	 161
2162	 7.49416	 7.57001	 1	 160
2163	 7.49416	 7.57001	 1	 159
2164	 7.49416	 7.57001	 1	 158
2165	 7.49416	 7.57001	 1	 157
2166	 7.49416	 7.57001	 1	 156
2167	 7.49416	 7.57001	 1	 155
2168	 7.49416	 7.57001	 1	 154
2169	 7.49416	 7.57001	 1	 153
2170	 7.49416	 7.57001	 1	 152
2171	 7.49416	 7.57001	 1	 151
2172	 7.49416	 7.57001	 1	 150
2173	 7.49416	 7.57001	 1	 149
2174	 7.49416	 7.57001	 1	 148
2175	 7.49416	 7.57001	 1	 147
2176	 7.49416	 7.57001	 1	 146
2177	 7.49416	 7.57001	 1	 145
2178	 7.49416	 7.57001	 1	 144
2179	 7.49416	 7.57001	 1	 143
2180	 7.49416	 7.57001	 1	 142
2181	 7.49416	 7.57001	 1	 141
2182	 7.49416	 7.57001	 1	 140
2183	 7.49416	 7.57001	 1	 139
2184	 7.49416	 7.57001	 1	 138
2185	 7.49416	 7.57001	 1	 137
2186	 7.49416	 7.57001	 1	 136
2187	 7.49416	 7.57001	 1	 135
2188	 7.49416	 7.57001	 1	 134
2189	 7.49416	 7.57001	 1	 133
2190	 7.49416	 7.57001	 1	 132
2191	 7.49416	 7.57001	 1	 131
2192	 7.49416	 7.57001	 1	 130
2193	 7.49416	 7.57001	 1	 129
2194	 7.49416	 7.57001	 1	 128
2195	 7.49416	 7.57001	 1	 127
2196	 7.49416	 7.57001	 1	 126
2197	 7.49416	 7.57001	 1	 125
2198	 7.49416	 7.57001	 1	 124
2199	 7.49416	 7.57001	 1	 123
2200	 7.49416	 7.57001	 1	 122
2201	 7.49416	 7.57001	 1	 121
2202	 7.49416	 7.57001	 1	 120
2203	 7.49416	 7.57001	 1	 119
2204	 7.49416	 7.57001	 1	 118
2205	 7.49416	 7.57001	 1	 117
2206	 7.49416	 7.57001	 1	 116
2207	 7.49416	 7.57001	 1	 115
2208	 7.49416	 7.57001	 1	 114
2209	 7.49416	 7.57001	 1	 113
2210	 7.49416	 7.57001	 1	 112
2211	 7.49416	 7.57001	 1	 111
2212	 7.49416	 7.57001	 1	 110
2213	 7.49416	 7.57001	 1	 109
2214	 7.49416	 7.57001	 1	 108
2215	 7.49416	 7.57001	 1	 107
2216	 7.49416	 7.57001	 1	 106
2217	 7.49416	 7.57001	 1	 105
2218	 7.49416	 7.57001	 1	 104
2219	 7.49416	 7.57001	 1	 103
2220	 7.49416	 7.57001	 1	 102
2221	 7.49416	 7.57001	 1	 101
2222	 7.49416	 7.57001	 1	 100
2223	 7.49416	 7.57001	 1	 99
2224	 7.49416	 7.57001	 1	 98
2225	 7.49416	 7.57001	 1	 97
2226	 7.49416	 7.57001	 1	 96
2227	 7.49416	 7.57001	 1	 95
2228	 7.49416	 7.57001	 1	 94
2229	 7.49416	 7.57001	 1	 93
2230	 7.49416	 7.57001	 1	 92
2231	 7.49416	 7.57001	 1	 91
2232	 7.49416	 7.57001	 1	 90
2233	 7.49416	 7.57001	 1	 89
2234	 7.49416	 7.57001	 1	 88
2235	 7.49416	 7.57001	 1	 87
2236	 7.49416	 7.57001	 1	 86
2237	 7.49416	 7.57001	 1	 85
2238	 7.49416	 7.57001	 1	 84
2239	 7.49416	 7.57001	 1	 83
2240	 7.49416	 7.57001	 1	 82
2241	 7.49416	 7.57001	 1	 81
2242	 7.49416	 7.57001	 1	 80
2243	 7.49416	 7.57001	 1	 79
2244	 7.49416	 7.57001	 1	 78
2245	 7.49416	 7.57001	 1	 77
2246	 7.49416	 7.57001	 1	 76
2247	 7.49416	 7.57001	 1	 75
2248	 7.49416	 7.57001	 1	 74
2249	 7.49416	 7.57001	 1	 73
2250	 7.49416	 7.57001	 1	 72
2251	 7.49416	 7.57001	 1	 71
2252	 7.49416	 7.57001	 1	 70
2253	 7.49416	 7.57001	 1	 69
2254	 7.49416	 7.57001	 1	 68
2255	 7.49416	 7.57001	 1	 67
2256	 7.49416	 7.57001	 1	 66
2257	 7.49416	 7.57001	 1	 65
2258	 7.49416	 7.57001	 1	 64
2259	 7.49416	 7.57001	 1	 63
2260	 7.49416	 7.57001	 1	 62
2261	 7.49416	 7.57001	 1	 61
2262	 7.49416	 7.57001	 1	 60
2263	 7.49416	 7.57001	 1	 59
2264	 7.49416	 7.57001	 1	 58
2265	 7.49416	 7.57001	 1	 57
2266	 7.49416	 7.57001	 1	 56
2267	 7.49416	 7.57001	 1	 55
2268	 7.49416	 7.57001	 1	 54
2269	 7.49416	 7.57001	 1	 53
2270	 7.49416	 7.57001	 1	 52
2271	 7.49416	 7.57001	 1	 51
2272	 7.49416	 7.57001	 1	 50
2273	 7.49416	 7.57001	 1	 49
2274	 7.49416	 7.57001	 1	 48
2275	 7.49416	 7.57001	 1	 47
2276	 7.49416	 7.57001	 1	 46
2277	 7.49416	 7.57001	 1	 45
2278	 7.49416	 7.57001	 1	 44
2279	 7.49416	 7.57001	 1	 43
2280	 7.49416	 7.57001	 1	 42
2281	 7.49416	 7.57001	 1	 41
2282	 7.49416	 7.57001	 1	 40
2283	 7.49416	 7.57001	 1	 39
2284	 7.49416	 7.57001	 1	 38
2285	 7.49416	 7.57001	 1	 37
2286	 7.49416	 7.57001	 1	 36
2287	 7.49416	 7.57001	 1	 35
2288	 7.49416	 7.57001	 1	 34
2289	 7.49416	 7.57001	 1	 33
2290	 7.49416	 7.57001	 1	 32
2291	 7.49416	 7.57001	 1	 31
2292	 7.49416	 7.57001	 1	 30
2293	 7.49416	 7.57001	 1	 29
2294	 7.49416	 7.57001	 1	 28
2295	 7.49416	 7.57001	 1	 27
2296	 7.49416	 7.57001	 1	 26
2297	 7.49416	 7.57001	 1	 25
2298	 7.49416	 7.57001	 1	 24
2299	 7.49416	 7.57001	 1	 23
2300	 7.49416	 7.57001	 1	 22
2301	 7.49416	 7.57001	 1	 21
2302	 7.49416	 7.57001	 1	 20
2303	 7.49416	 7.57001	 1	 19
2304	 7.49416	 7.57001	 1	 18
2305	 7.49416	 7.57001	 1	 17
2306	 7.49416	 7.57001	 1	 16
2307	 7.49416	 7.57001	 1	 15
2308	 7.49416	 7.57001	 1	 14
2309	 7.49416	 7.57001	 1	 13
2310	 7.49416	 7.57001	 1	 12
2311	 7.49416	 7.57001	 1	 11
2312	 7.49416	 7.57001	 1	 10
2313	 7.49416	 7.57001	 1	 9
2314	 7.49416	 7.57001	 1	 8
2315	 7.49416	 7.57001	 1	 7
2316	 7.49416	 7.57001	 1	 6
2317	 7.49416	 7.57001	 1	 5
2318	 7.49416	 7.57001	 1	 4
2319	 7.49416	 7.57001	 1	 3
2320	 7.49416	 7.57001	 1	 2
2321	 7.49416	 7.57001	 1	 1
2322	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.353_20190115_1521_06.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.353
# optRelaxX 0.353
# optRelaxY 0.353
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 406
712	 4.81721	 7.61026	 0	 407
713	 4.81903	 7.61026	 0	 408
714	 4.83249	 7.61026	 0	 408
715	 4.8459	 7.61026	 0	 409
716	 4.84762	 7.61026	 0	 408
717	 4.86801	 7.61026	 0	 407
718	 4.87228	 7.61026	 0	 406
719	 4.8768	 7.61026	 0	 407
720	 4.87916	 7.61026	 0	 407
721	 4.88763	 7.61026	 0	 406
722	 4.89717	 7.61026	 0	 407
723	 4.90424	 7.61026	 0	 408
724	 4.90754	 7.61026	 0	 408
725	 4.9093	 7.61026	 0	 407
726	 4.91057	 7.61026	 0	 407
727	 4.92274	 7.61026	 0	 406
728	 4.92331	 7.61026	 0	 407
729	 4.92967	 7.61026	 0	 406
730	 4.93095	 7.61026	 0	 405
731	 4.93453	 7.61026	 0	 404
732	 4.93478	 7.61026	 0	 405
733	 4.94217	 7.61026	 0	 405
734	 4.94268	 7.61026	 0	 406
735	 4.94807	 7.61026	 0	 406
736	 4.95235	 7.61026	 0	 406
737	 4.95249	 7.61026	 0	 406
738	 4.95282	 7.61026	 0	 407
739	 4.95384	 7.61026	 0	 407
740	 4.9551	 7.61026	 0	 408
741	 4.9594	 7.61026	 0	 409
742	 4.96821	 7.61026	 0	 410
743	 4.97208	 7.61026	 0	 409
744	 4.97363	 7.61026	 0	 409
745	 4.98189	 7.61026	 0	 410
746	 4.98574	 7.61026	 0	 411
747	 4.998	 7.61026	 0	 412
748	 4.99931	 7.61026	 0	 411
749	 5.00025	 7.61026	 0	 411
750	 5.01869	 7.61026	 0	 410
751	 5.02366	 7.61026	 0	 411
752	 5.02442	 7.61026	 0	 410
753	 5.02753	 7.61026	 0	 410
754	 5.02829	 7.61026	 0	 411
755	 5.03331	 7.61026	 0	 411
756	 5.03821	 7.61026	 0	 412
757	 5.04958	 7.61026	 0	 412
758	 5.05595	 7.61026	 0	 412
759	 5.0614	 7.61026	 0	 413
760	 5.07877	 7.61026	 0	 413
761	 5.08049	 7.61026	 0	 414
762	 5.08373	 7.61026	 0	 415
763	 5.08841	 7.61026	 0	 414
764	 5.09523	 7.61026	 0	 415
765	 5.1019	 7.61026	 0	 416
766	 5.11285	 7.61026	 0	 417
767	 5.11358	 7.61026	 0	 418
768	 5.11929	 7.61026	 0	 419
769	 5.12319	 7.61026	 0	 420
770	 5.12677	 7.61026	 0	 419
771	 5.13097	 7.61026	 0	 418
772	 5.13811	 7.61026	 0	 419
773	 5.1397	 7.61026	 0	 420
774	 5.15003	 7.61026	 0	 419
775	 5.15043	 7.61026	 0	 419
776	 5.15958	 7.61026	 0	 418
777	 5.1597	 7.61026	 0	 419
778	 5.16444	 7.61026	 0	 420
779	 5.17454	 7.61026	 0	 421
780	 5.17797	 7.61026	 0	 420
781	 5.17923	 7.61026	 0	 419
782	 5.1802	 7.61026	 0	 420
783	 5.18453	 7.61026	 0	 421
784	 5.1855	 7.61026	 0	 422
785	 5.18738	 7.61026	 0	 422
786	 5.19335	 7.61026	 0	 422
787	 5.19673	 7.61026	 0	 423
788	 5.19699	 7.61026	 0	 422
789	 5.20759	 7.61026	 0	 421
790	 5.21355	 7.61026	 0	 420
791	 5.21771	 7.61026	 0	 419
792	 5.23456	 7.61026	 0	 420
793	 5.24382	 7.61026	 0	 420
794	 5.25255	 7.61026	 0	 419
795	 5.2538	 7.61026	 0	 418
796	 5.25711	 7.61026	 0	 417
797	 5.26701	 7.61026	 0	 418
798	 5.26774	 7.61026	 0	 417
799	 5.26914	 7.61026	 0	 418
800	 5.27286	 7.61026	 0	 418
801	 5.27572	 7.61026	 0	 419
802	 5.29161	 7.61026	 0	 420
803	 5.29262	 7.61026	 0	 419
804	 5.29327	 7.61026	 0	 418
805	 5.29778	 7.61026	 0	 419
806	 5.30567	 7.61026	 0	 419
807	 5.31039	 7.61026	 0	 418
808	 5.31191	 7.61026	 0	 419
809	 5.32096	 7.61026	 0	 418
810	 5.32666	 7.61026	 0	 419
811	 5.3283	 7.61026	 0	 418
812	 5.33238	 7.61026	 0	 418
813	 5.34036	 7.61026	 0	 417
814	 5.34308	 7.61026	 0	 416
815	 5.34761	 7.61026	 0	 416
816	 5.35284	 7.61026	 0	 417
817	 5.36805	 7.61026	 0	 418
818	 5.37151	 7.61026	 0	 419
819	 5.38017	 7.61026	 0	 420
820	 5.38649	 7.61026	 0	 419
821	 5.38668	 7.61026	 0	 419
822	 5.3971	 7.61026	 0	 418
823	 5.39794	 7.61026	 0	 417
824	 5.39893	 7.61026	 0	 418
825	 5.40837	 7.61026	 0	 419
826	 5.41005	 7.61026	 0	 418
827	 5.41428	 7.61026	 0	 418
828	 5.42255	 7.61026	 0	 419
829	 5.43011	 7.61026	 0	 420
830	 5.43244	 7.61026	 0	 420
831	 5.4341	 7.61026	 0	 419
832	 5.43996	 7.61026	 0	 420
833	 5.44497	 7.61026	 0	 420
834	 5.44508	 7.61026	 0	 421
835	 5.46407	 7.61026	 0	 420
836	 5.46412	 7.61026	 0	 420
837	 5.46611	 7.61026	 0	 421
838	 5.46827	 7.61026	 0	 420
839	 5.47315	 7.61026	 0	 419
840	 5.47357	 7.61026	 0	 420
841	 5.48034	 7.61026	 0	 421
842	 5.48395	 7.61026	 0	 421
843	 5.48948	 7.61026	 0	 422
844	 5.49575	 7.61026	 0	 422
845	 5.49671	 7.61026	 0	 422
846	 5.50226	 7.61026	 0	 422
847	 5.51118	 7.61026	 0	 423
848	 5.51967	 7.61026	 0	 424
849	 5.53756	 7.61026	 0	 425
850	 5.54408	 7.61026	 0	 425
851	 5.54647	 7.61026	 0	 425
852	 5.55415	 7.61026	 0	 426
853	 5.55497	 7.61026	 0	 425
854	 5.55788	 7.61026	 0	 426
855	 5.55976	 7.61026	 0	 427
856	 5.56028	 7.61026	 0	 428
857	 5.56253	 7.61026	 0	 429
858	 5.56461	 7.61026	 0	 430
859	 5.57484	 7.61026	 0	 430
860	 5.58102	 7.61026	 0	 431
861	 5.58365	 7.61026	 0	 431
862	 5.58569	 7.61026	 0	 431
863	 5.58749	 7.61026	 0	 432
864	 5.58798	 7.61026	 0	 432
865	 5.59123	 7.61026	 0	 432
866	 5.59759	 7.61026	 0	 433
867	 5.60561	 7.61026	 0	 432
868	 5.6057	 7.61026	 0	 433
869	 5.60844	 7.61026	 0	 434
870	 5.6091	 7.61026	 0	 433
871	 5.61189	 7.61026	 0	 432
872	 5.61845	 7.61026	 0	 432
873	 5.6192	 7.61026	 0	 433
874	 5.62364	 7.61026	 0	 434
875	 5.62552	 7.61026	 0	 435
876	 5.63453	 7.61026	 0	 435
877	 5.6373	 7.61026	 0	 435
878	 5.63914	 7.61026	 0	 435
879	 5.63928	 7.61026	 0	 434
880	 5.63934	 7.61026	 0	 433
881	 5.64052	 7.61026	 0	 434
882	 5.64401	 7.61026	 0	 435
883	 5.64791	 7.61026	 0	 435
884	 5.64887	 7.61026	 0	 436
885	 5.65013	 7.61026	 0	 435
886	 5.6531	 7.61026	 0	 434
887	 5.66536	 7.61026	 0	 433
888	 5.6769	 7.61026	 0	 432
889	 5.67908	 7.61026	 0	 431
890	 5.67954	 7.61026	 0	 432
891	 5.68743	 7.61026	 0	 433
892	 5.68824	 7.61026	 0	 433
893	 5.69063	 7.61026	 0	 434
894	 5.6911	 7.61026	 0	 433
895	 5.69529	 7.61026	 0	 433
896	 5.701	 7.61026	 0	 434
897	 5.70269	 7.61026	 0	 434
898	 5.70727	 7.61026	 0	 433
899	 5.71576	 7.61026	 0	 432
900	 5.73978	 7.61026	 0	 433
901	 5.73978	 7.61026	 0	 432
902	 5.74481	 7.61026	 0	 431
903	 5.75044	 7.61026	 0	 430
904	 5.75483	 7.61026	 0	 431
905	 5.75636	 7.61026	 0	 430
906	 5.75675	 7.61026	 0	 430
907	 5.7608	 7.61026	 0	 430
908	 5.76413	 7.61026	 0	 431
909	 5.76989	 7.61026	 0	 432
910	 5.77103	 7.61026	 0	 431
911	 5.77594	 7.61026	 0	 431
912	 5.77671	 7.61026	 0	 432
913	 5.77801	 7.61026	 0	 433
914	 5.7783	 7.61026	 0	 432
915	 5.79568	 7.61026	 0	 431
916	 5.79594	 7.61026	 0	 430
917	 5.79692	 7.61026	 0	 429
918	 5.80289	 7.61026	 0	 428
919	 5.80598	 7.61026	 0	 427
920	 5.80983	 7.61026	 0	 426
921	 5.81009	 7.61026	 0	 427
922	 5.81444	 7.61026	 0	 428
923	 5.82045	 7.61026	 0	 427
924	 5.82122	 7.61026	 0	 426
925	 5.82167	 7.61026	 0	 426
926	 5.82219	 7.61026	 0	 426
927	 5.82494	 7.61026	 0	 425
928	 5.82781	 7.61026	 0	 425
929	 5.83196	 7.61026	 0	 426
930	 5.83269	 7.61026	 0	 425
931	 5.84263	 7.61026	 0	 426
932	 5.8534	 7.61026	 0	 427
933	 5.85949	 7.61026	 0	 426
934	 5.86233	 7.61026	 0	 427
935	 5.86864	 7.61026	 0	 426
936	 5.87228	 7.61026	 0	 425
937	 5.87363	 7.61026	 0	 425
938	 5.87465	 7.61026	 0	 424
939	 5.87668	 7.61026	 0	 425
940	 5.88154	 7.61026	 0	 424
941	 5.88195	 7.61026	 0	 423
942	 5.88204	 7.61026	 0	 424
943	 5.88635	 7.61026	 0	 423
944	 5.89477	 7.61026	 0	 422
945	 5.89537	 7.61026	 0	 421
946	 5.89605	 7.61026	 0	 422
947	 5.90202	 7.61026	 0	 421
948	 5.90583	 7.61026	 0	 420
949	 5.90834	 7.61026	 0	 419
950	 5.90972	 7.61026	 0	 420
951	 5.91024	 7.61026	 0	 421
952	 5.91263	 7.61026	 0	 420
953	 5.91299	 7.61026	 0	 420
954	 5.91408	 7.61026	 0	 421
955	 5.91834	 7.61026	 0	 422
956	 5.92372	 7.61026	 0	 423
957	 5.92467	 7.61026	 0	 424
958	 5.92803	 7.61026	 0	 425
959	 5.92846	 7.61026	 0	 424
960	 5.9341	 7.61026	 0	 425
961	 5.9349	 7.61026	 0	 424
962	 5.93527	 7.61026	 0	 424
963	 5.93981	 7.61026	 0	 424
964	 5.94435	 7.61026	 0	 425
965	 5.94445	 7.61026	 0	 425
966	 5.94734	 7.61026	 0	 424
967	 5.95018	 7.61026	 0	 423
968	 5.95136	 7.61026	 0	 422
969	 5.9555	 7.61026	 0	 421
970	 5.95723	 7.61026	 0	 420
971	 5.95873	 7.61026	 0	 421
972	 5.96179	 7.61026	 0	 422
973	 5.96545	 7.61026	 0	 421
974	 5.96694	 7.61026	 0	 420
975	 5.9677	 7.61026	 0	 419
976	 5.96771	 7.61026	 0	 420
977	 5.96935	 7.61026	 0	 420
978	 5.97651	 7.61026	 0	 421
979	 5.98161	 7.61026	 0	 422
980	 5.98205	 7.61026	 0	 421
981	 5.98729	 7.61026	 0	 422
982	 5.98738	 7.61026	 0	 421
983	 5.99553	 7.61026	 0	 421
984	 5.99622	 7.61026	 0	 422
985	 6.00473	 7.61026	 0	 421
986	 6.02434	 7.61026	 0	 422
987	 6.02444	 7.61026	 0	 423
988	 6.02445	 7.61026	 0	 422
989	 6.02629	 7.61026	 0	 421
990	 6.02985	 7.61026	 0	 420
991	 6.03521	 7.61026	 0	 421
992	 6.0421	 7.61026	 0	 420
993	 6.04514	 7.61026	 0	 419
994	 6.04622	 7.61026	 0	 420
995	 6.04804	 7.61026	 0	 420
996	 6.0506	 7.61026	 0	 421
997	 6.06137	 7.61026	 0	 422
998	 6.063	 7.61026	 0	 423
999	 6.06901	 7.61026	 0	 422
1000	 6.06946	 7.61026	 0	 423
1001	 6.07835	 7.61026	 0	 424
1002	 6.08083	 7.61026	 0	 425
1003	 6.08195	 7.61026	 0	 424
1004	 6.08718	 7.61026	 0	 425
1005	 6.08813	 7.61026	 0	 425
1006	 6.08852	 7.61026	 0	 425
1007	 6.08973	 7.61026	 0	 426
1008	 6.09262	 7.61026	 0	 427
1009	 6.09547	 7.61026	 0	 427
1010	 6.09583	 7.61026	 0	 427
1011	 6.09647	 7.61026	 0	 427
1012	 6.09775	 7.61026	 0	 426
1013	 6.10285	 7.61026	 0	 427
1014	 6.10333	 7.61026	 0	 428
1015	 6.10407	 7.61026	 0	 427
1016	 6.10691	 7.61026	 0	 426
1017	 6.10755	 7.61026	 0	 427
1018	 6.10987	 7.61026	 0	 426
1019	 6.11676	 7.61026	 0	 426
1020	 6.13222	 7.61026	 0	 427
1021	 6.13298	 7.61026	 0	 428
1022	 6.14302	 7.61026	 0	 429
1023	 6.1504	 7.61026	 0	 430
1024	 6.15321	 7.61026	 0	 431
1025	 6.1535	 7.61026	 0	 432
1026	 6.16135	 7.61026	 0	 432
1027	 6.16219	 7.61026	 0	 433
1028	 6.16359	 7.61026	 0	 432
1029	 6.16376	 7.61026	 0	 433
1030	 6.1692	 7.61026	 0	 433
1031	 6.16962	 7.61026	 0	 432
1032	 6.17092	 7.61026	 0	 431
1033	 6.17276	 7.61026	 0	 430
1034	 6.17736	 7.61026	 0	 429
1035	 6.17823	 7.61026	 0	 430
1036	 6.18882	 7.61026	 0	 429
1037	 6.19932	 7.61026	 0	 430
1038	 6.19956	 7.61026	 0	 431
1039	 6.2019	 7.61026	 0	 430
1040	 6.21233	 7.61026	 0	 430
1041	 6.2133	 7.61026	 0	 430
1042	 6.21462	 7.61026	 0	 429
1043	 6.22129	 7.61026	 0	 430
1044	 6.22692	 7.61026	 0	 431
1045	 6.23158	 7.61026	 0	 430
1046	 6.23283	 7.61026	 0	 431
1047	 6.23285	 7.61026	 0	 430
1048	 6.23337	 7.61026	 0	 429
1049	 6.23532	 7.61026	 0	 428
1050	 6.23651	 7.61026	 0	 429
1051	 6.24125	 7.61026	 0	 430
1052	 6.2497	 7.61026	 0	 429
1053	 6.25678	 7.61026	 0	 429
1054	 6.25682	 7.61026	 0	 428
1055	 6.2637	 7.61026	 0	 427
1056	 6.2642	 7.61026	 0	 426
1057	 6.26465	 7.61026	 0	 426
1058	 6.27328	 7.61026	 0	 426
1059	 6.27371	 7.61026	 0	 425
1060	 6.27756	 7.61026	 0	 424
1061	 6.28026	 7.61026	 0	 423
1062	 6.28026	 7.61026	 0	 422
1063	 6.28396	 7.61026	 0	 423
1064	 6.29011	 7.61026	 0	 424
1065	 6.29101	 7.61026	 0	 425
1066	 6.29279	 7.61026	 0	 426
1067	 6.29288	 7.61026	 0	 425
1068	 6.29479	 7.61026	 0	 425
1069	 6.29635	 7.61026	 0	 425
1070	 6.29845	 7.61026	 0	 424
1071	 6.3087	 7.61026	 0	 424
1072	 6.31071	 7.61026	 0	 425
1073	 6.31383	 7.61026	 0	 424
1074	 6.31495	 7.61026	 0	 423
1075	 6.31848	 7.61026	 0	 422
1076	 6.31919	 7.61026	 0	 421
1077	 6.3229	 7.61026	 0	 420
1078	 6.33536	 7.61026	 0	 419
1079	 6.33896	 7.61026	 0	 420
1080	 6.34056	 7.61026	 0	 421
1081	 6.34228	 7.61026	 0	 421
1082	 6.34651	 7.61026	 0	 420
1083	 6.35939	 7.61026	 0	 419
1084	 6.36382	 7.61026	 0	 418
1085	 6.36988	 7.61026	 0	 417
1086	 6.3801	 7.61026	 0	 418
1087	 6.38139	 7.61026	 0	 418
1088	 6.39658	 7.61026	 0	 417
1089	 6.40005	 7.61026	 0	 418
1090	 6.40019	 7.61026	 0	 417
1091	 6.40209	 7.61026	 0	 416
1092	 6.40229	 7.61026	 0	 415
1093	 6.40559	 7.61026	 0	 414
1094	 6.40796	 7.61026	 0	 413
1095	 6.41205	 7.61026	 0	 413
1096	 6.413	 7.61026	 0	 414
1097	 6.4142	 7.61026	 0	 413
1098	 6.42973	 7.61026	 0	 412
1099	 6.42975	 7.61026	 0	 411
1100	 6.4315	 7.61026	 0	 410
1101	 6.43306	 7.61026	 0	 409
1102	 6.43897	 7.61026	 0	 408
1103	 6.44814	 7.61026	 0	 407
1104	 6.44948	 7.61026	 0	 408
1105	 6.45765	 7.61026	 0	 407
1106	 6.46108	 7.61026	 0	 406
1107	 6.47095	 7.61026	 0	 405
1108	 6.471	 7.61026	 0	 404
1109	 6.47107	 7.61026	 0	 405
1110	 6.47234	 7.61026	 0	 406
1111	 6.47341	 7.61026	 0	 405
1112	 6.4801	 7.61026	 0	 406
1113	 6.48053	 7.61026	 0	 407
1114	 6.48276	 7.61026	 0	 408
1115	 6.48431	 7.61026	 0	 407
1116	 6.4856	 7.61026	 0	 406
1117	 6.48629	 7.61026	 0	 405
1118	 6.48863	 7.61026	 0	 406
1119	 6.49157	 7.61026	 0	 407
1120	 6.49194	 7.61026	 0	 408
1121	 6.492	 7.61026	 0	 408
1122	 6.49677	 7.61026	 0	 407
1123	 6.49734	 7.61026	 0	 408
1124	 6.50197	 7.61026	 0	 407
1125	 6.50537	 7.61026	 0	 407
1126	 6.50675	 7.61026	 0	 408
1127	 6.50733	 7.61026	 0	 407
1128	 6.51162	 7.61026	 0	 406
1129	 6.5134	 7.61026	 0	 405
1130	 6.51399	 7.61026	 0	 404
1131	 6.52243	 7.61026	 0	 405
1132	 6.52286	 7.61026	 0	 406
1133	 6.52558	 7.61026	 0	 405
1134	 6.52665	 7.61026	 0	 404
1135	 6.52728	 7.61026	 0	 403
1136	 6.52801	 7.61026	 0	 402
1137	 6.5286	 7.61026	 0	 401
1138	 6.53274	 7.61026	 0	 401
1139	 6.53334	 7.61026	 0	 400
1140	 6.53464	 7.61026	 0	 401
1141	 6.53543	 7.61026	 0	 400
1142	 6.53602	 7.61026	 0	 399
1143	 6.53836	 7.61026	 0	 398
1144	 6.54011	 7.61026	 0	 397
1145	 6.54555	 7.61026	 0	 396
1146	 6.54897	 7.61026	 0	 395
1147	 6.56265	 7.61026	 0	 395
1148	 6.56544	 7.61026	 0	 394
1149	 6.5656	 7.61026	 0	 395
1150	 6.57104	 7.61026	 0	 395
1151	 6.5717	 7.61026	 0	 394
1152	 6.58251	 7.61026	 0	 393
1153	 6.58253	 7.61026	 0	 392
1154	 6.58275	 7.61026	 0	 391
1155	 6.5842	 7.61026	 0	 392
1156	 6.58592	 7.61026	 0	 391
1157	 6.59061	 7.61026	 0	 390
1158	 6.59358	 7.61026	 0	 390
1159	 6.59453	 7.61026	 0	 389
1160	 6.59513	 7.61026	 0	 389
1161	 6.59921	 7.61026	 0	 388
1162	 6.60077	 7.61026	 0	 389
1163	 6.60097	 7.61026	 0	 389
1164	 6.60876	 7.61026	 0	 388
1165	 6.61047	 7.61026	 0	 389
1166	 6.61133	 7.61026	 0	 390
1167	 6.62335	 7.61026	 0	 390
1168	 6.62529	 7.61026	 0	 391
1169	 6.6312	 7.61026	 0	 390
1170	 6.6401	 7.61026	 0	 391
1171	 6.64368	 7.61026	 0	 390
1172	 6.64384	 7.61026	 0	 391
1173	 6.64488	 7.61026	 0	 390
1174	 6.64677	 7.61026	 0	 391
1175	 6.64764	 7.61026	 0	 392
1176	 6.65005	 7.61026	 0	 391
1177	 6.65865	 7.61026	 0	 390
1178	 6.66166	 7.61026	 0	 391
1179	 6.66774	 7.61026	 0	 390
1180	 6.67052	 7.61026	 0	 391
1181	 6.67202	 7.61026	 0	 390
1182	 6.67456	 7.61026	 0	 391
1183	 6.67491	 7.61026	 0	 392
1184	 6.67825	 7.61026	 0	 391
1185	 6.68233	 7.61026	 0	 390
1186	 6.68253	 7.61026	 0	 389
1187	 6.69057	 7.61026	 0	 390
1188	 6.6999	 7.61026	 0	 391
1189	 6.70101	 7.61026	 0	 390
1190	 6.70318	 7.61026	 0	 390
1191	 6.70478	 7.61026	 0	 390
1192	 6.7108	 7.61026	 0	 390
1193	 6.71713	 7.61026	 0	 389
1194	 6.72103	 7.61026	 0	 388
1195	 6.72181	 7.61026	 1	 389
1196	 6.72192	 7.61026	 1	 390
1197	 6.72438	 7.61026	 1	 391
1198	 6.7245	 7.61026	 1	 392
1199	 6.72594	 7.61026	 0	 391
1200	 6.72926	 7.61026	 0	 391
1201	 6.72987	 7.61026	 0	 390
1202	 6.73055	 7.61026	 0	 389
1203	 6.73169	 7.61026	 0	 388
1204	 6.73277	 7.61026	 0	 387
1205	 6.73682	 7.61026	 0	 386
1206	 6.73729	 7.61026	 0	 387
1207	 6.73921	 7.61026	 0	 386
1208	 6.74171	 7.61026	 0	 385
1209	 6.74634	 7.61026	 0	 385
1210	 6.74761	 7.61026	 0	 385
1211	 6.74767	 7.61026	 0	 384
1212	 6.74909	 7.61026	 0	 383
1213	 6.75135	 7.61026	 0	 382
1214	 6.75172	 7.61026	 0	 381
1215	 6.7568	 7.61026	 0	 380
1216	 6.75964	 7.61026	 1	 381
1217	 6.75976	 7.61026	 1	 382
1218	 6.76222	 7.61026	 1	 383
1219	 6.76233	 7.61026	 1	 384
1220	 6.76749	 7.61026	 0	 385
1221	 6.76859	 7.61026	 0	 384
1222	 6.77246	 7.61026	 1	 385
1223	 6.77258	 7.61026	 1	 386
1224	 6.77504	 7.61026	 1	 387
1225	 6.77516	 7.61026	 1	 388
1226	 6.77614	 7.61026	 0	 387
1227	 6.78113	 7.61026	 0	 386
1228	 6.78232	 7.61026	 0	 385
1229	 6.78392	 7.61026	 0	 384
1230	 6.78598	 7.61026	 0	 383
1231	 6.78799	 7.61026	 0	 383
1232	 6.7883	 7.61026	 0	 382
1233	 6.7899	 7.61026	 1	 383
1234	 6.79002	 7.61026	 1	 384
1235	 6.7915	 7.61026	 1	 385
1236	 6.79174	 7.61026	 0	 385
1237	 6.79202	 7.61026	 1	 386
1238	 6.7922	 7.61026	 1	 387
1239	 6.79223	 7.61026	 0	 387
1240	 6.79233	 7.61026	 1	 388
1241	 6.79396	 7.61026	 1	 389
1242	 6.79471	 7.61026	 1	 390
1243	 6.7962	 7.61026	 0	 389
1244	 6.7983	 7.61026	 1	 390
1245	 6.79921	 7.61026	 0	 389
1246	 6.8	 7.61026	 1	 390
1247	 6.80098	 7.61026	 0	 389
1248	 6.8016	 7.61026	 0	 389
1249	 6.80511	 7.61026	 0	 388
1250	 6.80688	 7.61026	 0	 387
1251	 6.80953	 7.61026	 1	 388
1252	 6.81105	 7.61026	 1	 389
1253	 6.81196	 7.61026	 1	 390
1254	 6.81296	 7.61026	 1	 391
1255	 6.81351	 7.61026	 1	 392
1256	 6.8138	 7.61026	 0	 391
1257	 6.81434	 7.61026	 1	 391
1258	 6.81439	 7.61026	 1	 392
1259	 6.81562	 7.61026	 1	 393
1260	 6.81568	 7.61026	 1	 393
1261	 6.81898	 7.61026	 1	 394
1262	 6.82006	 7.61026	 0	 395
1263	 6.82171	 7.61026	 0	 394
1264	 6.82794	 7.61026	 1	 395
1265	 6.82893	 7.61026	 0	 394
1266	 6.8305	 7.61026	 1	 395
1267	 6.8317	 7.61026	 1	 395
1268	 6.83176	 7.61026	 1	 396
1269	 6.83178	 7.61026	 0	 395
1270	 6.83285	 7.61026	 1	 396
1271	 6.83292	 7.61026	 1	 396
1272	 6.83331	 7.61026	 1	 397
1273	 6.83389	 7.61026	 1	 397
1274	 6.83454	 7.61026	 1	 398
1275	 6.83524	 7.61026	 1	 398
1276	 6.83548	 7.61026	 0	 397
1277	 6.83746	 7.61026	 1	 398
1278	 6.83989	 7.61026	 1	 399
1279	 6.84075	 7.61026	 1	 399
1280	 6.84203	 7.61026	 1	 400
1281	 6.84489	 7.61026	 0	 399
1282	 6.84932	 7.61026	 1	 400
1283	 6.85126	 7.61026	 1	 401
1284	 6.85134	 7.61026	 1	 401
1285	 6.85198	 7.61026	 1	 402
1286	 6.85204	 7.61026	 0	 401
1287	 6.85218	 7.61026	 0	 400
1288	 6.85255	 7.61026	 1	 400
1289	 6.85287	 7.61026	 1	 401
1290	 6.85399	 7.61026	 0	 401
1291	 6.8541	 7.61026	 1	 402
1292	 6.85596	 7.61026	 0	 401
1293	 6.85668	 7.61026	 1	 401
1294	 6.8567	 7.61026	 1	 402
1295	 6.85783	 7.61026	 1	 403
1296	 6.86096	 7.61026	 1	 404
1297	 6.86102	 7.61026	 1	 404
1298	 6.86143	 7.61026	 1	 404
1299	 6.8624	 7.61026	 0	 404
1300	 6.86272	 7.61026	 1	 404
1301	 6.86335	 7.61026	 0	 403
1302	 6.86388	 7.61026	 1	 404
1303	 6.86544	 7.61026	 1	 405
1304	 6.86775	 7.61026	 0	 404
1305	 6.86802	 7.61026	 1	 405
1306	 6.86884	 7.61026	 1	 406
1307	 6.86964	 7.61026	 1	 407
1308	 6.87127	 7.61026	 1	 408
1309	 6.87562	 7.61026	 0	 408
1310	 6.87632	 7.61026	 1	 408
1311	 6.87851	 7.61026	 1	 409
1312	 6.87929	 7.61026	 0	 408
1313	 6.88035	 7.61026	 1	 408
1314	 6.88108	 7.61026	 1	 409
1315	 6.88164	 7.61026	 1	 409
1316	 6.8817	 7.61026	 1	 410
1317	 6.88292	 7.61026	 1	 410
1318	 6.88345	 7.61026	 1	 411
1319	 6.88412	 7.61026	 1	 411
1320	 6.88551	 7.61026	 0	 410
1321	 6.88844	 7.61026	 1	 411
1322	 6.89057	 7.61026	 1	 412
1323	 6.89107	 7.61026	 1	 412
1324	 6.89216	 7.61026	 1	 413
1325	 6.89553	 7.61026	 1	 414
1326	 6.89727	 7.61026	 1	 415
1327	 6.89896	 7.61026	 0	 415
1328	 6.89923	 7.61026	 1	 416
1329	 6.89984	 7.61026	 1	 417
1330	 6.90056	 7.61026	 1	 417
1331	 6.90154	 7.61026	 0	 416
1332	 6.90237	 7.61026	 1	 417
1333	 6.90289	 7.61026	 1	 418
1334	 6.90543	 7.61026	 1	 418
1335	 6.9066	 7.61026	 1	 418
1336	 6.90701	 7.61026	 1	 419
1337	 6.90964	 7.61026	 1	 419
1338	 6.90985	 7.61026	 1	 420
1339	 6.91065	 7.61026	 1	 420
1340	 6.91111	 7.61026	 0	 420
1341	 6.91186	 7.61026	 1	 420
1342	 6.913	 7.61026	 0	 420
1343	 6.91479	 7.61026	 0	 420
1344	 6.92007	 7.61026	 1	 421
1345	 6.92038	 7.61026	 1	 421
1346	 6.92097	 7.61026	 0	 420
1347	 6.92139	 7.61026	 1	 421
1348	 6.92166	 7.61026	 1	 422
1349	 6.92221	 7.61026	 0	 422
1350	 6.92376	 7.61026	 1	 422
1351	 6.92494	 7.61026	 0	 421
1352	 6.92556	 7.61026	 0	 421
1353	 6.92611	 7.61026	 1	 421
1354	 6.92903	 7.61026	 1	 421
1355	 6.92932	 7.61026	 1	 421
1356	 6.93076	 7.61026	 1	 422
1357	 6.93434	 7.61026	 0	 421
1358	 6.93457	 7.61026	 1	 422
1359	 6.93666	 7.61026	 1	 423
1360	 6.93914	 7.61026	 1	 423
1361	 6.93986	 7.61026	 1	 424
1362	 6.94042	 7.61026	 1	 425
1363	 6.94054	 7.61026	 1	 425
1364	 6.94132	 7.61026	 1	 426
1365	 6.94181	 7.61026	 1	 427
1366	 6.94194	 7.61026	 1	 427
1367	 6.94244	 7.61026	 0	 426
1368	 6.94343	 7.61026	 0	 426
1369	 6.94348	 7.61026	 0	 425
1370	 6.94354	 7.61026	 1	 426
1371	 6.94619	 7.61026	 1	 426
1372	 6.94676	 7.61026	 1	 427
1373	 6.94682	 7.61026	 0	 427
1374	 6.94718	 7.61026	 0	 426
1375	 6.95151	 7.61026	 0	 425
1376	 6.95187	 7.61026	 1	 426
1377	 6.95363	 7.61026	 1	 427
1378	 6.95457	 7.61026	 0	 426
1379	 6.95617	 7.61026	 1	 426
1380	 6.95646	 7.61026	 1	 427
1381	 6.95793	 7.61026	 1	 428
1382	 6.9599	 7.61026	 1	 429
1383	 6.9604	 7.61026	 1	 430
1384	 6.96099	 7.61026	 1	 431
1385	 6.96187	 7.61026	 1	 431
1386	 6.96198	 7.61026	 1	 431
1387	 6.96212	 7.61026	 1	 431
1388	 6.96318	 7.61026	 1	 432
1389	 6.96535	 7.61026	 1	 433
1390	 6.96567	 7.61026	 1	 434
1391	 6.97246	 7.61026	 1	 435
1392	 6.97379	 7.61026	 1	 435
1393	 6.97523	 7.61026	 1	 436
1394	 6.97866	 7.61026	 1	 436
1395	 6.98026	 7.61026	 1	 436
1396	 6.98049	 7.61026	 1	 437
1397	 6.98109	 7.61026	 1	 438
1398	 6.9813	 7.61026	 1	 439
1399	 6.98334	 7.61026	 1	 440
1400	 6.98352	 7.61026	 0	 439
1401	 6.98422	 7.61026	 1	 439
1402	 6.98531	 7.61026	 1	 440
1403	 6.9867	 7.61026	 1	 440
1404	 6.99139	 7.61026	 0	 439
1405	 6.99401	 7.61026	 1	 440
1406	 6.99454	 7.61026	 1	 439
1407	 6.99479	 7.61026	 1	 440
1408	 6.99481	 7.61026	 0	 439
1409	 6.99721	 7.61026	 1	 440
1410	 6.99852	 7.61026	 1	 440
1411	 7.00002	 7.61026	 0	 441
1412	 7.00024	 7.61026	 1	 441
1413	 7.00063	 7.61026	 1	 442
1414	 7.00065	 7.61026	 1	 441
1415	 7.00111	 7.61026	 1	 440
1416	 7.0028	 7.61026	 1	 439
1417	 7.00333	 7.61026	 1	 438
1418	 7.00442	 7.61026	 0	 437
1419	 7.00528	 7.61026	 1	 436
1420	 7.00567	 7.61026	 1	 435
1421	 7.00634	 7.61026	 1	 436
1422	 7.00929	 7.61026	 0	 437
1423	 7.01112	 7.61026	 0	 437
1424	 7.01309	 7.61026	 0	 436
1425	 7.01401	 7.61026	 1	 435
1426	 7.01434	 7.61026	 1	 436
1427	 7.01632	 7.61026	 1	 437
1428	 7.01794	 7.61026	 1	 436
1429	 7.02059	 7.61026	 1	 435
1430	 7.02098	 7.61026	 1	 434
1431	 7.02289	 7.61026	 1	 433
1432	 7.02308	 7.61026	 1	 432
1433	 7.02345	 7.61026	 0	 433
1434	 7.02481	 7.61026	 1	 432
1435	 7.02531	 7.61026	 1	 431
1436	 7.02602	 7.61026	 0	 430
1437	 7.03108	 7.61026	 0	 429
1438	 7.03207	 7.61026	 0	 428
1439	 7.03233	 7.61026	 1	 429
1440	 7.03282	 7.61026	 0	 428
1441	 7.03374	 7.61026	 1	 429
1442	 7.0361	 7.61026	 1	 428
1443	 7.03648	 7.61026	 0	 427
1444	 7.0371	 7.61026	 0	 426
1445	 7.03717	 7.61026	 1	 427
1446	 7.03745	 7.61026	 1	 426
1447	 7.03758	 7.61026	 1	 427
1448	 7.03764	 7.61026	 0	 426
1449	 7.03996	 7.61026	 0	 426
1450	 7.04037	 7.61026	 1	 425
1451	 7.04192	 7.61026	 0	 424
1452	 7.04209	 7.61026	 0	 423
1453	 7.04518	 7.61026	 1	 424
1454	 7.04639	 7.61026	 1	 423
1455	 7.04725	 7.61026	 1	 424
1456	 7.04748	 7.61026	 1	 425
1457	 7.04837	 7.61026	 1	 426
1458	 7.04909	 7.61026	 0	 425
1459	 7.05318	 7.61026	 0	 425
1460	 7.05634	 7.61026	 1	 424
1461	 7.05853	 7.61026	 1	 423
1462	 7.06147	 7.61026	 0	 423
1463	 7.06498	 7.61026	 1	 424
1464	 7.06557	 7.61026	 1	 425
1465	 7.06608	 7.61026	 1	 426
1466	 7.06764	 7.61026	 0	 425
1467	 7.06808	 7.61026	 1	 424
1468	 7.06813	 7.61026	 1	 425
1469	 7.06835	 7.61026	 0	 424
1470	 7.06841	 7.61026	 1	 425
1471	 7.06936	 7.61026	 1	 424
1472	 7.07104	 7.61026	 0	 424
1473	 7.07226	 7.61026	 1	 423
1474	 7.07398	 7.61026	 0	 422
1475	 7.0742	 7.61026	 1	 423
1476	 7.07792	 7.61026	 1	 422
1477	 7.0788	 7.61026	 1	 421
1478	 7.07903	 7.61026	 0	 420
1479	 7.0796	 7.61026	 0	 419
1480	 7.08066	 7.61026	 0	 418
1481	 7.0832	 7.61026	 0	 418
1482	 7.08415	 7.61026	 1	 417
1483	 7.08543	 7.61026	 1	 416
1484	 7.08579	 7.61026	 0	 415
1485	 7.08684	 7.61026	 1	 414
1486	 7.08717	 7.61026	 1	 413
1487	 7.08816	 7.61026	 1	 412
1488	 7.08877	 7.61026	 1	 411
1489	 7.08988	 7.61026	 1	 410
1490	 7.09098	 7.61026	 1	 411
1491	 7.09188	 7.61026	 0	 410
1492	 7.09218	 7.61026	 1	 409
1493	 7.0935	 7.61026	 0	 408
1494	 7.09358	 7.61026	 0	 408
1495	 7.09484	 7.61026	 0	 409
1496	 7.09527	 7.61026	 1	 408
1497	 7.10116	 7.61026	 1	 409
1498	 7.10232	 7.61026	 0	 408
1499	 7.10419	 7.61026	 1	 407
1500	 7.10485	 7.61026	 0	 406
1501	 7.10703	 7.61026	 1	 405
1502	 7.10715	 7.61026	 1	 406
1503	 7.10763	 7.61026	 1	 405
1504	 7.10829	 7.61026	 1	 404
1505	 7.10875	 7.61026	 1	 403
1506	 7.11051	 7.61026	 1	 402
1507	 7.11198	 7.61026	 0	 402
1508	 7.11299	 7.61026	 1	 403
1509	 7.11583	 7.61026	 0	 402
1510	 7.11596	 7.61026	 0	 402
1511	 7.11857	 7.61026	 1	 401
1512	 7.11905	 7.61026	 1	 402
1513	 7.12187	 7.61026	 0	 401
1514	 7.12279	 7.61026	 1	 402
1515	 7.12284	 7.61026	 0	 401
1516	 7.1244	 7.61026	 1	 402
1517	 7.12512	 7.61026	 0	 401
1518	 7.12512	 7.61026	 1	 402
1519	 7.12692	 7.61026	 0	 401
1520	 7.12801	 7.61026	 0	 400
1521	 7.13072	 7.61026	 1	 399
1522	 7.13683	 7.61026	 1	 398
1523	 7.13781	 7.61026	 1	 397
1524	 7.13862	 7.61026	 1	 398
1525	 7.14316	 7.61026	 1	 397
1526	 7.14445	 7.61026	 1	 398
1527	 7.1468	 7.61026	 1	 397
1528	 7.14926	 7.61026	 1	 396
1529	 7.15939	 7.61026	 1	 395
1530	 7.15951	 7.61026	 1	 396
1531	 7.16173	 7.61026	 1	 397
1532	 7.16176	 7.61026	 1	 396
1533	 7.16191	 7.61026	 0	 396
1534	 7.16369	 7.61026	 1	 397
1535	 7.16474	 7.61026	 1	 396
1536	 7.1648	 7.61026	 1	 395
1537	 7.16488	 7.61026	 0	 394
1538	 7.16496	 7.61026	 0	 393
1539	 7.16513	 7.61026	 1	 392
1540	 7.16526	 7.61026	 1	 393
1541	 7.16936	 7.61026	 1	 392
1542	 7.17108	 7.61026	 0	 392
1543	 7.17201	 7.61026	 0	 392
1544	 7.17273	 7.61026	 0	 391
1545	 7.17404	 7.61026	 1	 392
1546	 7.17466	 7.61026	 1	 393
1547	 7.17596	 7.61026	 0	 392
1548	 7.17623	 7.61026	 0	 392
1549	 7.1763	 7.61026	 0	 391
1550	 7.17945	 7.61026	 1	 390
1551	 7.18127	 7.61026	 1	 389
1552	 7.18253	 7.61026	 1	 388
1553	 7.18359	 7.61026	 0	 387
1554	 7.18419	 7.61026	 1	 386
1555	 7.18501	 7.61026	 1	 385
1556	 7.18866	 7.61026	 0	 384
1557	 7.19025	 7.61026	 0	 384
1558	 7.19274	 7.61026	 1	 385
1559	 7.19287	 7.61026	 1	 386
1560	 7.19528	 7.61026	 0	 386
1561	 7.1953	 7.61026	 1	 387
1562	 7.1965	 7.61026	 1	 386
1563	 7.19869	 7.61026	 0	 385
1564	 7.19885	 7.61026	 1	 384
1565	 7.19945	 7.61026	 1	 383
1566	 7.20144	 7.61026	 1	 382
1567	 7.20188	 7.61026	 1	 381
1568	 7.20363	 7.61026	 0	 381
1569	 7.20391	 7.61026	 1	 380
1570	 7.208	 7.61026	 1	 381
1571	 7.20841	 7.61026	 1	 382
1572	 7.20854	 7.61026	 1	 383
1573	 7.21119	 7.61026	 1	 384
1574	 7.2114	 7.61026	 0	 383
1575	 7.21262	 7.61026	 0	 383
1576	 7.21449	 7.61026	 0	 382
1577	 7.21461	 7.61026	 1	 383
1578	 7.21495	 7.61026	 1	 382
1579	 7.21642	 7.61026	 1	 383
1580	 7.21706	 7.61026	 1	 382
1581	 7.21738	 7.61026	 1	 381
1582	 7.21848	 7.61026	 1	 380
1583	 7.22153	 7.61026	 1	 379
1584	 7.22689	 7.61026	 0	 379
1585	 7.2278	 7.61026	 1	 380
1586	 7.22834	 7.61026	 0	 380
1587	 7.23024	 7.61026	 1	 381
1588	 7.23123	 7.61026	 1	 382
1589	 7.23282	 7.61026	 1	 383
1590	 7.23385	 7.61026	 1	 382
1591	 7.23442	 7.61026	 1	 381
1592	 7.23474	 7.61026	 0	 381
1593	 7.23965	 7.61026	 1	 382
1594	 7.24001	 7.61026	 1	 383
1595	 7.24206	 7.61026	 1	 382
1596	 7.24313	 7.61026	 1	 381
1597	 7.24331	 7.61026	 1	 381
1598	 7.24588	 7.61026	 1	 381
1599	 7.24737	 7.61026	 0	 380
1600	 7.24816	 7.61026	 0	 380
1601	 7.24999	 7.61026	 1	 379
1602	 7.25159	 7.61026	 1	 378
1603	 7.2517	 7.61026	 1	 378
1604	 7.25273	 7.61026	 0	 377
1605	 7.25418	 7.61026	 1	 378
1606	 7.25427	 7.61026	 1	 378
1607	 7.25522	 7.61026	 0	 377
1608	 7.25732	 7.61026	 1	 376
1609	 7.25842	 7.61026	 1	 375
1610	 7.25888	 7.61026	 0	 375
1611	 7.25993	 7.61026	 0	 375
1612	 7.261	 7.61026	 1	 374
1613	 7.26153	 7.61026	 1	 373
1614	 7.26207	 7.61026	 1	 373
1615	 7.26234	 7.61026	 1	 374
1616	 7.26471	 7.61026	 1	 373
1617	 7.26516	 7.61026	 0	 372
1618	 7.2661	 7.61026	 0	 371
1619	 7.26803	 7.61026	 1	 371
1620	 7.26888	 7.61026	 1	 370
1621	 7.26985	 7.61026	 1	 369
1622	 7.27003	 7.61026	 1	 370
1623	 7.27153	 7.61026	 0	 369
1624	 7.27157	 7.61026	 1	 368
1625	 7.27303	 7.61026	 1	 368
1626	 7.27975	 7.61026	 1	 367
1627	 7.27999	 7.61026	 1	 366
1628	 7.28343	 7.61026	 1	 365
1629	 7.28469	 7.61026	 1	 364
1630	 7.28518	 7.61026	 1	 363
1631	 7.28521	 7.61026	 1	 363
1632	 7.28604	 7.61026	 0	 362
1633	 7.28646	 7.61026	 1	 361
1634	 7.2865	 7.61026	 1	 360
1635	 7.28756	 7.61026	 0	 359
1636	 7.28941	 7.61026	 1	 360
1637	 7.29059	 7.61026	 0	 360
1638	 7.29357	 7.61026	 1	 359
1639	 7.29475	 7.61026	 0	 358
1640	 7.29485	 7.61026	 1	 357
1641	 7.2962	 7.61026	 0	 356
1642	 7.2995	 7.61026	 1	 355
1643	 7.30001	 7.61026	 0	 354
1644	 7.30018	 7.61026	 0	 354
1645	 7.30296	 7.61026	 1	 353
1646	 7.30394	 7.61026	 1	 352
1647	 7.30542	 7.61026	 1	 352
1648	 7.30669	 7.61026	 1	 353
1649	 7.30696	 7.61026	 1	 354
1650	 7.30796	 7.61026	 0	 353
1651	 7.30857	 7.61026	 0	 352
1652	 7.30868	 7.61026	 1	 351
1653	 7.31098	 7.61026	 0	 350
1654	 7.31294	 7.61026	 1	 351
1655	 7.31346	 7.61026	 1	 351
1656	 7.31361	 7.61026	 1	 350
1657	 7.31724	 7.61026	 0	 349
1658	 7.31846	 7.61026	 0	 348
1659	 7.31902	 7.61026	 1	 349
1660	 7.32057	 7.61026	 1	 349
1661	 7.32097	 7.61026	 1	 349
1662	 7.32108	 7.61026	 1	 348
1663	 7.32426	 7.61026	 0	 347
1664	 7.32701	 7.61026	 1	 346
1665	 7.32736	 7.61026	 0	 345
1666	 7.33049	 7.61026	 1	 344
1667	 7.33251	 7.61026	 1	 345
1668	 7.33365	 7.61026	 0	 344
1669	 7.33538	 7.61026	 0	 343
1670	 7.33587	 7.61026	 0	 343
1671	 7.33815	 7.61026	 1	 343
1672	 7.33823	 7.61026	 1	 343
1673	 7.33835	 7.61026	 1	 344
1674	 7.3386	 7.61026	 0	 343
1675	 7.34095	 7.61026	 0	 342
1676	 7.34105	 7.61026	 0	 341
1677	 7.34283	 7.61026	 0	 341
1678	 7.34312	 7.61026	 0	 340
1679	 7.34536	 7.61026	 1	 339
1680	 7.34577	 7.61026	 1	 339
1681	 7.34587	 7.61026	 0	 338
1682	 7.34618	 7.61026	 0	 337
1683	 7.3502	 7.61026	 0	 336
1684	 7.35054	 7.61026	 0	 335
1685	 7.35128	 7.61026	 0	 334
1686	 7.35177	 7.61026	 0	 333
1687	 7.35207	 7.61026	 1	 332
1688	 7.35566	 7.61026	 1	 331
1689	 7.35592	 7.61026	 1	 330
1690	 7.35744	 7.61026	 1	 331
1691	 7.35745	 7.6082	 1	 332
1692	 7.35808	 7.57102	 1	 333
1693	 7.3581	 7.57102	 1	 334
1694	 7.35816	 7.57102	 0	 333
1695	 7.3587	 7.57102	 1	 332
1696	 7.3588	 7.57102	 0	 331
1697	 7.36162	 7.57102	 1	 330
1698	 7.36194	 7.57102	 1	 331
1699	 7.36266	 7.57102	 0	 330
1700	 7.36297	 7.57102	 1	 329
1701	 7.36406	 7.57102	 0	 328
1702	 7.36412	 7.57102	 0	 327
1703	 7.36604	 7.57102	 1	 327
1704	 7.3669	 7.57102	 1	 328
1705	 7.3669	 7.57102	 1	 329
1706	 7.36691	 7.57102	 1	 330
1707	 7.36754	 7.57102	 1	 331
1708	 7.36756	 7.57102	 1	 332
1709	 7.36797	 7.57102	 1	 331
1710	 7.369	 7.57102	 1	 330
1711	 7.36918	 7.57102	 0	 329
1712	 7.36991	 7.57102	 0	 328
1713	 7.37011	 7.57102	 1	 329
1714	 7.37012	 7.57102	 1	 330
1715	 7.37075	 7.57001	 1	 331
1716	 7.37076	 7.57001	 1	 332
1717	 7.3717	 7.57001	 1	 332
1718	 7.37235	 7.57001	 0	 331
1719	 7.37267	 7.57001	 1	 332
1720	 7.37268	 7.57001	 1	 333
1721	 7.37331	 7.57001	 1	 334
1722	 7.37333	 7.57001	 1	 335
1723	 7.37338	 7.57001	 0	 334
1724	 7.3737	 7.57001	 1	 335
1725	 7.37427	 7.57001	 1	 336
1726	 7.37483	 7.57001	 1	 337
1727	 7.37489	 7.57001	 1	 337
1728	 7.37517	 7.57001	 1	 336
1729	 7.37549	 7.57001	 1	 337
1730	 7.37625	 7.57001	 1	 338
1731	 7.37673	 7.57001	 1	 338
1732	 7.37681	 7.57001	 1	 339
1733	 7.37699	 7.57001	 1	 340
1734	 7.37741	 7.57001	 1	 341
1735	 7.37765	 7.57001	 1	 342
1736	 7.37804	 7.57001	 1	 343
1737	 7.37809	 7.57001	 1	 342
1738	 7.37823	 7.57001	 1	 341
1739	 7.37995	 7.57001	 1	 340
1740	 7.38057	 7.57001	 1	 339
1741	 7.38058	 7.57001	 1	 338
1742	 7.38089	 7.57001	 1	 337
1743	 7.3809	 7.57001	 1	 336
1744	 7.38103	 7.57001	 0	 335
1745	 7.38115	 7.57001	 1	 336
1746	 7.38174	 7.57001	 1	 337
1747	 7.38275	 7.57001	 1	 336
1748	 7.38307	 7.57001	 1	 335
1749	 7.38313	 7.57001	 1	 334
1750	 7.38314	 7.57001	 1	 333
1751	 7.38345	 7.57001	 1	 332
1752	 7.38346	 7.57001	 1	 331
1753	 7.38351	 7.57001	 1	 332
1754	 7.38385	 7.57001	 1	 333
1755	 7.3841	 7.57001	 1	 334
1756	 7.3845	 7.57001	 1	 335
1757	 7.3853	 7.57001	 1	 334
1758	 7.38563	 7.57001	 1	 333
1759	 7.38589	 7.57001	 1	 332
1760	 7.38608	 7.57001	 1	 331
1761	 7.38621	 7.57001	 1	 330
1762	 7.38646	 7.57001	 1	 331
1763	 7.38647	 7.57001	 1	 332
1764	 7.38669	 7.57001	 1	 331
1765	 7.38697	 7.57001	 1	 330
1766	 7.38702	 7.57001	 1	 331
1767	 7.3871	 7.57001	 1	 332
1768	 7.38716	 7.57001	 1	 331
1769	 7.38748	 7.57001	 1	 330
1770	 7.38763	 7.57001	 0	 329
1771	 7.38787	 7.57001	 1	 328
1772	 7.38816	 7.57001	 1	 327
1773	 7.38818	 7.57001	 1	 326
1774	 7.38909	 7.57001	 0	 325
1775	 7.38966	 7.57001	 1	 326
1776	 7.39032	 7.57001	 1	 327
1777	 7.39094	 7.57001	 1	 326
1778	 7.39107	 7.57001	 0	 325
1779	 7.39135	 7.57001	 1	 326
1780	 7.39143	 7.57001	 1	 325
1781	 7.3916	 7.57001	 1	 324
1782	 7.39189	 7.57001	 1	 323
1783	 7.39194	 7.57001	 1	 324
1784	 7.39278	 7.57001	 1	 323
1785	 7.39331	 7.57001	 1	 324
1786	 7.39387	 7.57001	 0	 323
1787	 7.39396	 7.57001	 1	 324
1788	 7.3943	 7.57001	 0	 323
1789	 7.3944	 7.57001	 1	 324
1790	 7.39454	 7.57001	 1	 323
1791	 7.39486	 7.57001	 1	 322
1792	 7.39503	 7.57001	 1	 323
1793	 7.39549	 7.57001	 1	 322
1794	 7.39586	 7.57001	 0	 321
1795	 7.39634	 7.57001	 1	 320
1796	 7.39652	 7.57001	 1	 321
1797	 7.39666	 7.57001	 1	 320
1798	 7.3969	 7.57001	 1	 319
1799	 7.39716	 7.57001	 1	 320
1800	 7.39718	 7.57001	 1	 319
1801	 7.39834	 7.57001	 1	 318
1802	 7.399	 7.57001	 0	 317
1803	 7.39925	 7.57001	 1	 318
1804	 7.39942	 7.57001	 1	 319
1805	 7.39959	 7.57001	 1	 318
1806	 7.39996	 7.57001	 1	 318
1807	 7.40007	 7.57001	 1	 319
1808	 7.40012	 7.57001	 1	 318
1809	 7.40045	 7.57001	 1	 317
1810	 7.40107	 7.57001	 1	 316
1811	 7.40125	 7.57001	 1	 317
1812	 7.4018	 7.57001	 1	 316
1813	 7.4021	 7.57001	 1	 315
1814	 7.40213	 7.57001	 1	 316
1815	 7.40282	 7.57001	 1	 315
1816	 7.40296	 7.57001	 1	 314
1817	 7.40327	 7.57001	 1	 315
1818	 7.40374	 7.57001	 1	 314
1819	 7.4045	 7.57001	 1	 315
1820	 7.40459	 7.57001	 1	 316
1821	 7.4048	 7.57001	 1	 317
1822	 7.40486	 7.57001	 1	 316
1823	 7.40514	 7.57001	 1	 317
1824	 7.40518	 7.57001	 1	 316
1825	 7.40592	 7.57001	 1	 316
1826	 7.40698	 7.57001	 1	 315
1827	 7.40705	 7.57001	 1	 316
1828	 7.40731	 7.57001	 1	 315
1829	 7.40761	 7.57001	 1	 316
1830	 7.40784	 7.57001	 1	 315
1831	 7.40801	 7.57001	 1	 314
1832	 7.40802	 7.57001	 1	 313
1833	 7.40849	 7.57001	 1	 314
1834	 7.4088	 7.57001	 1	 313
1835	 7.40889	 7.57001	 1	 314
1836	 7.40945	 7.57001	 1	 315
1837	 7.40989	 7.57001	 1	 314
1838	 7.41021	 7.57001	 1	 313
1839	 7.41032	 7.57001	 0	 312
1840	 7.411	 7.57001	 1	 311
1841	 7.41142	 7.57001	 1	 311
1842	 7.41171	 7.57001	 1	 310
1843	 7.412	 7.57001	 1	 311
1844	 7.41264	 7.57001	 0	 310
1845	 7.41271	 7.57001	 1	 310
1846	 7.41284	 7.57001	 0	 309
1847	 7.4131	 7.57001	 1	 308
1848	 7.41319	 7.57001	 1	 308
1849	 7.41343	 7.57001	 1	 307
1850	 7.41366	 7.57001	 1	 306
1851	 7.41378	 7.57001	 1	 307
1852	 7.41379	 7.57001	 1	 306
1853	 7.41396	 7.57001	 1	 307
1854	 7.41438	 7.57001	 1	 308
1855	 7.4146	 7.57001	 1	 309
1856	 7.4147	 7.57001	 1	 310
1857	 7.41485	 7.57001	 1	 310
1858	 7.41494	 7.57001	 1	 309
1859	 7.41512	 7.57001	 0	 308
1860	 7.41633	 7.57001	 1	 309
1861	 7.41716	 7.57001	 1	 310
1862	 7.41726	 7.57001	 1	 311
1863	 7.41756	 7.57001	 0	 310
1864	 7.41781	 7.57001	 1	 311
1865	 7.41805	 7.57001	 1	 310
1866	 7.41807	 7.57001	 1	 309
1867	 7.41814	 7.57001	 1	 309
1868	 7.41872	 7.57001	 1	 308
1869	 7.41899	 7.57001	 1	 307
1870	 7.41904	 7.57001	 0	 306
1871	 7.41921	 7.57001	 1	 307
1872	 7.41933	 7.57001	 1	 306
1873	 7.41961	 7.57001	 1	 305
1874	 7.41987	 7.57001	 1	 306
1875	 7.42038	 7.57001	 1	 307
1876	 7.42071	 7.57001	 1	 306
1877	 7.42102	 7.57001	 1	 307
1878	 7.42216	 7.57001	 1	 306
1879	 7.42254	 7.57001	 1	 307
1880	 7.42263	 7.57001	 1	 308
1881	 7.42281	 7.57001	 1	 308
1882	 7.42284	 7.57001	 1	 309
1883	 7.42286	 7.57001	 1	 309
1884	 7.42396	 7.57001	 1	 310
1885	 7.42423	 7.57001	 1	 309
1886	 7.42448	 7.57001	 1	 308
1887	 7.42453	 7.57001	 1	 307
1888	 7.42454	 7.57001	 0	 306
1889	 7.42459	 7.57001	 1	 307
1890	 7.42511	 7.57001	 1	 308
1891	 7.42521	 7.57001	 0	 307
1892	 7.42534	 7.57001	 1	 306
1893	 7.42534	 7.57001	 1	 307
1894	 7.42566	 7.57001	 1	 308
1895	 7.42605	 7.57001	 1	 308
1896	 7.42658	 7.57001	 1	 309
1897	 7.42678	 7.57001	 1	 308
1898	 7.42689	 7.57001	 1	 309
1899	 7.42762	 7.57001	 1	 308
1900	 7.42772	 7.57001	 1	 307
1901	 7.42774	 7.57001	 1	 307
1902	 7.42794	 7.57001	 1	 306
1903	 7.42814	 7.57001	 1	 306
1904	 7.42968	 7.57001	 1	 305
1905	 7.42989	 7.57001	 1	 305
1906	 7.43001	 7.57001	 1	 304
1907	 7.43071	 7.57001	 1	 304
1908	 7.43084	 7.57001	 1	 303
1909	 7.43115	 7.57001	 1	 304
1910	 7.43116	 7.57001	 1	 303
1911	 7.43132	 7.57001	 1	 303
1912	 7.43146	 7.57001	 1	 303
1913	 7.43218	 7.57001	 0	 302
1914	 7.43267	 7.57001	 1	 301
1915	 7.43277	 7.57001	 1	 300
1916	 7.43282	 7.57001	 1	 301
1917	 7.43301	 7.57001	 1	 302
1918	 7.43322	 7.57001	 0	 301
1919	 7.43343	 7.57001	 1	 300
1920	 7.43357	 7.57001	 1	 301
1921	 7.43416	 7.57001	 1	 302
1922	 7.43441	 7.57001	 1	 301
1923	 7.43473	 7.57001	 1	 300
1924	 7.43557	 7.57001	 1	 299
1925	 7.43566	 7.57001	 1	 299
1926	 7.4361	 7.57001	 1	 298
1927	 7.43641	 7.57001	 0	 297
1928	 7.43645	 7.57001	 1	 296
1929	 7.43652	 7.57001	 1	 295
1930	 7.43697	 7.57001	 1	 296
1931	 7.43736	 7.57001	 1	 297
1932	 7.43801	 7.57001	 1	 297
1933	 7.43861	 7.57001	 0	 296
1934	 7.43933	 7.57001	 1	 296
1935	 7.43995	 7.57001	 0	 295
1936	 7.4403	 7.57001	 1	 294
1937	 7.4413	 7.57001	 1	 293
1938	 7.4415	 7.57001	 1	 292
1939	 7.44171	 7.57001	 1	 291
1940	 7.44209	 7.57001	 1	 291
1941	 7.4422	 7.57001	 0	 290
1942	 7.44229	 7.57001	 0	 289
1943	 7.44254	 7.57001	 1	 288
1944	 7.44264	 7.57001	 1	 287
1945	 7.44266	 7.57001	 1	 287
1946	 7.44276	 7.57001	 1	 286
1947	 7.44281	 7.57001	 1	 287
1948	 7.44304	 7.57001	 1	 286
1949	 7.44341	 7.57001	 1	 287
1950	 7.44434	 7.57001	 0	 286
1951	 7.44482	 7.57001	 1	 286
1952	 7.44573	 7.57001	 1	 287
1953	 7.44574	 7.57001	 0	 286
1954	 7.44576	 7.57001	 1	 287
1955	 7.44609	 7.57001	 1	 287
1956	 7.44633	 7.57001	 1	 288
1957	 7.44668	 7.57001	 1	 287
1958	 7.447	 7.57001	 1	 286
1959	 7.44717	 7.57001	 1	 285
1960	 7.44743	 7.57001	 1	 284
1961	 7.44749	 7.57001	 1	 283
1962	 7.44781	 7.57001	 1	 282
1963	 7.44814	 7.57001	 1	 281
1964	 7.44863	 7.57001	 1	 280
1965	 7.44977	 7.57001	 1	 279
1966	 7.45066	 7.57001	 1	 280
1967	 7.45075	 7.57001	 1	 281
1968	 7.4508	 7.57001	 1	 281
1969	 7.45093	 7.57001	 1	 281
1970	 7.45125	 7.57001	 1	 282
1971	 7.45135	 7.57001	 1	 283
1972	 7.45137	 7.57001	 1	 283
1973	 7.45146	 7.57001	 1	 282
1974	 7.45167	 7.57001	 1	 281
1975	 7.45173	 7.57001	 1	 280
1976	 7.45188	 7.57001	 1	 280
1977	 7.45208	 7.57001	 1	 280
1978	 7.45238	 7.57001	 1	 279
1979	 7.45243	 7.57001	 1	 279
1980	 7.45251	 7.57001	 1	 279
1981	 7.45255	 7.57001	 1	 278
1982	 7.45336	 7.57001	 1	 277
1983	 7.45419	 7.57001	 0	 276
1984	 7.45459	 7.57001	 1	 275
1985	 7.45474	 7.57001	 1	 274
1986	 7.45497	 7.57001	 1	 273
1987	 7.45559	 7.57001	 1	 272
1988	 7.4562	 7.57001	 1	 271
1989	 7.45641	 7.57001	 1	 270
1990	 7.45807	 7.57001	 1	 269
1991	 7.45809	 7.57001	 1	 269
1992	 7.45819	 7.57001	 0	 268
1993	 7.45856	 7.57001	 1	 267
1994	 7.45927	 7.57001	 0	 266
1995	 7.45961	 7.57001	 1	 265
1996	 7.45978	 7.57001	 1	 264
1997	 7.46013	 7.57001	 1	 265
1998	 7.46038	 7.57001	 1	 264
1999	 7.46067	 7.57001	 1	 264
2000	 7.46073	 7.57001	 1	 265
2001	 7.46107	 7.57001	 1	 264
2002	 7.46134	 7.57001	 1	 263
2003	 7.4614	 7.57001	 1	 262
2004	 7.46162	 7.57001	 1	 262
2005	 7.46201	 7.57001	 1	 261
2006	 7.46203	 7.57001	 1	 261
2007	 7.46214	 7.57001	 1	 260
2008	 7.46265	 7.57001	 0	 259
2009	 7.4634	 7.57001	 1	 260
2010	 7.46353	 7.57001	 1	 261
2011	 7.46363	 7.57001	 1	 261
2012	 7.46366	 7.57001	 1	 262
2013	 7.46397	 7.57001	 1	 263
2014	 7.464	 7.57001	 1	 264
2015	 7.46417	 7.57001	 1	 265
2016	 7.46457	 7.57001	 1	 266
2017	 7.46469	 7.57001	 1	 266
2018	 7.46485	 7.57001	 1	 265
2019	 7.465	 7.57001	 1	 264
2020	 7.46511	 7.57001	 1	 264
2021	 7.46511	 7.57001	 1	 263
2022	 7.46516	 7.57001	 1	 264
2023	 7.46571	 7.57001	 1	 264
2024	 7.46582	 7.57001	 1	 264
2025	 7.46597	 7.57001	 1	 263
2026	 7.46645	 7.57001	 1	 262
2027	 7.46695	 7.57001	 1	 261
2028	 7.46809	 7.57001	 1	 261
2029	 7.46809	 7.57001	 1	 262
2030	 7.46809	 7.57001	 1	 261
2031	 7.46853	 7.57001	 1	 262
2032	 7.46869	 7.57001	 1	 263
2033	 7.46912	 7.57001	 1	 263
2034	 7.4694	 7.57001	 1	 263
2035	 7.4699	 7.57001	 1	 263
2036	 7.46996	 7.57001	 1	 264
2037	 7.47013	 7.57001	 1	 263
2038	 7.4702	 7.57001	 1	 262
2039	 7.47106	 7.57001	 1	 261
2040	 7.47169	 7.57001	 1	 260
2041	 7.4718	 7.57001	 1	 259
2042	 7.47214	 7.57001	 1	 259
2043	 7.47262	 7.57001	 1	 258
2044	 7.47285	 7.57001	 1	 257
2045	 7.4729	 7.57001	 1	 258
2046	 7.47311	 7.57001	 1	 257
2047	 7.47325	 7.57001	 1	 256
2048	 7.47355	 7.57001	 1	 257
2049	 7.47385	 7.57001	 1	 256
2050	 7.47397	 7.57001	 1	 255
2051	 7.47407	 7.57001	 1	 254
2052	 7.47415	 7.57001	 1	 253
2053	 7.47433	 7.57001	 1	 252
2054	 7.47442	 7.57001	 1	 251
2055	 7.47442	 7.57001	 1	 250
2056	 7.47472	 7.57001	 1	 249
2057	 7.47492	 7.57001	 1	 248
2058	 7.47507	 7.57001	 0	 247
2059	 7.47508	 7.57001	 1	 246
2060	 7.47559	 7.57001	 1	 245
2061	 7.47595	 7.57001	 1	 244
2062	 7.47605	 7.57001	 1	 243
2063	 7.47617	 7.57001	 1	 243
2064	 7.47681	 7.57001	 1	 243
2065	 7.4769	 7.57001	 1	 242
2066	 7.4769	 7.57001	 0	 241
2067	 7.47717	 7.57001	 1	 240
2068	 7.47775	 7.57001	 1	 241
2069	 7.47801	 7.57001	 1	 240
2070	 7.47835	 7.57001	 1	 240
2071	 7.47842	 7.57001	 1	 241
2072	 7.47845	 7.57001	 1	 241
2073	 7.47854	 7.57001	 1	 240
2074	 7.47884	 7.57001	 1	 239
2075	 7.47909	 7.57001	 1	 239
2076	 7.47915	 7.57001	 0	 238
2077	 7.47915	 7.57001	 1	 239
2078	 7.4792	 7.57001	 1	 238
2079	 7.47927	 7.57001	 1	 237
2080	 7.47929	 7.57001	 1	 236
2081	 7.4793	 7.57001	 1	 236
2082	 7.4796	 7.57001	 1	 235
2083	 7.47963	 7.57001	 1	 234
2084	 7.47975	 7.57001	 1	 234
2085	 7.47978	 7.57001	 1	 233
2086	 7.47993	 7.57001	 1	 232
2087	 7.48003	 7.57001	 1	 231
2088	 7.48036	 7.57001	 1	 230
2089	 7.48074	 7.57001	 1	 229
2090	 7.48082	 7.57001	 1	 229
2091	 7.48086	 7.57001	 1	 229
2092	 7.48199	 7.57001	 1	 228
2093	 7.48314	 7.57001	 1	 227
2094	 7.48346	 7.57001	 0	 226
2095	 7.48346	 7.57001	 1	 225
2096	 7.48378	 7.57001	 1	 225
2097	 7.48378	 7.57001	 1	 225
2098	 7.48384	 7.57001	 0	 224
2099	 7.4845	 7.57001	 1	 223
2100	 7.48466	 7.57001	 1	 222
2101	 7.48471	 7.57001	 1	 221
2102	 7.48477	 7.57001	 1	 220
2103	 7.48499	 7.57001	 1	 219
2104	 7.48508	 7.57001	 1	 218
2105	 7.48571	 7.57001	 0	 217
2106	 7.48584	 7.57001	 1	 216
2107	 7.48643	 7.57001	 1	 215
2108	 7.48663	 7.57001	 1	 214
2109	 7.48669	 7.57001	 1	 213
2110	 7.48696	 7.57001	 1	 212
2111	 7.48717	 7.57001	 1	 211
2112	 7.48727	 7.57001	 1	 210
2113	 7.4874	 7.57001	 1	 209
2114	 7.4877	 7.57001	 1	 208
2115	 7.4878	 7.57001	 1	 207
2116	 7.48787	 7.57001	 1	 206
2117	 7.48808	 7.57001	 1	 205
2118	 7.4885	 7.57001	 1	 204
2119	 7.48878	 7.57001	 1	 203
2120	 7.48883	 7.57001	 1	 202
2121	 7.48888	 7.57001	 1	 201
2122	 7.48891	 7.57001	 1	 200
2123	 7.48894	 7.57001	 1	 199
2124	 7.48923	 7.57001	 1	 198
2125	 7.4894	 7.57001	 1	 197
2126	 7.4896	 7.57001	 1	 196
2127	 7.48976	 7.57001	 0	 195
2128	 7.4899	 7.57001	 1	 194
2129	 7.49017	 7.57001	 1	 193
2130	 7.49048	 7.57001	 1	 192
2131	 7.49107	 7.57001	 1	 191
2132	 7.49132	 7.57001	 1	 190
2133	 7.49133	 7.57001	 1	 189
2134	 7.49139	 7.57001	 1	 188
2135	 7.4914	 7.57001	 1	 187
2136	 7.49149	 7.57001	 1	 186
2137	 7.49171	 7.57001	 1	 185
2138	 7.49223	 7.57001	 1	 184
2139	 7.49249	 7.57001	 0	 183
2140	 7.49251	 7.57001	 1	 182
2141	 7.49278	 7.57001	 1	 181
2142	 7.49288	 7.57001	 1	 180
2143	 7.49308	 7.57001	 1	 179
2144	 7.4932	 7.57001	 1	 178
2145	 7.49335	 7.57001	 1	 177
2146	 7.49347	 7.57001	 1	 176
2147	 7.49388	 7.57001	 1	 175
2148	 7.49392	 7.57001	 1	 174
2149	 7.49413	 7.57001	 1	 173
2150	 7.49416	 7.57001	 1	 172
2151	 7.49416	 7.57001	 1	 171
2152	 7.49416	 7.57001	 1	 170
2153	 7.49416	 7.57001	 1	 169
2154	 7.49416	 7.57001	 1	 168
2155	 7.49416	 7.57001	 1	 167
2156	 7.49416	 7.57001	 1	 166
2157	 7.49416	 7.57001	 1	 165
2158	 7.49416	 7.57001	 1	 164
2159	 7.49416	 7.57001	 1	 163
2160	 7.49416	 7.57001	 1	 162
2161	 7.49416	 7.57001	 1	 161
2162	 7.49416	 7.57001	 1	 160
2163	 7.49416	 7.57001	 1	 159
2164	 7.49416	 7.57001	 1	 158
2165	 7.49416	 7.57001	 1	 157
2166	 7.49416	 7.57001	 1	 156
2167	 7.49416	 7.57001	 1	 155
2168	 7.49416	 7.57001	 1	 154
2169	 7.49416	 7.57001	 1	 153
2170	 7.49416	 7.57001	 1	 152
2171	 7.49416	 7.57001	 1	 151
2172	 7.49416	 7.57001	 1	 150
2173	 7.49416	 7.57001	 1	 149
2174	 7.49416	 7.57001	 1	 148
2175	 7.49416	 7.57001	 1	 147
2176	 7.49416	 7.57001	 1	 146
2177	 7.49416	 7.57001	 1	 145
2178	 7.49416	 7.57001	 1	 144
2179	 7.49416	 7.57001	 1	 143
2180	 7.49416	 7.57001	 1	 142
2181	 7.49416	 7.57001	 1	 141
2182	 7.49416	 7.57001	 1	 140
2183	 7.49416	 7.57001	 1	 139
2184	 7.49416	 7.57001	 1	 138
2185	 7.49416	 7.57001	 1	 137
2186	 7.49416	 7.57001	 1	 136
2187	 7.49416	 7.57001	 1	 135
2188	 7.49416	 7.57001	 1	 134
2189	 7.49416	 7.57001	 1	 133
2190	 7.49416	 7.57001	 1	 132
2191	 7.49416	 7.57001	 1	 131
2192	 7.49416	 7.57001	 1	 130
2193	 7.49416	 7.57001	 1	 129
2194	 7.49416	 7.57001	 1	 128
2195	 7.49416	 7.57001	 1	 127
2196	 7.49416	 7.57001	 1	 126
2197	 7.49416	 7.57001	 1	 125
2198	 7.49416	 7.57001	 1	 124
2199	 7.49416	 7.57001	 1	 123
2200	 7.49416	 7.57001	 1	 122
2201	 7.49416	 7.57001	 1	 121
2202	 7.49416	 7.57001	 1	 120
2203	 7.49416	 7.57001	 1	 119
2204	 7.49416	 7.57001	 1	 118
2205	 7.49416	 7.57001	 1	 117
2206	 7.49416	 7.57001	 1	 116
2207	 7.49416	 7.57001	 1	 115
2208	 7.49416	 7.57001	 1	 114
2209	 7.49416	 7.57001	 1	 113
2210	 7.49416	 7.57001	 1	 112
2211	 7.49416	 7.57001	 1	 111
2212	 7.49416	 7.57001	 1	 110
2213	 7.49416	 7.57001	 1	 109
2214	 7.49416	 7.57001	 1	 108
2215	 7.49416	 7.57001	 1	 107
2216	 7.49416	 7.57001	 1	 106
2217	 7.49416	 7.57001	 1	 105
2218	 7.49416	 7.57001	 1	 104
2219	 7.49416	 7.57001	 1	 103
2220	 7.49416	 7.57001	 1	 102
2221	 7.49416	 7.57001	 1	 101
2222	 7.49416	 7.57001	 1	 100
2223	 7.49416	 7.57001	 1	 99
2224	 7.49416	 7.57001	 1	 98
2225	 7.49416	 7.57001	 1	 97
2226	 7.49416	 7.57001	 1	 96
2227	 7.49416	 7.57001	 1	 95
2228	 7.49416	 7.57001	 1	 94
2229	 7.49416	 7.57001	 1	 93
2230	 7.49416	 7.57001	 1	 92
2231	 7.49416	 7.57001	 1	 91
2232	 7.49416	 7.57001	 1	 90
2233	 7.49416	 7.57001	 1	 89
2234	 7.49416	 7.57001	 1	 88
2235	 7.49416	 7.57001	 1	 87
2236	 7.49416	 7.57001	 1	 86
2237	 7.49416	 7.57001	 1	 85
2238	 7.49416	 7.57001	 1	 84
2239	 7.49416	 7.57001	 1	 83
2240	 7.49416	 7.57001	 1	 82
2241	 7.49416	 7.57001	 1	 81
2242	 7.49416	 7.57001	 1	 80
2243	 7.49416	 7.57001	 1	 79
2244	 7.49416	 7.57001	 1	 78
2245	 7.49416	 7.57001	 1	 77
2246	 7.49416	 7.57001	 1	 76
2247	 7.49416	 7.57001	 1	 75
2248	 7.49416	 7.57001	 1	 74
2249	 7.49416	 7.57001	 1	 73
2250	 7.49416	 7.57001	 1	 72
2251	 7.49416	 7.57001	 1	 71
2252	 7.49416	 7.57001	 1	 70
2253	 7.49416	 7.57001	 1	 69
2254	 7.49416	 7.57001	 1	 68
2255	 7.49416	 7.57001	 1	 67
2256	 7.49416	 7.57001	 1	 66
2257	 7.49416	 7.57001	 1	 65
2258	 7.49416	 7.57001	 1	 64
2259	 7.49416	 7.57001	 1	 63
2260	 7.49416	 7.57001	 1	 62
2261	 7.49416	 7.57001	 1	 61
2262	 7.49416	 7.57001	 1	 60
2263	 7.49416	 7.57001	 1	 59
2264	 7.49416	 7.57001	 1	 58
2265	 7.49416	 7.57001	 1	 57
2266	 7.49416	 7.57001	 1	 56
2267	 7.49416	 7.57001	 1	 55
2268	 7.49416	 7.57001	 1	 54
2269	 7.49416	 7.57001	 1	 53
2270	 7.49416	 7.57001	 1	 52
2271	 7.49416	 7.57001	 1	 51
2272	 7.49416	 7.57001	 1	 50
2273	 7.49416	 7.57001	 1	 49
2274	 7.49416	 7.57001	 1	 48
2275	 7.49416	 7.57001	 1	 47
2276	 7.49416	 7.57001	 1	 46
2277	 7.49416	 7.57001	 1	 45
2278	 7.49416	 7.57001	 1	 44
2279	 7.49416	 7.57001	 1	 43
2280	 7.49416	 7.57001	 1	 42
2281	 7.49416	 7.57001	 1	 41
2282	 7.49416	 7.57001	 1	 40
2283	 7.49416	 7.57001	 1	 39
2284	 7.49416	 7.57001	 1	 38
2285	 7.49416	 7.57001	 1	 37
2286	 7.49416	 7.57001	 1	 36
2287	 7.49416	 7.57001	 1	 35
2288	 7.49416	 7.57001	 1	 34
2289	 7.49416	 7.57001	 1	 33
2290	 7.49416	 7.57001	 1	 32
2291	 7.49416	 7.57001	 1	 31
2292	 7.49416	 7.57001	 1	 30
2293	 7.49416	 7.57001	 1	 29
2294	 7.49416	 7.57001	 1	 28
2295	 7.49416	 7.57001	 1	 27
2296	 7.49416	 7.57001	 1	 26
2297	 7.49416	 7.57001	 1	 25
2298	 7.49416	 7.57001	 1	 24
2299	 7.49416	 7.57001	 1	 23
2300	 7.49416	 7.57001	 1	 22
2301	 7.49416	 7.57001	 1	 21
2302	 7.49416	 7.57001	 1	 20
2303	 7.49416	 7.57001	 1	 19
2304	 7.49416	 7.57001	 1	 18
2305	 7.49416	 7.57001	 1	 17
2306	 7.49416	 7.57001	 1	 16
2307	 7.49416	 7.57001	 1	 15
2308	 7.49416	 7.57001	 1	 14
2309	 7.49416	 7.57001	 1	 13
2310	 7.49416	 7.57001	 1	 12
2311	 7.49416	 7.57001	 1	 11
2312	 7.49416	 7.57001	 1	 10
2313	 7.49416	 7.57001	 1	 9
2314	 7.49416	 7.57001	 1	 8
2315	 7.49416	 7.57001	 1	 7
2316	 7.49416	 7.57001	 1	 6
2317	 7.49416	 7.57001	 1	 5
2318	 7.49416	 7.57001	 1	 4
2319	 7.49416	 7.57001	 1	 3
2320	 7.49416	 7.57001	 1	 2
2321	 7.49416	 7.57001	 1	 1
2322	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.355_20190115_1515_32.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.355
# optRelaxX 0.355
# optRelaxY 0.355
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 406
712	 4.81721	 7.61026	 0	 407
713	 4.81903	 7.61026	 0	 408
714	 4.83249	 7.61026	 0	 408
715	 4.8459	 7.61026	 0	 409
716	 4.84762	 7.61026	 0	 408
717	 4.86801	 7.61026	 0	 407
718	 4.87228	 7.61026	 0	 406
719	 4.8768	 7.61026	 0	 407
720	 4.87916	 7.61026	 0	 407
721	 4.88763	 7.61026	 0	 406
722	 4.89717	 7.61026	 0	 407
723	 4.90424	 7.61026	 0	 408
724	 4.90754	 7.61026	 0	 408
725	 4.9093	 7.61026	 0	 407
726	 4.91057	 7.61026	 0	 407
727	 4.92274	 7.61026	 0	 406
728	 4.92331	 7.61026	 0	 407
729	 4.92967	 7.61026	 0	 406
730	 4.93095	 7.61026	 0	 405
731	 4.93453	 7.61026	 0	 404
732	 4.93478	 7.61026	 0	 405
733	 4.94217	 7.61026	 0	 405
734	 4.94268	 7.61026	 0	 406
735	 4.94807	 7.61026	 0	 406
736	 4.95235	 7.61026	 0	 406
737	 4.95249	 7.61026	 0	 406
738	 4.95282	 7.61026	 0	 407
739	 4.95384	 7.61026	 0	 407
740	 4.9551	 7.61026	 0	 408
741	 4.9594	 7.61026	 0	 409
742	 4.96821	 7.61026	 0	 410
743	 4.97208	 7.61026	 0	 409
744	 4.97363	 7.61026	 0	 409
745	 4.98189	 7.61026	 0	 410
746	 4.98574	 7.61026	 0	 411
747	 4.998	 7.61026	 0	 412
748	 4.99931	 7.61026	 0	 411
749	 5.00025	 7.61026	 0	 411
750	 5.01869	 7.61026	 0	 410
751	 5.02366	 7.61026	 0	 411
752	 5.02442	 7.61026	 0	 410
753	 5.02753	 7.61026	 0	 410
754	 5.02829	 7.61026	 0	 411
755	 5.03331	 7.61026	 0	 411
756	 5.03821	 7.61026	 0	 412
757	 5.04958	 7.61026	 0	 412
758	 5.05595	 7.61026	 0	 412
759	 5.0614	 7.61026	 0	 413
760	 5.07877	 7.61026	 0	 413
761	 5.08049	 7.61026	 0	 414
762	 5.08373	 7.61026	 0	 415
763	 5.08841	 7.61026	 0	 414
764	 5.09523	 7.61026	 0	 415
765	 5.1019	 7.61026	 0	 416
766	 5.11285	 7.61026	 0	 417
767	 5.11358	 7.61026	 0	 418
768	 5.11929	 7.61026	 0	 419
769	 5.12319	 7.61026	 0	 420
770	 5.12677	 7.61026	 0	 419
771	 5.13097	 7.61026	 0	 418
772	 5.13811	 7.61026	 0	 419
773	 5.1397	 7.61026	 0	 420
774	 5.15003	 7.61026	 0	 419
775	 5.15043	 7.61026	 0	 419
776	 5.15958	 7.61026	 0	 418
777	 5.1597	 7.61026	 0	 419
778	 5.16444	 7.61026	 0	 420
779	 5.17454	 7.61026	 0	 421
780	 5.17797	 7.61026	 0	 420
781	 5.17923	 7.61026	 0	 419
782	 5.1802	 7.61026	 0	 420
783	 5.18453	 7.61026	 0	 421
784	 5.1855	 7.61026	 0	 422
785	 5.18738	 7.61026	 0	 422
786	 5.19335	 7.61026	 0	 422
787	 5.19673	 7.61026	 0	 423
788	 5.19699	 7.61026	 0	 422
789	 5.20759	 7.61026	 0	 421
790	 5.21355	 7.61026	 0	 420
791	 5.21771	 7.61026	 0	 419
792	 5.23456	 7.61026	 0	 420
793	 5.24382	 7.61026	 0	 420
794	 5.25255	 7.61026	 0	 419
795	 5.2538	 7.61026	 0	 418
796	 5.25711	 7.61026	 0	 417
797	 5.26701	 7.61026	 0	 418
798	 5.26774	 7.61026	 0	 417
799	 5.26914	 7.61026	 0	 418
800	 5.27286	 7.61026	 0	 418
801	 5.27572	 7.61026	 0	 419
802	 5.29161	 7.61026	 0	 420
803	 5.29262	 7.61026	 0	 419
804	 5.29327	 7.61026	 0	 418
805	 5.29778	 7.61026	 0	 419
806	 5.30567	 7.61026	 0	 419
807	 5.31039	 7.61026	 0	 418
808	 5.31191	 7.61026	 0	 419
809	 5.32096	 7.61026	 0	 418
810	 5.32666	 7.61026	 0	 419
811	 5.3283	 7.61026	 0	 418
812	 5.33238	 7.61026	 0	 418
813	 5.34036	 7.61026	 0	 417
814	 5.34308	 7.61026	 0	 416
815	 5.34761	 7.61026	 0	 416
816	 5.35284	 7.61026	 0	 417
817	 5.36805	 7.61026	 0	 418
818	 5.37151	 7.61026	 0	 419
819	 5.38017	 7.61026	 0	 420
820	 5.38649	 7.61026	 0	 419
821	 5.38668	 7.61026	 0	 419
822	 5.3971	 7.61026	 0	 418
823	 5.39794	 7.61026	 0	 417
824	 5.39893	 7.61026	 0	 418
825	 5.40837	 7.61026	 0	 419
826	 5.41005	 7.61026	 0	 418
827	 5.41428	 7.61026	 0	 418
828	 5.42255	 7.61026	 0	 419
829	 5.43011	 7.61026	 0	 420
830	 5.43244	 7.61026	 0	 420
831	 5.4341	 7.61026	 0	 419
832	 5.43996	 7.61026	 0	 420
833	 5.44497	 7.61026	 0	 420
834	 5.44508	 7.61026	 0	 421
835	 5.46407	 7.61026	 0	 420
836	 5.46412	 7.61026	 0	 420
837	 5.46611	 7.61026	 0	 421
838	 5.46827	 7.61026	 0	 420
839	 5.47315	 7.61026	 0	 419
840	 5.47357	 7.61026	 0	 420
841	 5.48034	 7.61026	 0	 421
842	 5.48395	 7.61026	 0	 421
843	 5.48948	 7.61026	 0	 422
844	 5.49575	 7.61026	 0	 422
845	 5.49671	 7.61026	 0	 422
846	 5.50226	 7.61026	 0	 422
847	 5.51118	 7.61026	 0	 423
848	 5.51967	 7.61026	 0	 424
849	 5.53756	 7.61026	 0	 425
850	 5.54408	 7.61026	 0	 425
851	 5.54647	 7.61026	 0	 425
852	 5.55415	 7.61026	 0	 426
853	 5.55497	 7.61026	 0	 425
854	 5.55788	 7.61026	 0	 426
855	 5.55976	 7.61026	 0	 427
856	 5.56028	 7.61026	 0	 428
857	 5.56253	 7.61026	 0	 429
858	 5.56461	 7.61026	 0	 430
859	 5.57484	 7.61026	 0	 430
860	 5.58102	 7.61026	 0	 431
861	 5.58365	 7.61026	 0	 431
862	 5.58569	 7.61026	 0	 431
863	 5.58749	 7.61026	 0	 432
864	 5.58798	 7.61026	 0	 432
865	 5.59123	 7.61026	 0	 432
866	 5.59759	 7.61026	 0	 433
867	 5.60561	 7.61026	 0	 432
868	 5.6057	 7.61026	 0	 433
869	 5.60844	 7.61026	 0	 434
870	 5.6091	 7.61026	 0	 433
871	 5.61189	 7.61026	 0	 432
872	 5.61845	 7.61026	 0	 432
873	 5.6192	 7.61026	 0	 433
874	 5.62364	 7.61026	 0	 434
875	 5.62552	 7.61026	 0	 435
876	 5.63453	 7.61026	 0	 435
877	 5.6373	 7.61026	 0	 435
878	 5.63914	 7.61026	 0	 435
879	 5.63928	 7.61026	 0	 434
880	 5.63934	 7.61026	 0	 433
881	 5.64052	 7.61026	 0	 434
882	 5.64401	 7.61026	 0	 435
883	 5.64791	 7.61026	 0	 435
884	 5.64887	 7.61026	 0	 436
885	 5.65013	 7.61026	 0	 435
886	 5.6531	 7.61026	 0	 434
887	 5.66536	 7.61026	 0	 433
888	 5.6769	 7.61026	 0	 432
889	 5.67908	 7.61026	 0	 431
890	 5.67954	 7.61026	 0	 432
891	 5.68743	 7.61026	 0	 433
892	 5.68824	 7.61026	 0	 433
893	 5.69063	 7.61026	 0	 434
894	 5.6911	 7.61026	 0	 433
895	 5.69529	 7.61026	 0	 433
896	 5.701	 7.61026	 0	 434
897	 5.70269	 7.61026	 0	 434
898	 5.70727	 7.61026	 0	 433
899	 5.71576	 7.61026	 0	 432
900	 5.73978	 7.61026	 0	 433
901	 5.73978	 7.61026	 0	 432
902	 5.74481	 7.61026	 0	 431
903	 5.75044	 7.61026	 0	 430
904	 5.75483	 7.61026	 0	 431
905	 5.75636	 7.61026	 0	 430
906	 5.75675	 7.61026	 0	 430
907	 5.7608	 7.61026	 0	 430
908	 5.76413	 7.61026	 0	 431
909	 5.76989	 7.61026	 0	 432
910	 5.77103	 7.61026	 0	 431
911	 5.77594	 7.61026	 0	 431
912	 5.77671	 7.61026	 0	 432
913	 5.77801	 7.61026	 0	 433
914	 5.7783	 7.61026	 0	 432
915	 5.79568	 7.61026	 0	 431
916	 5.79594	 7.61026	 0	 430
917	 5.79692	 7.61026	 0	 429
918	 5.80289	 7.61026	 0	 428
919	 5.80598	 7.61026	 0	 427
920	 5.80983	 7.61026	 0	 426
921	 5.81009	 7.61026	 0	 427
922	 5.81444	 7.61026	 0	 428
923	 5.82045	 7.61026	 0	 427
924	 5.82122	 7.61026	 0	 426
925	 5.82167	 7.61026	 0	 426
926	 5.82219	 7.61026	 0	 426
927	 5.82494	 7.61026	 0	 425
928	 5.82781	 7.61026	 0	 425
929	 5.83196	 7.61026	 0	 426
930	 5.83269	 7.61026	 0	 425
931	 5.84263	 7.61026	 0	 426
932	 5.8534	 7.61026	 0	 427
933	 5.85949	 7.61026	 0	 426
934	 5.86233	 7.61026	 0	 427
935	 5.86864	 7.61026	 0	 426
936	 5.87228	 7.61026	 0	 425
937	 5.87363	 7.61026	 0	 425
938	 5.87465	 7.61026	 0	 424
939	 5.87668	 7.61026	 0	 425
940	 5.88154	 7.61026	 0	 424
941	 5.88195	 7.61026	 0	 423
942	 5.88204	 7.61026	 0	 424
943	 5.88635	 7.61026	 0	 423
944	 5.89477	 7.61026	 0	 422
945	 5.89537	 7.61026	 0	 421
946	 5.89605	 7.61026	 0	 422
947	 5.90202	 7.61026	 0	 421
948	 5.90583	 7.61026	 0	 420
949	 5.90834	 7.61026	 0	 419
950	 5.90972	 7.61026	 0	 420
951	 5.91024	 7.61026	 0	 421
952	 5.91263	 7.61026	 0	 420
953	 5.91299	 7.61026	 0	 420
954	 5.91408	 7.61026	 0	 421
955	 5.91834	 7.61026	 0	 422
956	 5.92372	 7.61026	 0	 423
957	 5.92467	 7.61026	 0	 424
958	 5.92803	 7.61026	 0	 425
959	 5.92846	 7.61026	 0	 424
960	 5.9341	 7.61026	 0	 425
961	 5.9349	 7.61026	 0	 424
962	 5.93527	 7.61026	 0	 424
963	 5.93981	 7.61026	 0	 424
964	 5.94435	 7.61026	 0	 425
965	 5.94445	 7.61026	 0	 425
966	 5.94734	 7.61026	 0	 424
967	 5.95018	 7.61026	 0	 423
968	 5.95136	 7.61026	 0	 422
969	 5.9555	 7.61026	 0	 421
970	 5.95723	 7.61026	 0	 420
971	 5.95873	 7.61026	 0	 421
972	 5.96179	 7.61026	 0	 422
973	 5.96545	 7.61026	 0	 421
974	 5.96694	 7.61026	 0	 420
975	 5.9677	 7.61026	 0	 419
976	 5.96771	 7.61026	 0	 420
977	 5.96935	 7.61026	 0	 420
978	 5.97651	 7.61026	 0	 421
979	 5.98161	 7.61026	 0	 422
980	 5.98205	 7.61026	 0	 421
981	 5.98729	 7.61026	 0	 422
982	 5.98738	 7.61026	 0	 421
983	 5.99553	 7.61026	 0	 421
984	 5.99622	 7.61026	 0	 422
985	 6.00473	 7.61026	 0	 421
986	 6.02434	 7.61026	 0	 422
987	 6.02444	 7.61026	 0	 423
988	 6.02445	 7.61026	 0	 422
989	 6.02629	 7.61026	 0	 421
990	 6.02985	 7.61026	 0	 420
991	 6.03521	 7.61026	 0	 421
992	 6.0421	 7.61026	 0	 420
993	 6.04514	 7.61026	 0	 419
994	 6.04622	 7.61026	 0	 420
995	 6.04804	 7.61026	 0	 420
996	 6.0506	 7.61026	 0	 421
997	 6.06137	 7.61026	 0	 422
998	 6.063	 7.61026	 0	 423
999	 6.06901	 7.61026	 0	 422
1000	 6.06946	 7.61026	 0	 423
1001	 6.07835	 7.61026	 0	 424
1002	 6.08083	 7.61026	 0	 425
1003	 6.08195	 7.61026	 0	 424
1004	 6.08718	 7.61026	 0	 425
1005	 6.08813	 7.61026	 0	 425
1006	 6.08852	 7.61026	 0	 425
1007	 6.08973	 7.61026	 0	 426
1008	 6.09262	 7.61026	 0	 427
1009	 6.09547	 7.61026	 0	 427
1010	 6.09583	 7.61026	 0	 427
1011	 6.09647	 7.61026	 0	 427
1012	 6.09775	 7.61026	 0	 426
1013	 6.10285	 7.61026	 0	 427
1014	 6.10333	 7.61026	 0	 428
1015	 6.10407	 7.61026	 0	 427
1016	 6.10691	 7.61026	 0	 426
1017	 6.10755	 7.61026	 0	 427
1018	 6.10987	 7.61026	 0	 426
1019	 6.11676	 7.61026	 0	 426
1020	 6.13222	 7.61026	 0	 427
1021	 6.13298	 7.61026	 0	 428
1022	 6.14302	 7.61026	 0	 429
1023	 6.1504	 7.61026	 0	 430
1024	 6.15321	 7.61026	 0	 431
1025	 6.1535	 7.61026	 0	 432
1026	 6.16135	 7.61026	 0	 432
1027	 6.16219	 7.61026	 0	 433
1028	 6.16359	 7.61026	 0	 432
1029	 6.16376	 7.61026	 0	 433
1030	 6.1692	 7.61026	 0	 433
1031	 6.16962	 7.61026	 0	 432
1032	 6.17092	 7.61026	 0	 431
1033	 6.17276	 7.61026	 0	 430
1034	 6.17736	 7.61026	 0	 429
1035	 6.17823	 7.61026	 0	 430
1036	 6.18882	 7.61026	 0	 429
1037	 6.19932	 7.61026	 0	 430
1038	 6.19956	 7.61026	 0	 431
1039	 6.2019	 7.61026	 0	 430
1040	 6.21233	 7.61026	 0	 430
1041	 6.2133	 7.61026	 0	 430
1042	 6.21462	 7.61026	 0	 429
1043	 6.22129	 7.61026	 0	 430
1044	 6.22692	 7.61026	 0	 431
1045	 6.23158	 7.61026	 0	 430
1046	 6.23283	 7.61026	 0	 431
1047	 6.23285	 7.61026	 0	 430
1048	 6.23337	 7.61026	 0	 429
1049	 6.23532	 7.61026	 0	 428
1050	 6.23651	 7.61026	 0	 429
1051	 6.24125	 7.61026	 0	 430
1052	 6.2497	 7.61026	 0	 429
1053	 6.25678	 7.61026	 0	 429
1054	 6.25682	 7.61026	 0	 428
1055	 6.2637	 7.61026	 0	 427
1056	 6.2642	 7.61026	 0	 426
1057	 6.26465	 7.61026	 0	 426
1058	 6.27328	 7.61026	 0	 426
1059	 6.27371	 7.61026	 0	 425
1060	 6.27756	 7.61026	 0	 424
1061	 6.28026	 7.61026	 0	 423
1062	 6.28026	 7.61026	 0	 422
1063	 6.28396	 7.61026	 0	 423
1064	 6.29011	 7.61026	 0	 424
1065	 6.29101	 7.61026	 0	 425
1066	 6.29279	 7.61026	 0	 426
1067	 6.29288	 7.61026	 0	 425
1068	 6.29479	 7.61026	 0	 425
1069	 6.29635	 7.61026	 0	 425
1070	 6.29845	 7.61026	 0	 424
1071	 6.3087	 7.61026	 0	 424
1072	 6.31071	 7.61026	 0	 425
1073	 6.31383	 7.61026	 0	 424
1074	 6.31495	 7.61026	 0	 423
1075	 6.31848	 7.61026	 0	 422
1076	 6.31919	 7.61026	 0	 421
1077	 6.3229	 7.61026	 0	 420
1078	 6.33536	 7.61026	 0	 419
1079	 6.33896	 7.61026	 0	 420
1080	 6.34056	 7.61026	 0	 421
1081	 6.34228	 7.61026	 0	 421
1082	 6.34651	 7.61026	 0	 420
1083	 6.35939	 7.61026	 0	 419
1084	 6.36382	 7.61026	 0	 418
1085	 6.36988	 7.61026	 0	 417
1086	 6.3801	 7.61026	 0	 418
1087	 6.38139	 7.61026	 0	 418
1088	 6.39658	 7.61026	 0	 417
1089	 6.40005	 7.61026	 0	 418
1090	 6.40019	 7.61026	 0	 417
1091	 6.40209	 7.61026	 0	 416
1092	 6.40229	 7.61026	 0	 415
1093	 6.40559	 7.61026	 0	 414
1094	 6.40796	 7.61026	 0	 413
1095	 6.41205	 7.61026	 0	 413
1096	 6.413	 7.61026	 0	 414
1097	 6.4142	 7.61026	 0	 413
1098	 6.42973	 7.61026	 0	 412
1099	 6.42975	 7.61026	 0	 411
1100	 6.4315	 7.61026	 0	 410
1101	 6.43306	 7.61026	 0	 409
1102	 6.43897	 7.61026	 0	 408
1103	 6.44814	 7.61026	 0	 407
1104	 6.44948	 7.61026	 0	 408
1105	 6.45765	 7.61026	 0	 407
1106	 6.46108	 7.61026	 0	 406
1107	 6.47095	 7.61026	 0	 405
1108	 6.471	 7.61026	 0	 404
1109	 6.47107	 7.61026	 0	 405
1110	 6.47234	 7.61026	 0	 406
1111	 6.47341	 7.61026	 0	 405
1112	 6.4801	 7.61026	 0	 406
1113	 6.48053	 7.61026	 0	 407
1114	 6.48276	 7.61026	 0	 408
1115	 6.48431	 7.61026	 0	 407
1116	 6.4856	 7.61026	 0	 406
1117	 6.48629	 7.61026	 0	 405
1118	 6.48863	 7.61026	 0	 406
1119	 6.49157	 7.61026	 0	 407
1120	 6.49194	 7.61026	 0	 408
1121	 6.492	 7.61026	 0	 408
1122	 6.49677	 7.61026	 0	 407
1123	 6.49734	 7.61026	 0	 408
1124	 6.50197	 7.61026	 0	 407
1125	 6.50537	 7.61026	 0	 407
1126	 6.50675	 7.61026	 0	 408
1127	 6.50733	 7.61026	 0	 407
1128	 6.51162	 7.61026	 0	 406
1129	 6.5134	 7.61026	 0	 405
1130	 6.51399	 7.61026	 0	 404
1131	 6.52243	 7.61026	 0	 405
1132	 6.52286	 7.61026	 0	 406
1133	 6.52558	 7.61026	 0	 405
1134	 6.52665	 7.61026	 0	 404
1135	 6.52728	 7.61026	 0	 403
1136	 6.52801	 7.61026	 0	 402
1137	 6.5286	 7.61026	 0	 401
1138	 6.53274	 7.61026	 0	 401
1139	 6.53334	 7.61026	 0	 400
1140	 6.53464	 7.61026	 0	 401
1141	 6.53543	 7.61026	 0	 400
1142	 6.53602	 7.61026	 0	 399
1143	 6.53836	 7.61026	 0	 398
1144	 6.54011	 7.61026	 0	 397
1145	 6.54555	 7.61026	 0	 396
1146	 6.54897	 7.61026	 0	 395
1147	 6.56265	 7.61026	 0	 395
1148	 6.56544	 7.61026	 0	 394
1149	 6.5656	 7.61026	 0	 395
1150	 6.57104	 7.61026	 0	 395
1151	 6.5717	 7.61026	 0	 394
1152	 6.58251	 7.61026	 0	 393
1153	 6.58253	 7.61026	 0	 392
1154	 6.58275	 7.61026	 0	 391
1155	 6.5842	 7.61026	 0	 392
1156	 6.58592	 7.61026	 0	 391
1157	 6.59061	 7.61026	 0	 390
1158	 6.59358	 7.61026	 0	 390
1159	 6.59453	 7.61026	 0	 389
1160	 6.59513	 7.61026	 0	 389
1161	 6.59921	 7.61026	 0	 388
1162	 6.60077	 7.61026	 0	 389
1163	 6.60097	 7.61026	 0	 389
1164	 6.60876	 7.61026	 0	 388
1165	 6.61047	 7.61026	 0	 389
1166	 6.61133	 7.61026	 0	 390
1167	 6.62335	 7.61026	 0	 390
1168	 6.62529	 7.61026	 0	 391
1169	 6.6312	 7.61026	 0	 390
1170	 6.6401	 7.61026	 0	 391
1171	 6.64368	 7.61026	 0	 390
1172	 6.64384	 7.61026	 0	 391
1173	 6.64488	 7.61026	 0	 390
1174	 6.64677	 7.61026	 0	 391
1175	 6.64764	 7.61026	 0	 392
1176	 6.65005	 7.61026	 0	 391
1177	 6.65865	 7.61026	 0	 390
1178	 6.66166	 7.61026	 0	 391
1179	 6.66774	 7.61026	 0	 390
1180	 6.67052	 7.61026	 0	 391
1181	 6.67202	 7.61026	 0	 390
1182	 6.67456	 7.61026	 0	 391
1183	 6.67491	 7.61026	 0	 392
1184	 6.67825	 7.61026	 0	 391
1185	 6.68233	 7.61026	 0	 390
1186	 6.68253	 7.61026	 0	 389
1187	 6.69057	 7.61026	 0	 390
1188	 6.6999	 7.61026	 0	 391
1189	 6.70101	 7.61026	 0	 390
1190	 6.70318	 7.61026	 0	 390
1191	 6.70478	 7.61026	 0	 390
1192	 6.7108	 7.61026	 0	 390
1193	 6.71713	 7.61026	 0	 389
1194	 6.72103	 7.61026	 0	 388
1195	 6.72181	 7.61026	 1	 389
1196	 6.72192	 7.61026	 1	 390
1197	 6.72438	 7.61026	 1	 391
1198	 6.7245	 7.61026	 1	 392
1199	 6.72594	 7.61026	 0	 391
1200	 6.72926	 7.61026	 0	 391
1201	 6.72987	 7.61026	 0	 390
1202	 6.73055	 7.61026	 0	 389
1203	 6.73169	 7.61026	 0	 388
1204	 6.73277	 7.61026	 0	 387
1205	 6.73682	 7.61026	 0	 386
1206	 6.73729	 7.61026	 0	 387
1207	 6.73921	 7.61026	 0	 386
1208	 6.74171	 7.61026	 0	 385
1209	 6.74634	 7.61026	 0	 385
1210	 6.74761	 7.61026	 0	 385
1211	 6.74767	 7.61026	 0	 384
1212	 6.74909	 7.61026	 0	 383
1213	 6.75135	 7.61026	 0	 382
1214	 6.75172	 7.61026	 0	 381
1215	 6.7568	 7.61026	 0	 380
1216	 6.75964	 7.61026	 1	 381
1217	 6.75976	 7.61026	 1	 382
1218	 6.76222	 7.61026	 1	 383
1219	 6.76233	 7.61026	 1	 384
1220	 6.76749	 7.61026	 0	 385
1221	 6.76859	 7.61026	 0	 384
1222	 6.77246	 7.61026	 1	 385
1223	 6.77258	 7.61026	 1	 386
1224	 6.77504	 7.61026	 1	 387
1225	 6.77516	 7.61026	 1	 388
1226	 6.77614	 7.61026	 0	 387
1227	 6.78113	 7.61026	 0	 386
1228	 6.78232	 7.61026	 0	 385
1229	 6.78392	 7.61026	 0	 384
1230	 6.78598	 7.61026	 0	 383
1231	 6.78799	 7.61026	 0	 383
1232	 6.7883	 7.61026	 0	 382
1233	 6.7899	 7.61026	 1	 383
1234	 6.79002	 7.61026	 1	 384
1235	 6.7915	 7.61026	 1	 385
1236	 6.79174	 7.61026	 0	 385
1237	 6.79202	 7.61026	 1	 386
1238	 6.7922	 7.61026	 1	 387
1239	 6.79223	 7.61026	 0	 387
1240	 6.79233	 7.61026	 1	 388
1241	 6.79396	 7.61026	 1	 389
1242	 6.79471	 7.61026	 1	 390
1243	 6.7962	 7.61026	 0	 389
1244	 6.7983	 7.61026	 1	 390
1245	 6.79921	 7.61026	 0	 389
1246	 6.8	 7.61026	 1	 390
1247	 6.80098	 7.61026	 0	 389
1248	 6.8016	 7.61026	 0	 389
1249	 6.80511	 7.61026	 0	 388
1250	 6.80688	 7.61026	 0	 387
1251	 6.80953	 7.61026	 1	 388
1252	 6.81105	 7.61026	 1	 389
1253	 6.81196	 7.61026	 1	 390
1254	 6.81296	 7.61026	 1	 391
1255	 6.81351	 7.61026	 1	 392
1256	 6.8138	 7.61026	 0	 391
1257	 6.81434	 7.61026	 1	 391
1258	 6.81439	 7.61026	 1	 392
1259	 6.81562	 7.61026	 1	 393
1260	 6.81568	 7.61026	 1	 393
1261	 6.81898	 7.61026	 1	 394
1262	 6.82006	 7.61026	 0	 395
1263	 6.82171	 7.61026	 0	 394
1264	 6.82794	 7.61026	 1	 395
1265	 6.82893	 7.61026	 0	 394
1266	 6.8305	 7.61026	 1	 395
1267	 6.8317	 7.61026	 1	 395
1268	 6.83176	 7.61026	 1	 396
1269	 6.83178	 7.61026	 0	 395
1270	 6.83285	 7.61026	 1	 396
1271	 6.83292	 7.61026	 1	 396
1272	 6.83331	 7.61026	 1	 397
1273	 6.83389	 7.61026	 1	 397
1274	 6.83454	 7.61026	 1	 398
1275	 6.83524	 7.61026	 1	 398
1276	 6.83548	 7.61026	 0	 397
1277	 6.83746	 7.61026	 1	 398
1278	 6.83989	 7.61026	 1	 399
1279	 6.84075	 7.61026	 1	 399
1280	 6.84203	 7.61026	 1	 400
1281	 6.84489	 7.61026	 0	 399
1282	 6.84932	 7.61026	 1	 400
1283	 6.85126	 7.61026	 1	 401
1284	 6.85134	 7.61026	 1	 401
1285	 6.85198	 7.61026	 1	 402
1286	 6.85204	 7.61026	 0	 401
1287	 6.85218	 7.61026	 0	 400
1288	 6.85255	 7.61026	 1	 400
1289	 6.85287	 7.61026	 1	 401
1290	 6.85399	 7.61026	 0	 401
1291	 6.8541	 7.61026	 1	 402
1292	 6.85596	 7.61026	 0	 401
1293	 6.85668	 7.61026	 1	 401
1294	 6.8567	 7.61026	 1	 402
1295	 6.85783	 7.61026	 1	 403
1296	 6.86096	 7.61026	 1	 404
1297	 6.86102	 7.61026	 1	 404
1298	 6.86143	 7.61026	 1	 404
1299	 6.8624	 7.61026	 0	 404
1300	 6.86272	 7.61026	 1	 404
1301	 6.86335	 7.61026	 0	 403
1302	 6.86388	 7.61026	 1	 404
1303	 6.86544	 7.61026	 1	 405
1304	 6.86775	 7.61026	 0	 404
1305	 6.86802	 7.61026	 1	 405
1306	 6.86884	 7.61026	 1	 406
1307	 6.86964	 7.61026	 1	 407
1308	 6.87127	 7.61026	 1	 408
1309	 6.87562	 7.61026	 0	 408
1310	 6.87632	 7.61026	 1	 408
1311	 6.87851	 7.61026	 1	 409
1312	 6.87929	 7.61026	 0	 408
1313	 6.88035	 7.61026	 1	 408
1314	 6.88108	 7.61026	 1	 409
1315	 6.88164	 7.61026	 1	 409
1316	 6.8817	 7.61026	 1	 410
1317	 6.88292	 7.61026	 1	 410
1318	 6.88345	 7.61026	 1	 411
1319	 6.88412	 7.61026	 1	 411
1320	 6.88551	 7.61026	 0	 410
1321	 6.88844	 7.61026	 1	 411
1322	 6.89057	 7.61026	 1	 412
1323	 6.89107	 7.61026	 1	 412
1324	 6.89216	 7.61026	 1	 413
1325	 6.89553	 7.61026	 1	 414
1326	 6.89727	 7.61026	 1	 415
1327	 6.89896	 7.61026	 0	 415
1328	 6.89923	 7.61026	 1	 416
1329	 6.89984	 7.61026	 1	 417
1330	 6.90056	 7.61026	 1	 417
1331	 6.90154	 7.61026	 0	 416
1332	 6.90237	 7.61026	 1	 417
1333	 6.90289	 7.61026	 1	 418
1334	 6.90543	 7.61026	 1	 418
1335	 6.9066	 7.61026	 1	 418
1336	 6.90701	 7.61026	 1	 419
1337	 6.90964	 7.61026	 1	 419
1338	 6.90985	 7.61026	 1	 420
1339	 6.91065	 7.61026	 1	 420
1340	 6.91111	 7.61026	 0	 420
1341	 6.91186	 7.61026	 1	 420
1342	 6.913	 7.61026	 0	 420
1343	 6.91479	 7.61026	 0	 420
1344	 6.92007	 7.61026	 1	 421
1345	 6.92038	 7.61026	 1	 421
1346	 6.92097	 7.61026	 0	 420
1347	 6.92139	 7.61026	 1	 421
1348	 6.92166	 7.61026	 1	 422
1349	 6.92221	 7.61026	 0	 422
1350	 6.92376	 7.61026	 1	 422
1351	 6.92494	 7.61026	 0	 421
1352	 6.92556	 7.61026	 0	 421
1353	 6.92611	 7.61026	 1	 421
1354	 6.92903	 7.61026	 1	 421
1355	 6.92932	 7.61026	 1	 421
1356	 6.93076	 7.61026	 1	 422
1357	 6.93434	 7.61026	 0	 421
1358	 6.93457	 7.61026	 1	 422
1359	 6.93666	 7.61026	 1	 423
1360	 6.93914	 7.61026	 1	 423
1361	 6.93986	 7.61026	 1	 424
1362	 6.94042	 7.61026	 1	 425
1363	 6.94054	 7.61026	 1	 425
1364	 6.94132	 7.61026	 1	 426
1365	 6.94181	 7.61026	 1	 427
1366	 6.94194	 7.61026	 1	 427
1367	 6.94244	 7.61026	 0	 426
1368	 6.94343	 7.61026	 0	 426
1369	 6.94348	 7.61026	 0	 425
1370	 6.94354	 7.61026	 1	 426
1371	 6.94619	 7.61026	 1	 426
1372	 6.94676	 7.61026	 1	 427
1373	 6.94682	 7.61026	 0	 427
1374	 6.94718	 7.61026	 0	 426
1375	 6.95151	 7.61026	 0	 425
1376	 6.95187	 7.61026	 1	 426
1377	 6.95363	 7.61026	 1	 427
1378	 6.95457	 7.61026	 0	 426
1379	 6.95617	 7.61026	 1	 426
1380	 6.95646	 7.61026	 1	 427
1381	 6.95793	 7.61026	 1	 428
1382	 6.9599	 7.61026	 1	 429
1383	 6.9604	 7.61026	 1	 430
1384	 6.96099	 7.61026	 1	 431
1385	 6.96187	 7.61026	 1	 431
1386	 6.96198	 7.61026	 1	 431
1387	 6.96212	 7.61026	 1	 431
1388	 6.96318	 7.61026	 1	 432
1389	 6.96535	 7.61026	 1	 433
1390	 6.96567	 7.61026	 1	 434
1391	 6.97246	 7.61026	 1	 435
1392	 6.97379	 7.61026	 1	 435
1393	 6.97523	 7.61026	 1	 436
1394	 6.97866	 7.61026	 1	 436
1395	 6.98026	 7.61026	 1	 436
1396	 6.98049	 7.61026	 1	 437
1397	 6.98109	 7.61026	 1	 438
1398	 6.9813	 7.61026	 1	 439
1399	 6.98334	 7.61026	 1	 440
1400	 6.98352	 7.61026	 0	 439
1401	 6.98422	 7.61026	 1	 439
1402	 6.98531	 7.61026	 1	 440
1403	 6.9867	 7.61026	 1	 440
1404	 6.99139	 7.61026	 0	 439
1405	 6.99401	 7.61026	 1	 440
1406	 6.99454	 7.61026	 1	 439
1407	 6.99479	 7.61026	 1	 440
1408	 6.99481	 7.61026	 0	 439
1409	 6.99721	 7.61026	 1	 440
1410	 6.99852	 7.61026	 1	 440
1411	 7.00002	 7.61026	 0	 441
1412	 7.00024	 7.61026	 1	 441
1413	 7.00063	 7.61026	 1	 442
1414	 7.00065	 7.61026	 1	 441
1415	 7.00111	 7.61026	 1	 440
1416	 7.0028	 7.61026	 1	 439
1417	 7.00333	 7.61026	 1	 438
1418	 7.00442	 7.61026	 0	 437
1419	 7.00528	 7.61026	 1	 436
1420	 7.00567	 7.61026	 1	 435
1421	 7.00634	 7.61026	 1	 436
1422	 7.00929	 7.61026	 0	 437
1423	 7.01112	 7.61026	 0	 437
1424	 7.01309	 7.61026	 0	 436
1425	 7.01401	 7.61026	 1	 435
1426	 7.01434	 7.61026	 1	 436
1427	 7.01632	 7.61026	 1	 437
1428	 7.01794	 7.61026	 1	 436
1429	 7.02059	 7.61026	 1	 435
1430	 7.02098	 7.61026	 1	 434
1431	 7.02289	 7.61026	 1	 433
1432	 7.02308	 7.61026	 1	 432
1433	 7.02345	 7.61026	 0	 433
1434	 7.02481	 7.61026	 1	 432
1435	 7.02531	 7.61026	 1	 431
1436	 7.02602	 7.61026	 0	 430
1437	 7.03108	 7.61026	 0	 429
1438	 7.03207	 7.61026	 0	 428
1439	 7.03233	 7.61026	 1	 429
1440	 7.03282	 7.61026	 0	 428
1441	 7.03374	 7.61026	 1	 429
1442	 7.0361	 7.61026	 1	 428
1443	 7.03648	 7.61026	 0	 427
1444	 7.0371	 7.61026	 0	 426
1445	 7.03717	 7.61026	 1	 427
1446	 7.03745	 7.61026	 1	 426
1447	 7.03758	 7.61026	 1	 427
1448	 7.03764	 7.61026	 0	 426
1449	 7.03996	 7.61026	 0	 426
1450	 7.04037	 7.61026	 1	 425
1451	 7.04192	 7.61026	 0	 424
1452	 7.04209	 7.61026	 0	 423
1453	 7.04518	 7.61026	 1	 424
1454	 7.04639	 7.61026	 1	 423
1455	 7.04725	 7.61026	 1	 424
1456	 7.04748	 7.61026	 1	 425
1457	 7.04837	 7.61026	 1	 426
1458	 7.04909	 7.61026	 0	 425
1459	 7.05318	 7.61026	 0	 425
1460	 7.05634	 7.61026	 1	 424
1461	 7.05853	 7.61026	 1	 423
1462	 7.06147	 7.61026	 0	 423
1463	 7.06498	 7.61026	 1	 424
1464	 7.06557	 7.61026	 1	 425
1465	 7.06608	 7.61026	 1	 426
1466	 7.06764	 7.61026	 0	 425
1467	 7.06808	 7.61026	 1	 424
1468	 7.06813	 7.61026	 1	 425
1469	 7.06835	 7.61026	 0	 424
1470	 7.06841	 7.61026	 1	 425
1471	 7.06936	 7.61026	 1	 424
1472	 7.07104	 7.61026	 0	 424
1473	 7.07226	 7.61026	 1	 423
1474	 7.07398	 7.61026	 0	 422
1475	 7.0742	 7.61026	 1	 423
1476	 7.07792	 7.61026	 1	 422
1477	 7.0788	 7.61026	 1	 421
1478	 7.07903	 7.61026	 0	 420
1479	 7.0796	 7.61026	 0	 419
1480	 7.08066	 7.61026	 0	 418
1481	 7.0832	 7.61026	 0	 418
1482	 7.08415	 7.61026	 1	 417
1483	 7.08543	 7.61026	 1	 416
1484	 7.08579	 7.61026	 0	 415
1485	 7.08684	 7.61026	 1	 414
1486	 7.08717	 7.61026	 1	 413
1487	 7.08816	 7.61026	 1	 412
1488	 7.08877	 7.61026	 1	 411
1489	 7.08988	 7.61026	 1	 410
1490	 7.09098	 7.61026	 1	 411
1491	 7.09188	 7.61026	 0	 410
1492	 7.09218	 7.61026	 1	 409
1493	 7.0935	 7.61026	 0	 408
1494	 7.09358	 7.61026	 0	 408
1495	 7.09484	 7.61026	 0	 409
1496	 7.09527	 7.61026	 1	 408
1497	 7.10116	 7.61026	 1	 409
1498	 7.10232	 7.61026	 0	 408
1499	 7.10419	 7.61026	 1	 407
1500	 7.10485	 7.61026	 0	 406
1501	 7.10703	 7.61026	 1	 405
1502	 7.10715	 7.61026	 1	 406
1503	 7.10763	 7.61026	 1	 405
1504	 7.10829	 7.61026	 1	 404
1505	 7.10875	 7.61026	 1	 403
1506	 7.11051	 7.61026	 1	 402
1507	 7.11198	 7.61026	 0	 402
1508	 7.11299	 7.61026	 1	 403
1509	 7.11583	 7.61026	 0	 402
1510	 7.11596	 7.61026	 0	 402
1511	 7.11857	 7.61026	 1	 401
1512	 7.11905	 7.61026	 1	 402
1513	 7.12187	 7.61026	 0	 401
1514	 7.12279	 7.61026	 1	 402
1515	 7.12284	 7.61026	 0	 401
1516	 7.1244	 7.61026	 1	 402
1517	 7.12512	 7.61026	 0	 401
1518	 7.12512	 7.61026	 1	 402
1519	 7.12692	 7.61026	 0	 401
1520	 7.12801	 7.61026	 0	 400
1521	 7.13072	 7.61026	 1	 399
1522	 7.13683	 7.61026	 1	 398
1523	 7.13781	 7.61026	 1	 397
1524	 7.13862	 7.61026	 1	 398
1525	 7.14316	 7.61026	 1	 397
1526	 7.14445	 7.61026	 1	 398
1527	 7.1468	 7.61026	 1	 397
1528	 7.14926	 7.61026	 1	 396
1529	 7.15939	 7.61026	 1	 395
1530	 7.15951	 7.61026	 1	 396
1531	 7.16173	 7.61026	 1	 397
1532	 7.16176	 7.61026	 1	 396
1533	 7.16191	 7.61026	 0	 396
1534	 7.16369	 7.61026	 1	 397
1535	 7.16474	 7.61026	 1	 396
1536	 7.1648	 7.61026	 1	 395
1537	 7.16488	 7.61026	 0	 394
1538	 7.16496	 7.61026	 0	 393
1539	 7.16513	 7.61026	 1	 392
1540	 7.16526	 7.61026	 1	 393
1541	 7.16936	 7.61026	 1	 392
1542	 7.17108	 7.61026	 0	 392
1543	 7.17201	 7.61026	 0	 392
1544	 7.17273	 7.61026	 0	 391
1545	 7.17404	 7.61026	 1	 392
1546	 7.17466	 7.61026	 1	 393
1547	 7.17596	 7.61026	 0	 392
1548	 7.17623	 7.61026	 0	 392
1549	 7.1763	 7.61026	 0	 391
1550	 7.17945	 7.61026	 1	 390
1551	 7.18127	 7.61026	 1	 389
1552	 7.18253	 7.61026	 1	 388
1553	 7.18359	 7.61026	 0	 387
1554	 7.18419	 7.61026	 1	 386
1555	 7.18501	 7.61026	 1	 385
1556	 7.18866	 7.61026	 0	 384
1557	 7.19025	 7.61026	 0	 384
1558	 7.19274	 7.61026	 1	 385
1559	 7.19287	 7.61026	 1	 386
1560	 7.19528	 7.61026	 0	 386
1561	 7.1953	 7.61026	 1	 387
1562	 7.1965	 7.61026	 1	 386
1563	 7.19869	 7.61026	 0	 385
1564	 7.19885	 7.61026	 1	 384
1565	 7.19945	 7.61026	 1	 383
1566	 7.20144	 7.61026	 1	 382
1567	 7.20188	 7.61026	 1	 381
1568	 7.20363	 7.61026	 0	 381
1569	 7.20391	 7.61026	 1	 380
1570	 7.208	 7.61026	 1	 381
1571	 7.20841	 7.61026	 1	 382
1572	 7.20854	 7.61026	 1	 383
1573	 7.21119	 7.61026	 1	 384
1574	 7.2114	 7.61026	 0	 383
1575	 7.21262	 7.61026	 0	 383
1576	 7.21449	 7.61026	 0	 382
1577	 7.21461	 7.61026	 1	 383
1578	 7.21495	 7.61026	 1	 382
1579	 7.21642	 7.61026	 1	 383
1580	 7.21706	 7.61026	 1	 382
1581	 7.21738	 7.61026	 1	 381
1582	 7.21848	 7.61026	 1	 380
1583	 7.22153	 7.61026	 1	 379
1584	 7.22689	 7.61026	 0	 379
1585	 7.2278	 7.61026	 1	 380
1586	 7.22834	 7.61026	 0	 380
1587	 7.23024	 7.61026	 1	 381
1588	 7.23123	 7.61026	 1	 382
1589	 7.23282	 7.61026	 1	 383
1590	 7.23385	 7.61026	 1	 382
1591	 7.23442	 7.61026	 1	 381
1592	 7.23474	 7.61026	 0	 381
1593	 7.23965	 7.61026	 1	 382
1594	 7.24001	 7.61026	 1	 383
1595	 7.24206	 7.61026	 1	 382
1596	 7.24313	 7.61026	 1	 381
1597	 7.24331	 7.61026	 1	 381
1598	 7.24588	 7.61026	 1	 381
1599	 7.24737	 7.61026	 0	 380
1600	 7.24816	 7.61026	 0	 380
1601	 7.24999	 7.61026	 1	 379
1602	 7.25159	 7.61026	 1	 378
1603	 7.2517	 7.61026	 1	 378
1604	 7.25273	 7.61026	 0	 377
1605	 7.25418	 7.61026	 1	 378
1606	 7.25427	 7.61026	 1	 378
1607	 7.25522	 7.61026	 0	 377
1608	 7.25732	 7.61026	 1	 376
1609	 7.25842	 7.61026	 1	 375
1610	 7.25888	 7.61026	 0	 375
1611	 7.25993	 7.61026	 0	 375
1612	 7.261	 7.61026	 1	 374
1613	 7.26153	 7.61026	 1	 373
1614	 7.26207	 7.61026	 1	 373
1615	 7.26234	 7.61026	 1	 374
1616	 7.26471	 7.61026	 1	 373
1617	 7.26516	 7.61026	 0	 372
1618	 7.2661	 7.61026	 0	 371
1619	 7.26803	 7.61026	 1	 371
1620	 7.26888	 7.61026	 1	 370
1621	 7.26985	 7.61026	 1	 369
1622	 7.27003	 7.61026	 1	 370
1623	 7.27153	 7.61026	 0	 369
1624	 7.27157	 7.61026	 1	 368
1625	 7.27303	 7.61026	 1	 368
1626	 7.27975	 7.61026	 1	 367
1627	 7.27999	 7.61026	 1	 366
1628	 7.28343	 7.61026	 1	 365
1629	 7.28469	 7.61026	 1	 364
1630	 7.28518	 7.61026	 1	 363
1631	 7.28521	 7.61026	 1	 363
1632	 7.28604	 7.61026	 0	 362
1633	 7.28646	 7.61026	 1	 361
1634	 7.2865	 7.61026	 1	 360
1635	 7.28756	 7.61026	 0	 359
1636	 7.28941	 7.61026	 1	 360
1637	 7.29059	 7.61026	 0	 360
1638	 7.29357	 7.61026	 1	 359
1639	 7.29475	 7.61026	 0	 358
1640	 7.29485	 7.61026	 1	 357
1641	 7.2962	 7.61026	 0	 356
1642	 7.2995	 7.61026	 1	 355
1643	 7.30001	 7.61026	 0	 354
1644	 7.30018	 7.61026	 0	 354
1645	 7.30296	 7.61026	 1	 353
1646	 7.30394	 7.61026	 1	 352
1647	 7.30542	 7.61026	 1	 352
1648	 7.30669	 7.61026	 1	 353
1649	 7.30696	 7.61026	 1	 354
1650	 7.30796	 7.61026	 0	 353
1651	 7.30857	 7.61026	 0	 352
1652	 7.30868	 7.61026	 1	 351
1653	 7.31098	 7.61026	 0	 350
1654	 7.31294	 7.61026	 1	 351
1655	 7.31346	 7.61026	 1	 351
1656	 7.31361	 7.61026	 1	 350
1657	 7.31724	 7.61026	 0	 349
1658	 7.31846	 7.61026	 0	 348
1659	 7.31902	 7.61026	 1	 349
1660	 7.32057	 7.61026	 1	 349
1661	 7.32097	 7.61026	 1	 349
1662	 7.32108	 7.61026	 1	 348
1663	 7.32426	 7.61026	 0	 347
1664	 7.32701	 7.61026	 1	 346
1665	 7.32736	 7.61026	 0	 345
1666	 7.33049	 7.61026	 1	 344
1667	 7.33251	 7.61026	 1	 345
1668	 7.33365	 7.61026	 0	 344
1669	 7.33538	 7.61026	 0	 343
1670	 7.33587	 7.61026	 0	 343
1671	 7.33815	 7.61026	 1	 343
1672	 7.33823	 7.61026	 1	 343
1673	 7.33835	 7.61026	 1	 344
1674	 7.3386	 7.61026	 0	 343
1675	 7.34095	 7.61026	 0	 342
1676	 7.34105	 7.61026	 0	 341
1677	 7.34283	 7.61026	 0	 341
1678	 7.34312	 7.61026	 0	 340
1679	 7.34536	 7.61026	 1	 339
1680	 7.34577	 7.61026	 1	 339
1681	 7.34587	 7.61026	 0	 338
1682	 7.34618	 7.61026	 0	 337
1683	 7.3502	 7.61026	 0	 336
1684	 7.35054	 7.61026	 0	 335
1685	 7.35128	 7.61026	 0	 334
1686	 7.35177	 7.61026	 0	 333
1687	 7.35207	 7.61026	 1	 332
1688	 7.35566	 7.61026	 1	 331
1689	 7.35592	 7.61026	 1	 330
1690	 7.35744	 7.61026	 1	 331
1691	 7.35745	 7.6082	 1	 332
1692	 7.35808	 7.57102	 1	 333
1693	 7.3581	 7.57102	 1	 334
1694	 7.35816	 7.57102	 0	 333
1695	 7.3587	 7.57102	 1	 332
1696	 7.3588	 7.57102	 0	 331
1697	 7.36162	 7.57102	 1	 330
1698	 7.36194	 7.57102	 1	 331
1699	 7.36266	 7.57102	 0	 330
1700	 7.36297	 7.57102	 1	 329
1701	 7.36406	 7.57102	 0	 328
1702	 7.36412	 7.57102	 0	 327
1703	 7.36604	 7.57102	 1	 327
1704	 7.3669	 7.57102	 1	 328
1705	 7.3669	 7.57102	 1	 329
1706	 7.36691	 7.57102	 1	 330
1707	 7.36754	 7.57102	 1	 331
1708	 7.36756	 7.57102	 1	 332
1709	 7.36797	 7.57102	 1	 331
1710	 7.369	 7.57102	 1	 330
1711	 7.36918	 7.57102	 0	 329
1712	 7.36991	 7.57102	 0	 328
1713	 7.37011	 7.57102	 1	 329
1714	 7.37012	 7.57102	 1	 330
1715	 7.37075	 7.57001	 1	 331
1716	 7.37076	 7.57001	 1	 332
1717	 7.3717	 7.57001	 1	 332
1718	 7.37235	 7.57001	 0	 331
1719	 7.37267	 7.57001	 1	 332
1720	 7.37268	 7.57001	 1	 333
1721	 7.37331	 7.57001	 1	 334
1722	 7.37333	 7.57001	 1	 335
1723	 7.37338	 7.57001	 0	 334
1724	 7.3737	 7.57001	 1	 335
1725	 7.37427	 7.57001	 1	 336
1726	 7.37483	 7.57001	 1	 337
1727	 7.37489	 7.57001	 1	 337
1728	 7.37517	 7.57001	 1	 336
1729	 7.37549	 7.57001	 1	 337
1730	 7.37625	 7.57001	 1	 338
1731	 7.37673	 7.57001	 1	 338
1732	 7.37681	 7.57001	 1	 339
1733	 7.37699	 7.57001	 1	 340
1734	 7.37741	 7.57001	 1	 341
1735	 7.37765	 7.57001	 1	 342
1736	 7.37804	 7.57001	 1	 343
1737	 7.37809	 7.57001	 1	 342
1738	 7.37823	 7.57001	 1	 341
1739	 7.37995	 7.57001	 1	 340
1740	 7.38057	 7.57001	 1	 339
1741	 7.38058	 7.57001	 1	 338
1742	 7.38089	 7.57001	 1	 337
1743	 7.3809	 7.57001	 1	 336
1744	 7.38103	 7.57001	 0	 335
1745	 7.38115	 7.57001	 1	 336
1746	 7.38174	 7.57001	 1	 337
1747	 7.38275	 7.57001	 1	 336
1748	 7.38307	 7.57001	 1	 335
1749	 7.38313	 7.57001	 1	 334
1750	 7.38314	 7.57001	 1	 333
1751	 7.38345	 7.57001	 1	 332
1752	 7.38346	 7.57001	 1	 331
1753	 7.38351	 7.57001	 1	 332
1754	 7.38385	 7.57001	 1	 333
1755	 7.3841	 7.57001	 1	 334
1756	 7.3845	 7.57001	 1	 335
1757	 7.3853	 7.57001	 1	 334
1758	 7.38563	 7.57001	 1	 333
1759	 7.38589	 7.57001	 1	 332
1760	 7.38608	 7.57001	 1	 331
1761	 7.38621	 7.57001	 1	 330
1762	 7.38646	 7.57001	 1	 331
1763	 7.38647	 7.57001	 1	 332
1764	 7.38669	 7.57001	 1	 331
1765	 7.38697	 7.57001	 1	 330
1766	 7.38702	 7.57001	 1	 331
1767	 7.3871	 7.57001	 1	 332
1768	 7.38716	 7.57001	 1	 331
1769	 7.38748	 7.57001	 1	 330
1770	 7.38763	 7.57001	 0	 329
1771	 7.38787	 7.57001	 1	 328
1772	 7.38816	 7.57001	 1	 327
1773	 7.38818	 7.57001	 1	 326
1774	 7.38909	 7.57001	 0	 325
1775	 7.38966	 7.57001	 1	 326
1776	 7.39032	 7.57001	 1	 327
1777	 7.39094	 7.57001	 1	 326
1778	 7.39107	 7.57001	 0	 325
1779	 7.39135	 7.57001	 1	 326
1780	 7.39143	 7.57001	 1	 325
1781	 7.3916	 7.57001	 1	 324
1782	 7.39189	 7.57001	 1	 323
1783	 7.39194	 7.57001	 1	 324
1784	 7.39278	 7.57001	 1	 323
1785	 7.39331	 7.57001	 1	 324
1786	 7.39387	 7.57001	 0	 323
1787	 7.39396	 7.57001	 1	 324
1788	 7.3943	 7.57001	 0	 323
1789	 7.3944	 7.57001	 1	 324
1790	 7.39454	 7.57001	 1	 323
1791	 7.39486	 7.57001	 1	 322
1792	 7.39503	 7.57001	 1	 323
1793	 7.39549	 7.57001	 1	 322
1794	 7.39586	 7.57001	 0	 321
1795	 7.39634	 7.57001	 1	 320
1796	 7.39652	 7.57001	 1	 321
1797	 7.39666	 7.57001	 1	 320
1798	 7.3969	 7.57001	 1	 319
1799	 7.39716	 7.57001	 1	 320
1800	 7.39718	 7.57001	 1	 319
1801	 7.39834	 7.57001	 1	 318
1802	 7.399	 7.57001	 0	 317
1803	 7.39925	 7.57001	 1	 318
1804	 7.39942	 7.57001	 1	 319
1805	 7.39959	 7.57001	 1	 318
1806	 7.39996	 7.57001	 1	 318
1807	 7.40007	 7.57001	 1	 319
1808	 7.40012	 7.57001	 1	 318
1809	 7.40045	 7.57001	 1	 317
1810	 7.40107	 7.57001	 1	 316
1811	 7.40125	 7.57001	 1	 317
1812	 7.4018	 7.57001	 1	 316
1813	 7.4021	 7.57001	 1	 315
1814	 7.40213	 7.57001	 1	 316
1815	 7.40282	 7.57001	 1	 315
1816	 7.40296	 7.57001	 1	 314
1817	 7.40327	 7.57001	 1	 315
1818	 7.40374	 7.57001	 1	 314
1819	 7.4045	 7.57001	 1	 315
1820	 7.40459	 7.57001	 1	 316
1821	 7.4048	 7.57001	 1	 317
1822	 7.40486	 7.57001	 1	 316
1823	 7.40514	 7.57001	 1	 317
1824	 7.40518	 7.57001	 1	 316
1825	 7.40592	 7.57001	 1	 316
1826	 7.40698	 7.57001	 1	 315
1827	 7.40705	 7.57001	 1	 316
1828	 7.40731	 7.57001	 1	 315
1829	 7.40761	 7.57001	 1	 316
1830	 7.40784	 7.57001	 1	 315
1831	 7.40801	 7.57001	 1	 314
1832	 7.40802	 7.57001	 1	 313
1833	 7.40849	 7.57001	 1	 314
1834	 7.4088	 7.57001	 1	 313
1835	 7.40889	 7.57001	 1	 314
1836	 7.40945	 7.57001	 1	 315
1837	 7.40989	 7.57001	 1	 314
1838	 7.41021	 7.57001	 1	 313
1839	 7.41032	 7.57001	 0	 312
1840	 7.411	 7.57001	 1	 311
1841	 7.41142	 7.57001	 1	 311
1842	 7.41171	 7.57001	 1	 310
1843	 7.412	 7.57001	 1	 311
1844	 7.41264	 7.57001	 0	 310
1845	 7.41271	 7.57001	 1	 310
1846	 7.41284	 7.57001	 0	 309
1847	 7.4131	 7.57001	 1	 308
1848	 7.41319	 7.57001	 1	 308
1849	 7.41343	 7.57001	 1	 307
1850	 7.41366	 7.57001	 1	 306
1851	 7.41378	 7.57001	 1	 307
1852	 7.41379	 7.57001	 1	 306
1853	 7.41396	 7.57001	 1	 307
1854	 7.41438	 7.57001	 1	 308
1855	 7.4146	 7.57001	 1	 309
1856	 7.4147	 7.57001	 1	 310
1857	 7.41485	 7.57001	 1	 310
1858	 7.41494	 7.57001	 1	 309
1859	 7.41512	 7.57001	 0	 308
1860	 7.41633	 7.57001	 1	 309
1861	 7.41716	 7.57001	 1	 310
1862	 7.41726	 7.57001	 1	 311
1863	 7.41756	 7.57001	 0	 310
1864	 7.41781	 7.57001	 1	 311
1865	 7.41805	 7.57001	 1	 310
1866	 7.41807	 7.57001	 1	 309
1867	 7.41814	 7.57001	 1	 309
1868	 7.41872	 7.57001	 1	 308
1869	 7.41899	 7.57001	 1	 307
1870	 7.41904	 7.57001	 0	 306
1871	 7.41921	 7.57001	 1	 307
1872	 7.41933	 7.57001	 1	 306
1873	 7.41961	 7.57001	 1	 305
1874	 7.41987	 7.57001	 1	 306
1875	 7.42038	 7.57001	 1	 307
1876	 7.42071	 7.57001	 1	 306
1877	 7.42102	 7.57001	 1	 307
1878	 7.42216	 7.57001	 1	 306
1879	 7.42254	 7.57001	 1	 307
1880	 7.42263	 7.57001	 1	 308
1881	 7.42281	 7.57001	 1	 308
1882	 7.42284	 7.57001	 1	 309
1883	 7.42286	 7.57001	 1	 309
1884	 7.42396	 7.57001	 1	 310
1885	 7.42423	 7.57001	 1	 309
1886	 7.42448	 7.57001	 1	 308
1887	 7.42453	 7.57001	 1	 307
1888	 7.42454	 7.57001	 0	 306
1889	 7.42459	 7.57001	 1	 307
1890	 7.42511	 7.57001	 1	 308
1891	 7.42521	 7.57001	 0	 307
1892	 7.42534	 7.57001	 1	 306
1893	 7.42534	 7.57001	 1	 307
1894	 7.42566	 7.57001	 1	 308
1895	 7.42605	 7.57001	 1	 308
1896	 7.42658	 7.57001	 1	 309
1897	 7.42678	 7.57001	 1	 308
1898	 7.42689	 7.57001	 1	 309
1899	 7.42762	 7.57001	 1	 308
1900	 7.42772	 7.57001	 1	 307
1901	 7.42774	 7.57001	 1	 307
1902	 7.42794	 7.57001	 1	 306
1903	 7.42814	 7.57001	 1	 306
1904	 7.42968	 7.57001	 1	 305
1905	 7.42989	 7.57001	 1	 305
1906	 7.43001	 7.57001	 1	 304
1907	 7.43071	 7.57001	 1	 304
1908	 7.43084	 7.57001	 1	 303
1909	 7.43115	 7.57001	 1	 304
1910	 7.43116	 7.57001	 1	 303
1911	 7.43132	 7.57001	 1	 303
1912	 7.43146	 7.57001	 1	 303
1913	 7.43218	 7.57001	 0	 302
1914	 7.43267	 7.57001	 1	 301
1915	 7.43277	 7.57001	 1	 300
1916	 7.43282	 7.57001	 1	 301
1917	 7.43301	 7.57001	 1	 302
1918	 7.43322	 7.57001	 0	 301
1919	 7.43343	 7.57001	 1	 300
1920	 7.43357	 7.57001	 1	 301
1921	 7.43416	 7.57001	 1	 302
1922	 7.43441	 7.57001	 1	 301
1923	 7.43473	 7.57001	 1	 300
1924	 7.43557	 7.57001	 1	 299
1925	 7.43566	 7.57001	 1	 299
1926	 7.4361	 7.57001	 1	 298
1927	 7.43641	 7.57001	 0	 297
1928	 7.43645	 7.57001	 1	 296
1929	 7.43652	 7.57001	 1	 295
1930	 7.43697	 7.57001	 1	 296
1931	 7.43736	 7.57001	 1	 297
1932	 7.43801	 7.57001	 1	 297
1933	 7.43861	 7.57001	 0	 296
1934	 7.43933	 7.57001	 1	 296
1935	 7.43995	 7.57001	 0	 295
1936	 7.4403	 7.57001	 1	 294
1937	 7.4413	 7.57001	 1	 293
1938	 7.4415	 7.57001	 1	 292
1939	 7.44171	 7.57001	 1	 291
1940	 7.44209	 7.57001	 1	 291
1941	 7.4422	 7.57001	 0	 290
1942	 7.44229	 7.57001	 0	 289
1943	 7.44254	 7.57001	 1	 288
1944	 7.44264	 7.57001	 1	 287
1945	 7.44266	 7.57001	 1	 287
1946	 7.44276	 7.57001	 1	 286
1947	 7.44281	 7.57001	 1	 287
1948	 7.44304	 7.57001	 1	 286
1949	 7.44341	 7.57001	 1	 287
1950	 7.44434	 7.57001	 0	 286
1951	 7.44482	 7.57001	 1	 286
1952	 7.44573	 7.57001	 1	 287
1953	 7.44574	 7.57001	 0	 286
1954	 7.44576	 7.57001	 1	 287
1955	 7.44609	 7.57001	 1	 287
1956	 7.44633	 7.57001	 1	 288
1957	 7.44668	 7.57001	 1	 287
1958	 7.447	 7.57001	 1	 286
1959	 7.44717	 7.57001	 1	 285
1960	 7.44743	 7.57001	 1	 284
1961	 7.44749	 7.57001	 1	 283
1962	 7.44781	 7.57001	 1	 282
1963	 7.44814	 7.57001	 1	 281
1964	 7.44863	 7.57001	 1	 280
1965	 7.44977	 7.57001	 1	 279
1966	 7.45066	 7.57001	 1	 280
1967	 7.45075	 7.57001	 1	 281
1968	 7.4508	 7.57001	 1	 281
1969	 7.45093	 7.57001	 1	 281
1970	 7.45125	 7.57001	 1	 282
1971	 7.45135	 7.57001	 1	 283
1972	 7.45137	 7.57001	 1	 283
1973	 7.45146	 7.57001	 1	 282
1974	 7.45167	 7.57001	 1	 281
1975	 7.45173	 7.57001	 1	 280
1976	 7.45188	 7.57001	 1	 280
1977	 7.45208	 7.57001	 1	 280
1978	 7.45238	 7.57001	 1	 279
1979	 7.45243	 7.57001	 1	 279
1980	 7.45251	 7.57001	 1	 279
1981	 7.45255	 7.57001	 1	 278
1982	 7.45336	 7.57001	 1	 277
1983	 7.45419	 7.57001	 0	 276
1984	 7.45459	 7.57001	 1	 275
1985	 7.45474	 7.57001	 1	 274
1986	 7.45497	 7.57001	 1	 273
1987	 7.45559	 7.57001	 1	 272
1988	 7.4562	 7.57001	 1	 271
1989	 7.45641	 7.57001	 1	 270
1990	 7.45807	 7.57001	 1	 269
1991	 7.45809	 7.57001	 1	 269
1992	 7.45819	 7.57001	 0	 268
1993	 7.45856	 7.57001	 1	 267
1994	 7.45927	 7.57001	 0	 266
1995	 7.45961	 7.57001	 1	 265
1996	 7.45978	 7.57001	 1	 264
1997	 7.46013	 7.57001	 1	 265
1998	 7.46038	 7.57001	 1	 264
1999	 7.46067	 7.57001	 1	 264
2000	 7.46073	 7.57001	 1	 265
2001	 7.46107	 7.57001	 1	 264
2002	 7.46134	 7.57001	 1	 263
2003	 7.4614	 7.57001	 1	 262
2004	 7.46162	 7.57001	 1	 262
2005	 7.46201	 7.57001	 1	 261
2006	 7.46203	 7.57001	 1	 261
2007	 7.46214	 7.57001	 1	 260
2008	 7.46265	 7.57001	 0	 259
2009	 7.4634	 7.57001	 1	 260
2010	 7.46353	 7.57001	 1	 261
2011	 7.46363	 7.57001	 1	 261
2012	 7.46366	 7.57001	 1	 262
2013	 7.46397	 7.57001	 1	 263
2014	 7.464	 7.57001	 1	 264
2015	 7.46417	 7.57001	 1	 265
2016	 7.46457	 7.57001	 1	 266
2017	 7.46469	 7.57001	 1	 266
2018	 7.46485	 7.57001	 1	 265
2019	 7.465	 7.57001	 1	 264
2020	 7.46511	 7.57001	 1	 264
2021	 7.46511	 7.57001	 1	 263
2022	 7.46516	 7.57001	 1	 264
2023	 7.46571	 7.57001	 1	 264
2024	 7.46582	 7.57001	 1	 264
2025	 7.46597	 7.57001	 1	 263
2026	 7.46645	 7.57001	 1	 262
2027	 7.46695	 7.57001	 1	 261
2028	 7.46809	 7.57001	 1	 261
2029	 7.46809	 7.57001	 1	 262
2030	 7.46809	 7.57001	 1	 261
2031	 7.46853	 7.57001	 1	 262
2032	 7.46869	 7.57001	 1	 263
2033	 7.46912	 7.57001	 1	 263
2034	 7.4694	 7.57001	 1	 263
2035	 7.4699	 7.57001	 1	 263
2036	 7.46996	 7.57001	 1	 264
2037	 7.47013	 7.57001	 1	 263
2038	 7.4702	 7.57001	 1	 262
2039	 7.47106	 7.57001	 1	 261
2040	 7.47169	 7.57001	 1	 260
2041	 7.4718	 7.57001	 1	 259
2042	 7.47214	 7.57001	 1	 259
2043	 7.47262	 7.57001	 1	 258
2044	 7.47285	 7.57001	 1	 257
2045	 7.4729	 7.57001	 1	 258
2046	 7.47311	 7.57001	 1	 257
2047	 7.47325	 7.57001	 1	 256
2048	 7.47355	 7.57001	 1	 257
2049	 7.47385	 7.57001	 1	 256
2050	 7.47397	 7.57001	 1	 255
2051	 7.47407	 7.57001	 1	 254
2052	 7.47415	 7.57001	 1	 253
2053	 7.47433	 7.57001	 1	 252
2054	 7.47442	 7.57001	 1	 251
2055	 7.47442	 7.57001	 1	 250
2056	 7.47472	 7.57001	 1	 249
2057	 7.47492	 7.57001	 1	 248
2058	 7.47507	 7.57001	 0	 247
2059	 7.47508	 7.57001	 1	 246
2060	 7.47559	 7.57001	 1	 245
2061	 7.47595	 7.57001	 1	 244
2062	 7.47605	 7.57001	 1	 243
2063	 7.47617	 7.57001	 1	 243
2064	 7.47681	 7.57001	 1	 243
2065	 7.4769	 7.57001	 1	 242
2066	 7.4769	 7.57001	 0	 241
2067	 7.47717	 7.57001	 1	 240
2068	 7.47775	 7.57001	 1	 241
2069	 7.47801	 7.57001	 1	 240
2070	 7.47835	 7.57001	 1	 240
2071	 7.47842	 7.57001	 1	 241
2072	 7.47845	 7.57001	 1	 241
2073	 7.47854	 7.57001	 1	 240
2074	 7.47884	 7.57001	 1	 239
2075	 7.47909	 7.57001	 1	 239
2076	 7.47915	 7.57001	 0	 238
2077	 7.47915	 7.57001	 1	 239
2078	 7.4792	 7.57001	 1	 238
2079	 7.47927	 7.57001	 1	 237
2080	 7.47929	 7.57001	 1	 236
2081	 7.4793	 7.57001	 1	 236
2082	 7.4796	 7.57001	 1	 235
2083	 7.47963	 7.57001	 1	 234
2084	 7.47975	 7.57001	 1	 234
2085	 7.47978	 7.57001	 1	 233
2086	 7.47993	 7.57001	 1	 232
2087	 7.48003	 7.57001	 1	 231
2088	 7.48036	 7.57001	 1	 230
2089	 7.48074	 7.57001	 1	 229
2090	 7.48082	 7.57001	 1	 229
2091	 7.48086	 7.57001	 1	 229
2092	 7.48199	 7.57001	 1	 228
2093	 7.48314	 7.57001	 1	 227
2094	 7.48346	 7.57001	 0	 226
2095	 7.48346	 7.57001	 1	 225
2096	 7.48378	 7.57001	 1	 225
2097	 7.48378	 7.57001	 1	 225
2098	 7.48384	 7.57001	 0	 224
2099	 7.4845	 7.57001	 1	 223
2100	 7.48466	 7.57001	 1	 222
2101	 7.48471	 7.57001	 1	 221
2102	 7.48477	 7.57001	 1	 220
2103	 7.48499	 7.57001	 1	 219
2104	 7.48508	 7.57001	 1	 218
2105	 7.48571	 7.57001	 0	 217
2106	 7.48584	 7.57001	 1	 216
2107	 7.48643	 7.57001	 1	 215
2108	 7.48663	 7.57001	 1	 214
2109	 7.48669	 7.57001	 1	 213
2110	 7.48696	 7.57001	 1	 212
2111	 7.48717	 7.57001	 1	 211
2112	 7.48727	 7.57001	 1	 210
2113	 7.4874	 7.57001	 1	 209
2114	 7.4877	 7.57001	 1	 208
2115	 7.4878	 7.57001	 1	 207
2116	 7.48787	 7.57001	 1	 206
2117	 7.48808	 7.57001	 1	 205
2118	 7.4885	 7.57001	 1	 204
2119	 7.48878	 7.57001	 1	 203
2120	 7.48883	 7.57001	 1	 202
2121	 7.48888	 7.57001	 1	 201
2122	 7.48891	 7.57001	 1	 200
2123	 7.48894	 7.57001	 1	 199
2124	 7.48923	 7.57001	 1	 198
2125	 7.4894	 7.57001	 1	 197
2126	 7.4896	 7.57001	 1	 196
2127	 7.48976	 7.57001	 0	 195
2128	 7.4899	 7.57001	 1	 194
2129	 7.49017	 7.57001	 1	 193
2130	 7.49048	 7.57001	 1	 192
2131	 7.49107	 7.57001	 1	 191
2132	 7.49132	 7.57001	 1	 190
2133	 7.49133	 7.57001	 1	 189
2134	 7.49139	 7.57001	 1	 188
2135	 7.4914	 7.57001	 1	 187
2136	 7.49149	 7.57001	 1	 186
2137	 7.49171	 7.57001	 1	 185
2138	 7.49223	 7.57001	 1	 184
2139	 7.49249	 7.57001	 0	 183
2140	 7.49251	 7.57001	 1	 182
2141	 7.49278	 7.57001	 1	 181
2142	 7.49288	 7.57001	 1	 180
2143	 7.49308	 7.57001	 1	 179
2144	 7.4932	 7.57001	 1	 178
2145	 7.49335	 7.57001	 1	 177
2146	 7.49347	 7.57001	 1	 176
2147	 7.49388	 7.57001	 1	 175
2148	 7.49392	 7.57001	 1	 174
2149	 7.49413	 7.57001	 1	 173
2150	 7.49416	 7.57001	 1	 172
2151	 7.49416	 7.57001	 1	 171
2152	 7.49416	 7.57001	 1	 170
2153	 7.49416	 7.57001	 1	 169
2154	 7.49416	 7.57001	 1	 168
2155	 7.49416	 7.57001	 1	 167
2156	 7.49416	 7.57001	 1	 166
2157	 7.49416	 7.57001	 1	 165
2158	 7.49416	 7.57001	 1	 164
2159	 7.49416	 7.57001	 1	 163
2160	 7.49416	 7.57001	 1	 162
2161	 7.49416	 7.57001	 1	 161
2162	 7.49416	 7.57001	 1	 160
2163	 7.49416	 7.57001	 1	 159
2164	 7.49416	 7.57001	 1	 158
2165	 7.49416	 7.57001	 1	 157
2166	 7.49416	 7.57001	 1	 156
2167	 7.49416	 7.57001	 1	 155
2168	 7.49416	 7.57001	 1	 154
2169	 7.49416	 7.57001	 1	 153
2170	 7.49416	 7.57001	 1	 152
2171	 7.49416	 7.57001	 1	 151
2172	 7.49416	 7.57001	 1	 150
2173	 7.49416	 7.57001	 1	 149
2174	 7.49416	 7.57001	 1	 148
2175	 7.49416	 7.57001	 1	 147
2176	 7.49416	 7.57001	 1	 146
2177	 7.49416	 7.57001	 1	 145
2178	 7.49416	 7.57001	 1	 144
2179	 7.49416	 7.57001	 1	 143
2180	 7.49416	 7.57001	 1	 142
2181	 7.49416	 7.57001	 1	 141
2182	 7.49416	 7.57001	 1	 140
2183	 7.49416	 7.57001	 1	 139
2184	 7.49416	 7.57001	 1	 138
2185	 7.49416	 7.57001	 1	 137
2186	 7.49416	 7.57001	 1	 136
2187	 7.49416	 7.57001	 1	 135
2188	 7.49416	 7.57001	 1	 134
2189	 7.49416	 7.57001	 1	 133
2190	 7.49416	 7.57001	 1	 132
2191	 7.49416	 7.57001	 1	 131
2192	 7.49416	 7.57001	 1	 130
2193	 7.49416	 7.57001	 1	 129
2194	 7.49416	 7.57001	 1	 128
2195	 7.49416	 7.57001	 1	 127
2196	 7.49416	 7.57001	 1	 126
2197	 7.49416	 7.57001	 1	 125
2198	 7.49416	 7.57001	 1	 124
2199	 7.49416	 7.57001	 1	 123
2200	 7.49416	 7.57001	 1	 122
2201	 7.49416	 7.57001	 1	 121
2202	 7.49416	 7.57001	 1	 120
2203	 7.49416	 7.57001	 1	 119
2204	 7.49416	 7.57001	 1	 118
2205	 7.49416	 7.57001	 1	 117
2206	 7.49416	 7.57001	 1	 116
2207	 7.49416	 7.57001	 1	 115
2208	 7.49416	 7.57001	 1	 114
2209	 7.49416	 7.57001	 1	 113
2210	 7.49416	 7.57001	 1	 112
2211	 7.49416	 7.57001	 1	 111
2212	 7.49416	 7.57001	 1	 110
2213	 7.49416	 7.57001	 1	 109
2214	 7.49416	 7.57001	 1	 108
2215	 7.49416	 7.57001	 1	 107
2216	 7.49416	 7.57001	 1	 106
2217	 7.49416	 7.57001	 1	 105
2218	 7.49416	 7.57001	 1	 104
2219	 7.49416	 7.57001	 1	 103
2220	 7.49416	 7.57001	 1	 102
2221	 7.49416	 7.57001	 1	 101
2222	 7.49416	 7.57001	 1	 100
2223	 7.49416	 7.57001	 1	 99
2224	 7.49416	 7.57001	 1	 98
2225	 7.49416	 7.57001	 1	 97
2226	 7.49416	 7.57001	 1	 96
2227	 7.49416	 7.57001	 1	 95
2228	 7.49416	 7.57001	 1	 94
2229	 7.49416	 7.57001	 1	 93
2230	 7.49416	 7.57001	 1	 92
2231	 7.49416	 7.57001	 1	 91
2232	 7.49416	 7.57001	 1	 90
2233	 7.49416	 7.57001	 1	 89
2234	 7.49416	 7.57001	 1	 88
2235	 7.49416	 7.57001	 1	 87
2236	 7.49416	 7.57001	 1	 86
2237	 7.49416	 7.57001	 1	 85
2238	 7.49416	 7.57001	 1	 84
2239	 7.49416	 7.57001	 1	 83
2240	 7.49416	 7.57001	 1	 82
2241	 7.49416	 7.57001	 1	 81
2242	 7.49416	 7.57001	 1	 80
2243	 7.49416	 7.57001	 1	 79
2244	 7.49416	 7.57001	 1	 78
2245	 7.49416	 7.57001	 1	 77
2246	 7.49416	 7.57001	 1	 76
2247	 7.49416	 7.57001	 1	 75
2248	 7.49416	 7.57001	 1	 74
2249	 7.49416	 7.57001	 1	 73
2250	 7.49416	 7.57001	 1	 72
2251	 7.49416	 7.57001	 1	 71
2252	 7.49416	 7.57001	 1	 70
2253	 7.49416	 7.57001	 1	 69
2254	 7.49416	 7.57001	 1	 68
2255	 7.49416	 7.57001	 1	 67
2256	 7.49416	 7.57001	 1	 66
2257	 7.49416	 7.57001	 1	 65
2258	 7.49416	 7.57001	 1	 64
2259	 7.49416	 7.57001	 1	 63
2260	 7.49416	 7.57001	 1	 62
2261	 7.49416	 7.57001	 1	 61
2262	 7.49416	 7.57001	 1	 60
2263	 7.49416	 7.57001	 1	 59
2264	 7.49416	 7.57001	 1	 58
2265	 7.49416	 7.57001	 1	 57
2266	 7.49416	 7.57001	 1	 56
2267	 7.49416	 7.57001	 1	 55
2268	 7.49416	 7.57001	 1	 54
2269	 7.49416	 7.57001	 1	 53
2270	 7.49416	 7.57001	 1	 52
2271	 7.49416	 7.57001	 1	 51
2272	 7.49416	 7.57001	 1	 50
2273	 7.49416	 7.57001	 1	 49
2274	 7.49416	 7.57001	 1	 48
2275	 7.49416	 7.57001	 1	 47
2276	 7.49416	 7.57001	 1	 46
2277	 7.49416	 7.57001	 1	 45
2278	 7.49416	 7.57001	 1	 44
2279	 7.49416	 7.57001	 1	 43
2280	 7.49416	 7.57001	 1	 42
2281	 7.49416	 7.57001	 1	 41
2282	 7.49416	 7.57001	 1	 40
2283	 7.49416	 7.57001	 1	 39
2284	 7.49416	 7.57001	 1	 38
2285	 7.49416	 7.57001	 1	 37
2286	 7.49416	 7.57001	 1	 36
2287	 7.49416	 7.57001	 1	 35
2288	 7.49416	 7.57001	 1	 34
2289	 7.49416	 7.57001	 1	 33
2290	 7.49416	 7.57001	 1	 32
2291	 7.49416	 7.57001	 1	 31
2292	 7.49416	 7.57001	 1	 30
2293	 7.49416	 7.57001	 1	 29
2294	 7.49416	 7.57001	 1	 28
2295	 7.49416	 7.57001	 1	 27
2296	 7.49416	 7.57001	 1	 26
2297	 7.49416	 7.57001	 1	 25
2298	 7.49416	 7.57001	 1	 24
2299	 7.49416	 7.57001	 1	 23
2300	 7.49416	 7.57001	 1	 22
2301	 7.49416	 7.57001	 1	 21
2302	 7.49416	 7.57001	 1	 20
2303	 7.49416	 7.57001	 1	 19
2304	 7.49416	 7.57001	 1	 18
2305	 7.49416	 7.57001	 1	 17
2306	 7.49416	 7.57001	 1	 16
2307	 7.49416	 7.57001	 1	 15
2308	 7.49416	 7.57001	 1	 14
2309	 7.49416	 7.57001	 1	 13
2310	 7.49416	 7.57001	 1	 12
2311	 7.49416	 7.57001	 1	 11
2312	 7.49416	 7.57001	 1	 10
2313	 7.49416	 7.57001	 1	 9
2314	 7.49416	 7.57001	 1	 8
2315	 7.49416	 7.57001	 1	 7
2316	 7.49416	 7.57001	 1	 6
2317	 7.49416	 7.57001	 1	 5
2318	 7.49416	 7.57001	 1	 4
2319	 7.49416	 7.57001	 1	 3
2320	 7.49416	 7.57001	 1	 2
2321	 7.49416	 7.57001	 1	 1
2322	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.365_20190115_1511_53.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.365
# optRelaxX 0.365
# optRelaxY 0.365
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 406
712	 4.81721	 7.61026	 0	 407
713	 4.81903	 7.61026	 0	 408
714	 4.83249	 7.61026	 0	 408
715	 4.8459	 7.61026	 0	 409
716	 4.84762	 7.61026	 0	 408
717	 4.86801	 7.61026	 0	 407
718	 4.87228	 7.61026	 0	 406
719	 4.8768	 7.61026	 0	 407
720	 4.87916	 7.61026	 0	 407
721	 4.88763	 7.61026	 0	 406
722	 4.89717	 7.61026	 0	 407
723	 4.90424	 7.61026	 0	 408
724	 4.90754	 7.61026	 0	 408
725	 4.9093	 7.61026	 0	 407
726	 4.91057	 7.61026	 0	 407
727	 4.92274	 7.61026	 0	 406
728	 4.92331	 7.61026	 0	 407
729	 4.92967	 7.61026	 0	 406
730	 4.93095	 7.61026	 0	 405
731	 4.93453	 7.61026	 0	 404
732	 4.93478	 7.61026	 0	 405
733	 4.94217	 7.61026	 0	 405
734	 4.94268	 7.61026	 0	 406
735	 4.94807	 7.61026	 0	 406
736	 4.95235	 7.61026	 0	 406
737	 4.95249	 7.61026	 0	 406
738	 4.95282	 7.61026	 0	 407
739	 4.95384	 7.61026	 0	 407
740	 4.9551	 7.61026	 0	 408
741	 4.9594	 7.61026	 0	 409
742	 4.96821	 7.61026	 0	 410
743	 4.97208	 7.61026	 0	 409
744	 4.97363	 7.61026	 0	 409
745	 4.98189	 7.61026	 0	 410
746	 4.98574	 7.61026	 0	 411
747	 4.998	 7.61026	 0	 412
748	 4.99931	 7.61026	 0	 411
749	 5.00025	 7.61026	 0	 411
750	 5.01869	 7.61026	 0	 410
751	 5.02366	 7.61026	 0	 411
752	 5.02442	 7.61026	 0	 410
753	 5.02753	 7.61026	 0	 410
754	 5.02829	 7.61026	 0	 411
755	 5.03331	 7.61026	 0	 411
756	 5.03821	 7.61026	 0	 412
757	 5.04958	 7.61026	 0	 412
758	 5.05595	 7.61026	 0	 412
759	 5.0614	 7.61026	 0	 413
760	 5.07877	 7.61026	 0	 413
761	 5.08049	 7.61026	 0	 414
762	 5.08373	 7.61026	 0	 415
763	 5.08841	 7.61026	 0	 414
764	 5.09523	 7.61026	 0	 415
765	 5.1019	 7.61026	 0	 416
766	 5.11285	 7.61026	 0	 417
767	 5.11358	 7.61026	 0	 418
768	 5.11929	 7.61026	 0	 419
769	 5.12319	 7.61026	 0	 420
770	 5.12677	 7.61026	 0	 419
771	 5.13097	 7.61026	 0	 418
772	 5.13811	 7.61026	 0	 419
773	 5.1397	 7.61026	 0	 420
774	 5.15003	 7.61026	 0	 419
775	 5.15043	 7.61026	 0	 419
776	 5.15958	 7.61026	 0	 418
777	 5.1597	 7.61026	 0	 419
778	 5.16444	 7.61026	 0	 420
779	 5.17454	 7.61026	 0	 421
780	 5.17797	 7.61026	 0	 420
781	 5.17923	 7.61026	 0	 419
782	 5.1802	 7.61026	 0	 420
783	 5.18453	 7.61026	 0	 421
784	 5.1855	 7.61026	 0	 422
785	 5.18738	 7.61026	 0	 422
786	 5.19335	 7.61026	 0	 422
787	 5.19673	 7.61026	 0	 423
788	 5.19699	 7.61026	 0	 422
789	 5.20759	 7.61026	 0	 421
790	 5.21355	 7.61026	 0	 420
791	 5.21771	 7.61026	 0	 419
792	 5.23456	 7.61026	 0	 420
793	 5.24382	 7.61026	 0	 420
794	 5.25255	 7.61026	 0	 419
795	 5.2538	 7.61026	 0	 418
796	 5.25711	 7.61026	 0	 417
797	 5.26701	 7.61026	 0	 418
798	 5.26774	 7.61026	 0	 417
799	 5.26914	 7.61026	 0	 418
800	 5.27286	 7.61026	 0	 418
801	 5.27572	 7.61026	 0	 419
802	 5.29161	 7.61026	 0	 420
803	 5.29262	 7.61026	 0	 419
804	 5.29327	 7.61026	 0	 418
805	 5.29778	 7.61026	 0	 419
806	 5.30567	 7.61026	 0	 419
807	 5.31039	 7.61026	 0	 418
808	 5.31191	 7.61026	 0	 419
809	 5.32096	 7.61026	 0	 418
810	 5.32666	 7.61026	 0	 419
811	 5.3283	 7.61026	 0	 418
812	 5.33238	 7.61026	 0	 418
813	 5.34036	 7.61026	 0	 417
814	 5.34308	 7.61026	 0	 416
815	 5.34761	 7.61026	 0	 416
816	 5.35284	 7.61026	 0	 417
817	 5.36805	 7.61026	 0	 418
818	 5.37151	 7.61026	 0	 419
819	 5.38017	 7.61026	 0	 420
820	 5.38649	 7.61026	 0	 419
821	 5.38668	 7.61026	 0	 419
822	 5.3971	 7.61026	 0	 418
823	 5.39794	 7.61026	 0	 417
824	 5.39893	 7.61026	 0	 418
825	 5.40837	 7.61026	 0	 419
826	 5.41005	 7.61026	 0	 418
827	 5.41428	 7.61026	 0	 418
828	 5.42255	 7.61026	 0	 419
829	 5.43011	 7.61026	 0	 420
830	 5.43244	 7.61026	 0	 420
831	 5.4341	 7.61026	 0	 419
832	 5.43996	 7.61026	 0	 420
833	 5.44497	 7.61026	 0	 420
834	 5.44508	 7.61026	 0	 421
835	 5.46407	 7.61026	 0	 420
836	 5.46412	 7.61026	 0	 420
837	 5.46611	 7.61026	 0	 421
838	 5.46827	 7.61026	 0	 420
839	 5.47315	 7.61026	 0	 419
840	 5.47357	 7.61026	 0	 420
841	 5.48034	 7.61026	 0	 421
842	 5.48395	 7.61026	 0	 421
843	 5.48948	 7.61026	 0	 422
844	 5.49575	 7.61026	 0	 422
845	 5.49671	 7.61026	 0	 422
846	 5.50226	 7.61026	 0	 422
847	 5.51118	 7.61026	 0	 423
848	 5.51967	 7.61026	 0	 424
849	 5.53756	 7.61026	 0	 425
850	 5.54408	 7.61026	 0	 425
851	 5.54647	 7.61026	 0	 425
852	 5.55415	 7.61026	 0	 426
853	 5.55497	 7.61026	 0	 425
854	 5.55788	 7.61026	 0	 426
855	 5.55976	 7.61026	 0	 427
856	 5.56028	 7.61026	 0	 428
857	 5.56253	 7.61026	 0	 429
858	 5.56461	 7.61026	 0	 430
859	 5.57484	 7.61026	 0	 430
860	 5.58102	 7.61026	 0	 431
861	 5.58365	 7.61026	 0	 431
862	 5.58569	 7.61026	 0	 431
863	 5.58749	 7.61026	 0	 432
864	 5.58798	 7.61026	 0	 432
865	 5.59123	 7.61026	 0	 432
866	 5.59759	 7.61026	 0	 433
867	 5.60561	 7.61026	 0	 432
868	 5.6057	 7.61026	 0	 433
869	 5.60844	 7.61026	 0	 434
870	 5.6091	 7.61026	 0	 433
871	 5.61189	 7.61026	 0	 432
872	 5.61845	 7.61026	 0	 432
873	 5.6192	 7.61026	 0	 433
874	 5.62364	 7.61026	 0	 434
875	 5.62552	 7.61026	 0	 435
876	 5.63453	 7.61026	 0	 435
877	 5.6373	 7.61026	 0	 435
878	 5.63914	 7.61026	 0	 435
879	 5.63928	 7.61026	 0	 434
880	 5.63934	 7.61026	 0	 433
881	 5.64052	 7.61026	 0	 434
882	 5.64401	 7.61026	 0	 435
883	 5.64791	 7.61026	 0	 435
884	 5.64887	 7.61026	 0	 436
885	 5.65013	 7.61026	 0	 435
886	 5.6531	 7.61026	 0	 434
887	 5.66536	 7.61026	 0	 433
888	 5.6769	 7.61026	 0	 432
889	 5.67908	 7.61026	 0	 431
890	 5.67954	 7.61026	 0	 432
891	 5.68743	 7.61026	 0	 433
892	 5.68824	 7.61026	 0	 433
893	 5.69063	 7.61026	 0	 434
894	 5.6911	 7.61026	 0	 433
895	 5.69529	 7.61026	 0	 433
896	 5.701	 7.61026	 0	 434
897	 5.70269	 7.61026	 0	 434
898	 5.70727	 7.61026	 0	 433
899	 5.71576	 7.61026	 0	 432
900	 5.73978	 7.61026	 0	 433
901	 5.73978	 7.61026	 0	 432
902	 5.74481	 7.61026	 0	 431
903	 5.75044	 7.61026	 0	 430
904	 5.75483	 7.61026	 0	 431
905	 5.75636	 7.61026	 0	 430
906	 5.75675	 7.61026	 0	 430
907	 5.7608	 7.61026	 0	 430
908	 5.76413	 7.61026	 0	 431
909	 5.76989	 7.61026	 0	 432
910	 5.77103	 7.61026	 0	 431
911	 5.77594	 7.61026	 0	 431
912	 5.77671	 7.61026	 0	 432
913	 5.77801	 7.61026	 0	 433
914	 5.7783	 7.61026	 0	 432
915	 5.79568	 7.61026	 0	 431
916	 5.79594	 7.61026	 0	 430
917	 5.79692	 7.61026	 0	 429
918	 5.80289	 7.61026	 0	 428
919	 5.80598	 7.61026	 0	 427
920	 5.80983	 7.61026	 0	 426
921	 5.81009	 7.61026	 0	 427
922	 5.81444	 7.61026	 0	 428
923	 5.82045	 7.61026	 0	 427
924	 5.82122	 7.61026	 0	 426
925	 5.82167	 7.61026	 0	 426
926	 5.82219	 7.61026	 0	 426
927	 5.82494	 7.61026	 0	 425
928	 5.82781	 7.61026	 0	 425
929	 5.83196	 7.61026	 0	 426
930	 5.83269	 7.61026	 0	 425
931	 5.84263	 7.61026	 0	 426
932	 5.8534	 7.61026	 0	 427
933	 5.85949	 7.61026	 0	 426
934	 5.86233	 7.61026	 0	 427
935	 5.86864	 7.61026	 0	 426
936	 5.87228	 7.61026	 0	 425
937	 5.87363	 7.61026	 0	 425
938	 5.87465	 7.61026	 0	 424
939	 5.87668	 7.61026	 0	 425
940	 5.88154	 7.61026	 0	 424
941	 5.88195	 7.61026	 0	 423
942	 5.88204	 7.61026	 0	 424
943	 5.88635	 7.61026	 0	 423
944	 5.89477	 7.61026	 0	 422
945	 5.89537	 7.61026	 0	 421
946	 5.89605	 7.61026	 0	 422
947	 5.90202	 7.61026	 0	 421
948	 5.90583	 7.61026	 0	 420
949	 5.90834	 7.61026	 0	 419
950	 5.90972	 7.61026	 0	 420
951	 5.91024	 7.61026	 0	 421
952	 5.91263	 7.61026	 0	 420
953	 5.91299	 7.61026	 0	 420
954	 5.91408	 7.61026	 0	 421
955	 5.91834	 7.61026	 0	 422
956	 5.92372	 7.61026	 0	 423
957	 5.92467	 7.61026	 0	 424
958	 5.92803	 7.61026	 0	 425
959	 5.92846	 7.61026	 0	 424
960	 5.9341	 7.61026	 0	 425
961	 5.9349	 7.61026	 0	 424
962	 5.93527	 7.61026	 0	 424
963	 5.93981	 7.61026	 0	 424
964	 5.94435	 7.61026	 0	 425
965	 5.94445	 7.61026	 0	 425
966	 5.94734	 7.61026	 0	 424
967	 5.95018	 7.61026	 0	 423
968	 5.95136	 7.61026	 0	 422
969	 5.9555	 7.61026	 0	 421
970	 5.95723	 7.61026	 0	 420
971	 5.95873	 7.61026	 0	 421
972	 5.96179	 7.61026	 0	 422
973	 5.96545	 7.61026	 0	 421
974	 5.96694	 7.61026	 0	 420
975	 5.9677	 7.61026	 0	 419
976	 5.96771	 7.61026	 0	 420
977	 5.96935	 7.61026	 0	 420
978	 5.97651	 7.61026	 0	 421
979	 5.98161	 7.61026	 0	 422
980	 5.98205	 7.61026	 0	 421
981	 5.98729	 7.61026	 0	 422
982	 5.98738	 7.61026	 0	 421
983	 5.99553	 7.61026	 0	 421
984	 5.99622	 7.61026	 0	 422
985	 6.00473	 7.61026	 0	 421
986	 6.02434	 7.61026	 0	 422
987	 6.02444	 7.61026	 0	 423
988	 6.02445	 7.61026	 0	 422
989	 6.02629	 7.61026	 0	 421
990	 6.02985	 7.61026	 0	 420
991	 6.03521	 7.61026	 0	 421
992	 6.0421	 7.61026	 0	 420
993	 6.04514	 7.61026	 0	 419
994	 6.04622	 7.61026	 0	 420
995	 6.04804	 7.61026	 0	 420
996	 6.0506	 7.61026	 0	 421
997	 6.06137	 7.61026	 0	 422
998	 6.063	 7.61026	 0	 423
999	 6.06901	 7.61026	 0	 422
1000	 6.06946	 7.61026	 0	 423
1001	 6.07835	 7.61026	 0	 424
1002	 6.08083	 7.61026	 0	 425
1003	 6.08195	 7.61026	 0	 424
1004	 6.08718	 7.61026	 0	 425
1005	 6.08813	 7.61026	 0	 425
1006	 6.08852	 7.61026	 0	 425
1007	 6.08973	 7.61026	 0	 426
1008	 6.09262	 7.61026	 0	 427
1009	 6.09547	 7.61026	 0	 427
1010	 6.09583	 7.61026	 0	 427
1011	 6.09647	 7.61026	 0	 427
1012	 6.09775	 7.61026	 0	 426
1013	 6.10285	 7.61026	 0	 427
1014	 6.10333	 7.61026	 0	 428
1015	 6.10407	 7.61026	 0	 427
1016	 6.10691	 7.61026	 0	 426
1017	 6.10755	 7.61026	 0	 427
1018	 6.10987	 7.61026	 0	 426
1019	 6.11676	 7.61026	 0	 426
1020	 6.13222	 7.61026	 0	 427
1021	 6.13298	 7.61026	 0	 428
1022	 6.14302	 7.61026	 0	 429
1023	 6.1504	 7.61026	 0	 430
1024	 6.15321	 7.61026	 0	 431
1025	 6.1535	 7.61026	 0	 432
1026	 6.16135	 7.61026	 0	 432
1027	 6.16219	 7.61026	 0	 433
1028	 6.16359	 7.61026	 0	 432
1029	 6.16376	 7.61026	 0	 433
1030	 6.1692	 7.61026	 0	 433
1031	 6.16962	 7.61026	 0	 432
1032	 6.17092	 7.61026	 0	 431
1033	 6.17276	 7.61026	 0	 430
1034	 6.17736	 7.61026	 0	 429
1035	 6.17823	 7.61026	 0	 430
1036	 6.18882	 7.61026	 0	 429
1037	 6.19932	 7.61026	 0	 430
1038	 6.19956	 7.61026	 0	 431
1039	 6.2019	 7.61026	 0	 430
1040	 6.21233	 7.61026	 0	 430
1041	 6.2133	 7.61026	 0	 430
1042	 6.21462	 7.61026	 0	 429
1043	 6.22129	 7.61026	 0	 430
1044	 6.22692	 7.61026	 0	 431
1045	 6.23158	 7.61026	 0	 430
1046	 6.23283	 7.61026	 0	 431
1047	 6.23285	 7.61026	 0	 430
1048	 6.23337	 7.61026	 0	 429
1049	 6.23532	 7.61026	 0	 428
1050	 6.23651	 7.61026	 0	 429
1051	 6.24125	 7.61026	 0	 430
1052	 6.2497	 7.61026	 0	 429
1053	 6.25678	 7.61026	 0	 429
1054	 6.25682	 7.61026	 0	 428
1055	 6.2637	 7.61026	 0	 427
1056	 6.2642	 7.61026	 0	 426
1057	 6.26465	 7.61026	 0	 426
1058	 6.27328	 7.61026	 0	 426
1059	 6.27371	 7.61026	 0	 425
1060	 6.27756	 7.61026	 0	 424
1061	 6.28026	 7.61026	 0	 423
1062	 6.28026	 7.61026	 0	 422
1063	 6.28396	 7.61026	 0	 423
1064	 6.29011	 7.61026	 0	 424
1065	 6.29101	 7.61026	 0	 425
1066	 6.29279	 7.61026	 0	 426
1067	 6.29288	 7.61026	 0	 425
1068	 6.29479	 7.61026	 0	 425
1069	 6.29635	 7.61026	 0	 425
1070	 6.29845	 7.61026	 0	 424
1071	 6.3087	 7.61026	 0	 424
1072	 6.31071	 7.61026	 0	 425
1073	 6.31383	 7.61026	 0	 424
1074	 6.31495	 7.61026	 0	 423
1075	 6.31848	 7.61026	 0	 422
1076	 6.31919	 7.61026	 0	 421
1077	 6.3229	 7.61026	 0	 420
1078	 6.33536	 7.61026	 0	 419
1079	 6.33896	 7.61026	 0	 420
1080	 6.34056	 7.61026	 0	 421
1081	 6.34228	 7.61026	 0	 421
1082	 6.34651	 7.61026	 0	 420
1083	 6.35939	 7.61026	 0	 419
1084	 6.36382	 7.61026	 0	 418
1085	 6.36988	 7.61026	 0	 417
1086	 6.3801	 7.61026	 0	 418
1087	 6.38139	 7.61026	 0	 418
1088	 6.39658	 7.61026	 0	 417
1089	 6.40005	 7.61026	 0	 418
1090	 6.40019	 7.61026	 0	 417
1091	 6.40209	 7.61026	 0	 416
1092	 6.40229	 7.61026	 0	 415
1093	 6.40559	 7.61026	 0	 414
1094	 6.40796	 7.61026	 0	 413
1095	 6.41205	 7.61026	 0	 413
1096	 6.413	 7.61026	 0	 414
1097	 6.4142	 7.61026	 0	 413
1098	 6.42973	 7.61026	 0	 412
1099	 6.42975	 7.61026	 0	 411
1100	 6.4315	 7.61026	 0	 410
1101	 6.43306	 7.61026	 0	 409
1102	 6.43897	 7.61026	 0	 408
1103	 6.44814	 7.61026	 0	 407
1104	 6.44948	 7.61026	 0	 408
1105	 6.45765	 7.61026	 0	 407
1106	 6.46108	 7.61026	 0	 406
1107	 6.47095	 7.61026	 0	 405
1108	 6.471	 7.61026	 0	 404
1109	 6.47107	 7.61026	 0	 405
1110	 6.47234	 7.61026	 0	 406
1111	 6.47341	 7.61026	 0	 405
1112	 6.4801	 7.61026	 0	 406
1113	 6.48053	 7.61026	 0	 407
1114	 6.48276	 7.61026	 0	 408
1115	 6.48431	 7.61026	 0	 407
1116	 6.4856	 7.61026	 0	 406
1117	 6.48629	 7.61026	 0	 405
1118	 6.48863	 7.61026	 0	 406
1119	 6.49157	 7.61026	 0	 407
1120	 6.49194	 7.61026	 0	 408
1121	 6.492	 7.61026	 0	 408
1122	 6.49677	 7.61026	 0	 407
1123	 6.49734	 7.61026	 0	 408
1124	 6.50197	 7.61026	 0	 407
1125	 6.50537	 7.61026	 0	 407
1126	 6.50675	 7.61026	 0	 408
1127	 6.50733	 7.61026	 0	 407
1128	 6.51162	 7.61026	 0	 406
1129	 6.5134	 7.61026	 0	 405
1130	 6.51399	 7.61026	 0	 404
1131	 6.52243	 7.61026	 0	 405
1132	 6.52286	 7.61026	 0	 406
1133	 6.52558	 7.61026	 0	 405
1134	 6.52665	 7.61026	 0	 404
1135	 6.52728	 7.61026	 0	 403
1136	 6.52801	 7.61026	 0	 402
1137	 6.5286	 7.61026	 0	 401
1138	 6.53274	 7.61026	 0	 401
1139	 6.53334	 7.61026	 0	 400
1140	 6.53464	 7.61026	 0	 401
1141	 6.53543	 7.61026	 0	 400
1142	 6.53602	 7.61026	 0	 399
1143	 6.53836	 7.61026	 0	 398
1144	 6.54011	 7.61026	 0	 397
1145	 6.54555	 7.61026	 0	 396
1146	 6.54897	 7.61026	 0	 395
1147	 6.56265	 7.61026	 0	 395
1148	 6.56544	 7.61026	 0	 394
1149	 6.5656	 7.61026	 0	 395
1150	 6.57104	 7.61026	 0	 395
1151	 6.5717	 7.61026	 0	 394
1152	 6.58251	 7.61026	 0	 393
1153	 6.58253	 7.61026	 0	 392
1154	 6.58275	 7.61026	 0	 391
1155	 6.5842	 7.61026	 0	 392
1156	 6.58592	 7.61026	 0	 391
1157	 6.59061	 7.61026	 0	 390
1158	 6.59358	 7.61026	 0	 390
1159	 6.59453	 7.61026	 0	 389
1160	 6.59513	 7.61026	 0	 389
1161	 6.59921	 7.61026	 0	 388
1162	 6.60077	 7.61026	 0	 389
1163	 6.60097	 7.61026	 0	 389
1164	 6.60876	 7.61026	 0	 388
1165	 6.61047	 7.61026	 0	 389
1166	 6.61133	 7.61026	 0	 390
1167	 6.62335	 7.61026	 0	 390
1168	 6.62529	 7.61026	 0	 391
1169	 6.6312	 7.61026	 0	 390
1170	 6.6401	 7.61026	 0	 391
1171	 6.64368	 7.61026	 0	 390
1172	 6.64384	 7.61026	 0	 391
1173	 6.64488	 7.61026	 0	 390
1174	 6.64677	 7.61026	 0	 391
1175	 6.64764	 7.61026	 0	 392
1176	 6.65005	 7.61026	 0	 391
1177	 6.65865	 7.61026	 0	 390
1178	 6.66166	 7.61026	 0	 391
1179	 6.66774	 7.61026	 0	 390
1180	 6.67052	 7.61026	 0	 391
1181	 6.67202	 7.61026	 0	 390
1182	 6.67456	 7.61026	 0	 391
1183	 6.67491	 7.61026	 0	 392
1184	 6.67825	 7.61026	 0	 391
1185	 6.68233	 7.61026	 0	 390
1186	 6.68253	 7.61026	 0	 389
1187	 6.69057	 7.61026	 0	 390
1188	 6.6999	 7.61026	 0	 391
1189	 6.70101	 7.61026	 0	 390
1190	 6.70318	 7.61026	 0	 390
1191	 6.70478	 7.61026	 0	 390
1192	 6.7108	 7.61026	 0	 390
1193	 6.71713	 7.61026	 0	 389
1194	 6.72103	 7.61026	 0	 388
1195	 6.72181	 7.61026	 1	 389
1196	 6.72192	 7.61026	 1	 390
1197	 6.72438	 7.61026	 1	 391
1198	 6.7245	 7.61026	 1	 392
1199	 6.72594	 7.61026	 0	 391
1200	 6.72926	 7.61026	 0	 391
1201	 6.72987	 7.61026	 0	 390
1202	 6.73055	 7.61026	 0	 389
1203	 6.73169	 7.61026	 0	 388
1204	 6.73277	 7.61026	 0	 387
1205	 6.73682	 7.61026	 0	 386
1206	 6.73729	 7.61026	 0	 387
1207	 6.73921	 7.61026	 0	 386
1208	 6.74171	 7.61026	 0	 385
1209	 6.74634	 7.61026	 0	 385
1210	 6.74761	 7.61026	 0	 385
1211	 6.74767	 7.61026	 0	 384
1212	 6.74909	 7.61026	 0	 383
1213	 6.75135	 7.61026	 0	 382
1214	 6.75172	 7.61026	 0	 381
1215	 6.7568	 7.61026	 0	 380
1216	 6.75964	 7.61026	 1	 381
1217	 6.75976	 7.61026	 1	 382
1218	 6.76222	 7.61026	 1	 383
1219	 6.76233	 7.61026	 1	 384
1220	 6.76749	 7.61026	 0	 385
1221	 6.76859	 7.61026	 0	 384
1222	 6.77246	 7.61026	 1	 385
1223	 6.77258	 7.61026	 1	 386
1224	 6.77504	 7.61026	 1	 387
1225	 6.77516	 7.61026	 1	 388
1226	 6.77614	 7.61026	 0	 387
1227	 6.78113	 7.61026	 0	 386
1228	 6.78232	 7.61026	 0	 385
1229	 6.78392	 7.61026	 0	 384
1230	 6.78598	 7.61026	 0	 383
1231	 6.78799	 7.61026	 0	 383
1232	 6.7883	 7.61026	 0	 382
1233	 6.7899	 7.61026	 1	 383
1234	 6.79002	 7.61026	 1	 384
1235	 6.7915	 7.61026	 1	 385
1236	 6.79174	 7.61026	 0	 385
1237	 6.79202	 7.61026	 1	 386
1238	 6.7922	 7.61026	 1	 387
1239	 6.79223	 7.61026	 0	 387
1240	 6.79233	 7.61026	 1	 388
1241	 6.79396	 7.61026	 1	 389
1242	 6.79471	 7.61026	 1	 390
1243	 6.7962	 7.61026	 0	 389
1244	 6.7983	 7.61026	 1	 390
1245	 6.79921	 7.61026	 0	 389
1246	 6.8	 7.61026	 1	 390
1247	 6.80098	 7.61026	 0	 389
1248	 6.8016	 7.61026	 0	 389
1249	 6.80511	 7.61026	 0	 388
1250	 6.80688	 7.61026	 0	 387
1251	 6.80953	 7.61026	 1	 388
1252	 6.81105	 7.61026	 1	 389
1253	 6.81196	 7.61026	 1	 390
1254	 6.81296	 7.61026	 1	 391
1255	 6.81351	 7.61026	 1	 392
1256	 6.8138	 7.61026	 0	 391
1257	 6.81434	 7.61026	 1	 391
1258	 6.81439	 7.61026	 1	 392
1259	 6.81562	 7.61026	 1	 393
1260	 6.81568	 7.61026	 1	 393
1261	 6.81898	 7.61026	 1	 394
1262	 6.82006	 7.61026	 0	 395
1263	 6.82171	 7.61026	 0	 394
1264	 6.82794	 7.61026	 1	 395
1265	 6.82893	 7.61026	 0	 394
1266	 6.8305	 7.61026	 1	 395
1267	 6.8317	 7.61026	 1	 395
1268	 6.83176	 7.61026	 1	 396
1269	 6.83178	 7.61026	 0	 395
1270	 6.83285	 7.61026	 1	 396
1271	 6.83292	 7.61026	 1	 396
1272	 6.83331	 7.61026	 1	 397
1273	 6.83389	 7.61026	 1	 397
1274	 6.83454	 7.61026	 1	 398
1275	 6.83524	 7.61026	 1	 398
1276	 6.83548	 7.61026	 0	 397
1277	 6.83746	 7.61026	 1	 398
1278	 6.83989	 7.61026	 1	 399
1279	 6.84075	 7.61026	 1	 399
1280	 6.84203	 7.61026	 1	 400
1281	 6.84489	 7.61026	 0	 399
1282	 6.84932	 7.61026	 1	 400
1283	 6.85126	 7.61026	 1	 401
1284	 6.85134	 7.61026	 1	 401
1285	 6.85198	 7.61026	 1	 402
1286	 6.85204	 7.61026	 0	 401
1287	 6.85218	 7.61026	 0	 400
1288	 6.85255	 7.61026	 1	 400
1289	 6.85287	 7.61026	 1	 401
1290	 6.85399	 7.61026	 0	 401
1291	 6.8541	 7.61026	 1	 402
1292	 6.85596	 7.61026	 0	 401
1293	 6.85668	 7.61026	 1	 401
1294	 6.8567	 7.61026	 1	 402
1295	 6.85783	 7.61026	 1	 403
1296	 6.86096	 7.61026	 1	 404
1297	 6.86102	 7.61026	 1	 404
1298	 6.86143	 7.61026	 1	 404
1299	 6.8624	 7.61026	 0	 404
1300	 6.86272	 7.61026	 1	 404
1301	 6.86335	 7.61026	 0	 403
1302	 6.86388	 7.61026	 1	 404
1303	 6.86544	 7.61026	 1	 405
1304	 6.86775	 7.61026	 0	 404
1305	 6.86802	 7.61026	 1	 405
1306	 6.86884	 7.61026	 1	 406
1307	 6.86964	 7.61026	 1	 407
1308	 6.87127	 7.61026	 1	 408
1309	 6.87562	 7.61026	 0	 408
1310	 6.87632	 7.61026	 1	 408
1311	 6.87851	 7.61026	 1	 409
1312	 6.87929	 7.61026	 0	 408
1313	 6.88035	 7.61026	 1	 408
1314	 6.88108	 7.61026	 1	 409
1315	 6.88164	 7.61026	 1	 409
1316	 6.8817	 7.61026	 1	 410
1317	 6.88292	 7.61026	 1	 410
1318	 6.88345	 7.61026	 1	 411
1319	 6.88412	 7.61026	 1	 411
1320	 6.88551	 7.61026	 0	 410
1321	 6.88844	 7.61026	 1	 411
1322	 6.89057	 7.61026	 1	 412
1323	 6.89107	 7.61026	 1	 412
1324	 6.89216	 7.61026	 1	 413
1325	 6.89553	 7.61026	 1	 414
1326	 6.89727	 7.61026	 1	 415
1327	 6.89896	 7.61026	 0	 415
1328	 6.89923	 7.61026	 1	 416
1329	 6.89984	 7.61026	 1	 417
1330	 6.90056	 7.61026	 1	 417
1331	 6.90154	 7.61026	 0	 416
1332	 6.90237	 7.61026	 1	 417
1333	 6.90289	 7.61026	 1	 418
1334	 6.90543	 7.61026	 1	 418
1335	 6.9066	 7.61026	 1	 418
1336	 6.90701	 7.61026	 1	 419
1337	 6.90964	 7.61026	 1	 419
1338	 6.90985	 7.61026	 1	 420
1339	 6.91065	 7.61026	 1	 420
1340	 6.91111	 7.61026	 0	 420
1341	 6.91186	 7.61026	 1	 420
1342	 6.913	 7.61026	 0	 420
1343	 6.91479	 7.61026	 0	 420
1344	 6.92007	 7.61026	 1	 421
1345	 6.92038	 7.61026	 1	 421
1346	 6.92097	 7.61026	 0	 420
1347	 6.92139	 7.61026	 1	 421
1348	 6.92166	 7.61026	 1	 422
1349	 6.92221	 7.61026	 0	 422
1350	 6.92376	 7.61026	 1	 422
1351	 6.92494	 7.61026	 0	 421
1352	 6.92556	 7.61026	 0	 421
1353	 6.92611	 7.61026	 1	 421
1354	 6.92903	 7.61026	 1	 421
1355	 6.92932	 7.61026	 1	 421
1356	 6.93076	 7.61026	 1	 422
1357	 6.93434	 7.61026	 0	 421
1358	 6.93457	 7.61026	 1	 422
1359	 6.93666	 7.61026	 1	 423
1360	 6.93914	 7.61026	 1	 423
1361	 6.93986	 7.61026	 1	 424
1362	 6.94042	 7.61026	 1	 425
1363	 6.94054	 7.61026	 1	 425
1364	 6.94132	 7.61026	 1	 426
1365	 6.94181	 7.61026	 1	 427
1366	 6.94194	 7.61026	 1	 427
1367	 6.94244	 7.61026	 0	 426
1368	 6.94343	 7.61026	 0	 426
1369	 6.94348	 7.61026	 0	 425
1370	 6.94354	 7.61026	 1	 426
1371	 6.94619	 7.61026	 1	 426
1372	 6.94676	 7.61026	 1	 427
1373	 6.94682	 7.61026	 0	 427
1374	 6.94718	 7.61026	 0	 426
1375	 6.95151	 7.61026	 0	 425
1376	 6.95187	 7.61026	 1	 426
1377	 6.95363	 7.61026	 1	 427
1378	 6.95457	 7.61026	 0	 426
1379	 6.95617	 7.61026	 1	 426
1380	 6.95646	 7.61026	 1	 427
1381	 6.95793	 7.61026	 1	 428
1382	 6.9599	 7.61026	 1	 429
1383	 6.9604	 7.61026	 1	 430
1384	 6.96099	 7.61026	 1	 431
1385	 6.96187	 7.61026	 1	 431
1386	 6.96198	 7.61026	 1	 431
1387	 6.96212	 7.61026	 1	 431
1388	 6.96318	 7.61026	 1	 432
1389	 6.96535	 7.61026	 1	 433
1390	 6.96567	 7.61026	 1	 434
1391	 6.97246	 7.61026	 1	 435
1392	 6.97379	 7.61026	 1	 435
1393	 6.97523	 7.61026	 1	 436
1394	 6.97866	 7.61026	 1	 436
1395	 6.98026	 7.61026	 1	 436
1396	 6.98049	 7.61026	 1	 437
1397	 6.98109	 7.61026	 1	 438
1398	 6.9813	 7.61026	 1	 439
1399	 6.98334	 7.61026	 1	 440
1400	 6.98352	 7.61026	 0	 439
1401	 6.98422	 7.61026	 1	 439
1402	 6.98531	 7.61026	 1	 440
1403	 6.9867	 7.61026	 1	 440
1404	 6.99139	 7.61026	 0	 439
1405	 6.99401	 7.61026	 1	 440
1406	 6.99454	 7.61026	 1	 439
1407	 6.99479	 7.61026	 1	 440
1408	 6.99481	 7.61026	 0	 439
1409	 6.99721	 7.61026	 1	 440
1410	 6.99852	 7.61026	 1	 440
1411	 7.00002	 7.61026	 0	 441
1412	 7.00024	 7.61026	 1	 441
1413	 7.00063	 7.61026	 1	 442
1414	 7.00065	 7.61026	 1	 441
1415	 7.00111	 7.61026	 1	 440
1416	 7.0028	 7.61026	 1	 439
1417	 7.00333	 7.61026	 1	 438
1418	 7.00442	 7.61026	 0	 437
1419	 7.00528	 7.61026	 1	 436
1420	 7.00567	 7.61026	 1	 435
1421	 7.00634	 7.61026	 1	 436
1422	 7.00929	 7.61026	 0	 437
1423	 7.01112	 7.61026	 0	 437
1424	 7.01309	 7.61026	 0	 436
1425	 7.01401	 7.61026	 1	 435
1426	 7.01434	 7.61026	 1	 436
1427	 7.01632	 7.61026	 1	 437
1428	 7.01794	 7.61026	 1	 436
1429	 7.02059	 7.61026	 1	 435
1430	 7.02098	 7.61026	 1	 434
1431	 7.02289	 7.61026	 1	 433
1432	 7.02308	 7.61026	 1	 432
1433	 7.02345	 7.61026	 0	 433
1434	 7.02481	 7.61026	 1	 432
1435	 7.02531	 7.61026	 1	 431
1436	 7.02602	 7.61026	 0	 430
1437	 7.03108	 7.61026	 0	 429
1438	 7.03207	 7.61026	 0	 428
1439	 7.03233	 7.61026	 1	 429
1440	 7.03282	 7.61026	 0	 428
1441	 7.03374	 7.61026	 1	 429
1442	 7.0361	 7.61026	 1	 428
1443	 7.03648	 7.61026	 0	 427
1444	 7.0371	 7.61026	 0	 426
1445	 7.03717	 7.61026	 1	 427
1446	 7.03745	 7.61026	 1	 426
1447	 7.03758	 7.61026	 1	 427
1448	 7.03764	 7.61026	 0	 426
1449	 7.03996	 7.61026	 0	 426
1450	 7.04037	 7.61026	 1	 425
1451	 7.04192	 7.61026	 0	 424
1452	 7.04209	 7.61026	 0	 423
1453	 7.04518	 7.61026	 1	 424
1454	 7.04639	 7.61026	 1	 423
1455	 7.04725	 7.61026	 1	 424
1456	 7.04748	 7.61026	 1	 425
1457	 7.04837	 7.61026	 1	 426
1458	 7.04909	 7.61026	 0	 425
1459	 7.05318	 7.61026	 0	 425
1460	 7.05634	 7.61026	 1	 424
1461	 7.05853	 7.61026	 1	 423
1462	 7.06147	 7.61026	 0	 423
1463	 7.06498	 7.61026	 1	 424
1464	 7.06557	 7.61026	 1	 425
1465	 7.06608	 7.61026	 1	 426
1466	 7.06764	 7.61026	 0	 425
1467	 7.06808	 7.61026	 1	 424
1468	 7.06813	 7.61026	 1	 425
1469	 7.06835	 7.61026	 0	 424
1470	 7.06841	 7.61026	 1	 425
1471	 7.06936	 7.61026	 1	 424
1472	 7.07104	 7.61026	 0	 424
1473	 7.07226	 7.61026	 1	 423
1474	 7.07398	 7.61026	 0	 422
1475	 7.0742	 7.61026	 1	 423
1476	 7.07792	 7.61026	 1	 422
1477	 7.0788	 7.61026	 1	 421
1478	 7.07903	 7.61026	 0	 420
1479	 7.0796	 7.61026	 0	 419
1480	 7.08066	 7.61026	 0	 418
1481	 7.0832	 7.61026	 0	 418
1482	 7.08415	 7.61026	 1	 417
1483	 7.08543	 7.61026	 1	 416
1484	 7.08579	 7.61026	 0	 415
1485	 7.08684	 7.61026	 1	 414
1486	 7.08717	 7.61026	 1	 413
1487	 7.08816	 7.61026	 1	 412
1488	 7.08877	 7.61026	 1	 411
1489	 7.08988	 7.61026	 1	 410
1490	 7.09098	 7.61026	 1	 411
1491	 7.09188	 7.61026	 0	 410
1492	 7.09218	 7.61026	 1	 409
1493	 7.0935	 7.61026	 0	 408
1494	 7.09358	 7.61026	 0	 408
1495	 7.09484	 7.61026	 0	 409
1496	 7.09527	 7.61026	 1	 408
1497	 7.10116	 7.61026	 1	 409
1498	 7.10232	 7.61026	 0	 408
1499	 7.10419	 7.61026	 1	 407
1500	 7.10485	 7.61026	 0	 406
1501	 7.10703	 7.61026	 1	 405
1502	 7.10715	 7.61026	 1	 406
1503	 7.10763	 7.61026	 1	 405
1504	 7.10829	 7.61026	 1	 404
1505	 7.10875	 7.61026	 1	 403
1506	 7.11051	 7.61026	 1	 402
1507	 7.11198	 7.61026	 0	 402
1508	 7.11299	 7.61026	 1	 403
1509	 7.11583	 7.61026	 0	 402
1510	 7.11596	 7.61026	 0	 402
1511	 7.11857	 7.61026	 1	 401
1512	 7.11905	 7.61026	 1	 402
1513	 7.12187	 7.61026	 0	 401
1514	 7.12279	 7.61026	 1	 402
1515	 7.12284	 7.61026	 0	 401
1516	 7.1244	 7.61026	 1	 402
1517	 7.12512	 7.61026	 0	 401
1518	 7.12512	 7.61026	 1	 402
1519	 7.12692	 7.61026	 0	 401
1520	 7.12801	 7.61026	 0	 400
1521	 7.13072	 7.61026	 1	 399
1522	 7.13683	 7.61026	 1	 398
1523	 7.13781	 7.61026	 1	 397
1524	 7.13862	 7.61026	 1	 398
1525	 7.14316	 7.61026	 1	 397
1526	 7.14445	 7.61026	 1	 398
1527	 7.1468	 7.61026	 1	 397
1528	 7.14926	 7.61026	 1	 396
1529	 7.15939	 7.61026	 1	 395
1530	 7.15951	 7.61026	 1	 396
1531	 7.16173	 7.61026	 1	 397
1532	 7.16176	 7.61026	 1	 396
1533	 7.16191	 7.61026	 0	 396
1534	 7.16369	 7.61026	 1	 397
1535	 7.16474	 7.61026	 1	 396
1536	 7.1648	 7.61026	 1	 395
1537	 7.16488	 7.61026	 0	 394
1538	 7.16496	 7.61026	 0	 393
1539	 7.16513	 7.61026	 1	 392
1540	 7.16526	 7.61026	 1	 393
1541	 7.16936	 7.61026	 1	 392
1542	 7.17108	 7.61026	 0	 392
1543	 7.17201	 7.61026	 0	 392
1544	 7.17273	 7.61026	 0	 391
1545	 7.17404	 7.61026	 1	 392
1546	 7.17466	 7.61026	 1	 393
1547	 7.17596	 7.61026	 0	 392
1548	 7.17623	 7.61026	 0	 392
1549	 7.1763	 7.61026	 0	 391
1550	 7.17945	 7.61026	 1	 390
1551	 7.18127	 7.61026	 1	 389
1552	 7.18253	 7.61026	 1	 388
1553	 7.18359	 7.61026	 0	 387
1554	 7.18419	 7.61026	 1	 386
1555	 7.18501	 7.61026	 1	 385
1556	 7.18866	 7.61026	 0	 384
1557	 7.19025	 7.61026	 0	 384
1558	 7.19274	 7.61026	 1	 385
1559	 7.19287	 7.61026	 1	 386
1560	 7.19528	 7.61026	 0	 386
1561	 7.1953	 7.61026	 1	 387
1562	 7.1965	 7.61026	 1	 386
1563	 7.19869	 7.61026	 0	 385
1564	 7.19885	 7.61026	 1	 384
1565	 7.19945	 7.61026	 1	 383
1566	 7.20144	 7.61026	 1	 382
1567	 7.20188	 7.61026	 1	 381
1568	 7.20363	 7.61026	 0	 381
1569	 7.20391	 7.61026	 1	 380
1570	 7.208	 7.61026	 1	 381
1571	 7.20841	 7.61026	 1	 382
1572	 7.20854	 7.61026	 1	 383
1573	 7.21119	 7.61026	 1	 384
1574	 7.2114	 7.61026	 0	 383
1575	 7.21262	 7.61026	 0	 383
1576	 7.21449	 7.61026	 0	 382
1577	 7.21461	 7.61026	 1	 383
1578	 7.21495	 7.61026	 1	 382
1579	 7.21642	 7.61026	 1	 383
1580	 7.21706	 7.61026	 1	 382
1581	 7.21738	 7.61026	 1	 381
1582	 7.21848	 7.61026	 1	 380
1583	 7.22153	 7.61026	 1	 379
1584	 7.22689	 7.61026	 0	 379
1585	 7.2278	 7.61026	 1	 380
1586	 7.22834	 7.61026	 0	 380
1587	 7.23024	 7.61026	 1	 381
1588	 7.23123	 7.61026	 1	 382
1589	 7.23282	 7.61026	 1	 383
1590	 7.23385	 7.61026	 1	 382
1591	 7.23442	 7.61026	 1	 381
1592	 7.23474	 7.61026	 0	 381
1593	 7.23965	 7.61026	 1	 382
1594	 7.24001	 7.61026	 1	 383
1595	 7.24206	 7.61026	 1	 382
1596	 7.24313	 7.61026	 1	 381
1597	 7.24331	 7.61026	 1	 381
1598	 7.24588	 7.61026	 1	 381
1599	 7.24737	 7.61026	 0	 380
1600	 7.24816	 7.61026	 0	 380
1601	 7.24999	 7.61026	 1	 379
1602	 7.25159	 7.61026	 1	 378
1603	 7.2517	 7.61026	 1	 378
1604	 7.25273	 7.61026	 0	 377
1605	 7.25418	 7.61026	 1	 378
1606	 7.25427	 7.61026	 1	 378
1607	 7.25522	 7.61026	 0	 377
1608	 7.25732	 7.61026	 1	 376
1609	 7.25842	 7.61026	 1	 375
1610	 7.25888	 7.61026	 0	 375
1611	 7.25993	 7.61026	 0	 375
1612	 7.261	 7.61026	 1	 374
1613	 7.26153	 7.61026	 1	 373
1614	 7.26207	 7.61026	 1	 373
1615	 7.26234	 7.61026	 1	 374
1616	 7.26471	 7.61026	 1	 373
1617	 7.26516	 7.61026	 0	 372
1618	 7.2661	 7.61026	 0	 371
1619	 7.26803	 7.61026	 1	 371
1620	 7.26888	 7.61026	 1	 370
1621	 7.26985	 7.61026	 1	 369
1622	 7.27003	 7.61026	 1	 370
1623	 7.27153	 7.61026	 0	 369
1624	 7.27157	 7.61026	 1	 368
1625	 7.27303	 7.61026	 1	 368
1626	 7.27975	 7.61026	 1	 367
1627	 7.27999	 7.61026	 1	 366
1628	 7.28343	 7.61026	 1	 365
1629	 7.28469	 7.61026	 1	 364
1630	 7.28518	 7.61026	 1	 363
1631	 7.28521	 7.61026	 1	 363
1632	 7.28604	 7.61026	 0	 362
1633	 7.28646	 7.61026	 1	 361
1634	 7.2865	 7.61026	 1	 360
1635	 7.28756	 7.61026	 0	 359
1636	 7.28941	 7.61026	 1	 360
1637	 7.29059	 7.61026	 0	 360
1638	 7.29357	 7.61026	 1	 359
1639	 7.29475	 7.61026	 0	 358
1640	 7.29485	 7.61026	 1	 357
1641	 7.2962	 7.61026	 0	 356
1642	 7.2995	 7.61026	 1	 355
1643	 7.30001	 7.61026	 0	 354
1644	 7.30018	 7.61026	 0	 354
1645	 7.30296	 7.61026	 1	 353
1646	 7.30394	 7.61026	 1	 352
1647	 7.30542	 7.61026	 1	 352
1648	 7.30669	 7.61026	 1	 353
1649	 7.30696	 7.61026	 1	 354
1650	 7.30796	 7.61026	 0	 353
1651	 7.30857	 7.61026	 0	 352
1652	 7.30868	 7.61026	 1	 351
1653	 7.31098	 7.61026	 0	 350
1654	 7.31294	 7.61026	 1	 351
1655	 7.31346	 7.61026	 1	 351
1656	 7.31361	 7.61026	 1	 350
1657	 7.31724	 7.61026	 0	 349
1658	 7.31846	 7.61026	 0	 348
1659	 7.31902	 7.61026	 1	 349
1660	 7.32057	 7.61026	 1	 349
1661	 7.32097	 7.61026	 1	 349
1662	 7.32108	 7.61026	 1	 348
1663	 7.32426	 7.61026	 0	 347
1664	 7.32701	 7.61026	 1	 346
1665	 7.32736	 7.61026	 0	 345
1666	 7.33049	 7.61026	 1	 344
1667	 7.33251	 7.61026	 1	 345
1668	 7.33365	 7.61026	 0	 344
1669	 7.33538	 7.61026	 0	 343
1670	 7.33587	 7.61026	 0	 343
1671	 7.33815	 7.61026	 1	 343
1672	 7.33823	 7.61026	 1	 343
1673	 7.33835	 7.61026	 1	 344
1674	 7.3386	 7.61026	 0	 343
1675	 7.34095	 7.61026	 0	 342
1676	 7.34105	 7.61026	 0	 341
1677	 7.34283	 7.61026	 0	 341
1678	 7.34312	 7.61026	 0	 340
1679	 7.34536	 7.61026	 1	 339
1680	 7.34577	 7.61026	 1	 339
1681	 7.34587	 7.61026	 0	 338
1682	 7.34618	 7.61026	 0	 337
1683	 7.3502	 7.61026	 0	 336
1684	 7.35054	 7.61026	 0	 335
1685	 7.35128	 7.61026	 0	 334
1686	 7.35177	 7.61026	 0	 333
1687	 7.35207	 7.61026	 1	 332
1688	 7.35566	 7.61026	 1	 331
1689	 7.35592	 7.61026	 1	 330
1690	 7.35744	 7.61026	 1	 331
1691	 7.35745	 7.6082	 1	 332
1692	 7.35808	 7.57102	 1	 333
1693	 7.3581	 7.57102	 1	 334
1694	 7.35816	 7.57102	 0	 333
1695	 7.3587	 7.57102	 1	 332
1696	 7.3588	 7.57102	 0	 331
1697	 7.36162	 7.57102	 1	 330
1698	 7.36194	 7.57102	 1	 331
1699	 7.36266	 7.57102	 0	 330
1700	 7.36297	 7.57102	 1	 329
1701	 7.36406	 7.57102	 0	 328
1702	 7.36412	 7.57102	 0	 327
1703	 7.36604	 7.57102	 1	 327
1704	 7.3669	 7.57102	 1	 328
1705	 7.3669	 7.57102	 1	 329
1706	 7.36691	 7.57102	 1	 330
1707	 7.36754	 7.57102	 1	 331
1708	 7.36756	 7.57102	 1	 332
1709	 7.36797	 7.57102	 1	 331
1710	 7.369	 7.57102	 1	 330
1711	 7.36918	 7.57102	 0	 329
1712	 7.36991	 7.57102	 0	 328
1713	 7.37011	 7.57102	 1	 329
1714	 7.37012	 7.57102	 1	 330
1715	 7.37075	 7.57001	 1	 331
1716	 7.37076	 7.57001	 1	 332
1717	 7.3717	 7.57001	 1	 332
1718	 7.37235	 7.57001	 0	 331
1719	 7.37267	 7.57001	 1	 332
1720	 7.37268	 7.57001	 1	 333
1721	 7.37331	 7.57001	 1	 334
1722	 7.37333	 7.57001	 1	 335
1723	 7.37338	 7.57001	 0	 334
1724	 7.3737	 7.57001	 1	 335
1725	 7.37427	 7.57001	 1	 336
1726	 7.37483	 7.57001	 1	 337
1727	 7.37489	 7.57001	 1	 337
1728	 7.37517	 7.57001	 1	 336
1729	 7.37549	 7.57001	 1	 337
1730	 7.37625	 7.57001	 1	 338
1731	 7.37673	 7.57001	 1	 338
1732	 7.37681	 7.57001	 1	 339
1733	 7.37699	 7.57001	 1	 340
1734	 7.37741	 7.57001	 1	 341
1735	 7.37765	 7.57001	 1	 342
1736	 7.37804	 7.57001	 1	 343
1737	 7.37809	 7.57001	 1	 342
1738	 7.37823	 7.57001	 1	 341
1739	 7.37995	 7.57001	 1	 340
1740	 7.38057	 7.57001	 1	 339
1741	 7.38058	 7.57001	 1	 338
1742	 7.38089	 7.57001	 1	 337
1743	 7.3809	 7.57001	 1	 336
1744	 7.38103	 7.57001	 0	 335
1745	 7.38115	 7.57001	 1	 336
1746	 7.38174	 7.57001	 1	 337
1747	 7.38275	 7.57001	 1	 336
1748	 7.38307	 7.57001	 1	 335
1749	 7.38313	 7.57001	 1	 334
1750	 7.38314	 7.57001	 1	 333
1751	 7.38345	 7.57001	 1	 332
1752	 7.38346	 7.57001	 1	 331
1753	 7.38351	 7.57001	 1	 332
1754	 7.38385	 7.57001	 1	 333
1755	 7.3841	 7.57001	 1	 334
1756	 7.3845	 7.57001	 1	 335
1757	 7.3853	 7.57001	 1	 334
1758	 7.38563	 7.57001	 1	 333
1759	 7.38589	 7.57001	 1	 332
1760	 7.38608	 7.57001	 1	 331
1761	 7.38621	 7.57001	 1	 330
1762	 7.38646	 7.57001	 1	 331
1763	 7.38647	 7.57001	 1	 332
1764	 7.38669	 7.57001	 1	 331
1765	 7.38697	 7.57001	 1	 330
1766	 7.38702	 7.57001	 1	 331
1767	 7.3871	 7.57001	 1	 332
1768	 7.38716	 7.57001	 1	 331
1769	 7.38748	 7.57001	 1	 330
1770	 7.38763	 7.57001	 0	 329
1771	 7.38787	 7.57001	 1	 328
1772	 7.38816	 7.57001	 1	 327
1773	 7.38818	 7.57001	 1	 326
1774	 7.38909	 7.57001	 0	 325
1775	 7.38966	 7.57001	 1	 326
1776	 7.39032	 7.57001	 1	 327
1777	 7.39094	 7.57001	 1	 326
1778	 7.39107	 7.57001	 0	 325
1779	 7.39135	 7.57001	 1	 326
1780	 7.39143	 7.57001	 1	 325
1781	 7.3916	 7.57001	 1	 324
1782	 7.39189	 7.57001	 1	 323
1783	 7.39194	 7.57001	 1	 324
1784	 7.39278	 7.57001	 1	 323
1785	 7.39331	 7.57001	 1	 324
1786	 7.39387	 7.57001	 0	 323
1787	 7.39396	 7.57001	 1	 324
1788	 7.3943	 7.57001	 0	 323
1789	 7.3944	 7.57001	 1	 324
1790	 7.39454	 7.57001	 1	 323
1791	 7.39486	 7.57001	 1	 322
1792	 7.39503	 7.57001	 1	 323
1793	 7.39549	 7.57001	 1	 322
1794	 7.39586	 7.57001	 0	 321
1795	 7.39634	 7.57001	 1	 320
1796	 7.39652	 7.57001	 1	 321
1797	 7.39666	 7.57001	 1	 320
1798	 7.3969	 7.57001	 1	 319
1799	 7.39716	 7.57001	 1	 320
1800	 7.39718	 7.57001	 1	 319
1801	 7.39834	 7.57001	 1	 318
1802	 7.399	 7.57001	 0	 317
1803	 7.39925	 7.57001	 1	 318
1804	 7.39942	 7.57001	 1	 319
1805	 7.39959	 7.57001	 1	 318
1806	 7.39996	 7.57001	 1	 318
1807	 7.40007	 7.57001	 1	 319
1808	 7.40012	 7.57001	 1	 318
1809	 7.40045	 7.57001	 1	 317
1810	 7.40107	 7.57001	 1	 316
1811	 7.40125	 7.57001	 1	 317
1812	 7.4018	 7.57001	 1	 316
1813	 7.4021	 7.57001	 1	 315
1814	 7.40213	 7.57001	 1	 316
1815	 7.40282	 7.57001	 1	 315
1816	 7.40296	 7.57001	 1	 314
1817	 7.40327	 7.57001	 1	 315
1818	 7.40374	 7.57001	 1	 314
1819	 7.4045	 7.57001	 1	 315
1820	 7.40459	 7.57001	 1	 316
1821	 7.4048	 7.57001	 1	 317
1822	 7.40486	 7.57001	 1	 316
1823	 7.40514	 7.57001	 1	 317
1824	 7.40518	 7.57001	 1	 316
1825	 7.40592	 7.57001	 1	 316
1826	 7.40698	 7.57001	 1	 315
1827	 7.40705	 7.57001	 1	 316
1828	 7.40731	 7.57001	 1	 315
1829	 7.40761	 7.57001	 1	 316
1830	 7.40784	 7.57001	 1	 315
1831	 7.40801	 7.57001	 1	 314
1832	 7.40802	 7.57001	 1	 313
1833	 7.40849	 7.57001	 1	 314
1834	 7.4088	 7.57001	 1	 313
1835	 7.40889	 7.57001	 1	 314
1836	 7.40945	 7.57001	 1	 315
1837	 7.40989	 7.57001	 1	 314
1838	 7.41021	 7.57001	 1	 313
1839	 7.41032	 7.57001	 0	 312
1840	 7.411	 7.57001	 1	 311
1841	 7.41142	 7.57001	 1	 311
1842	 7.41171	 7.57001	 1	 310
1843	 7.412	 7.57001	 1	 311
1844	 7.41264	 7.57001	 0	 310
1845	 7.41271	 7.57001	 1	 310
1846	 7.41284	 7.57001	 0	 309
1847	 7.4131	 7.57001	 1	 308
1848	 7.41319	 7.57001	 1	 308
1849	 7.41343	 7.57001	 1	 307
1850	 7.41366	 7.57001	 1	 306
1851	 7.41378	 7.57001	 1	 307
1852	 7.41379	 7.57001	 1	 306
1853	 7.41396	 7.57001	 1	 307
1854	 7.41438	 7.57001	 1	 308
1855	 7.4146	 7.57001	 1	 309
1856	 7.4147	 7.57001	 1	 310
1857	 7.41485	 7.57001	 1	 310
1858	 7.41494	 7.57001	 1	 309
1859	 7.41512	 7.57001	 0	 308
1860	 7.41633	 7.57001	 1	 309
1861	 7.41716	 7.57001	 1	 310
1862	 7.41726	 7.57001	 1	 311
1863	 7.41756	 7.57001	 0	 310
1864	 7.41781	 7.57001	 1	 311
1865	 7.41805	 7.57001	 1	 310
1866	 7.41807	 7.57001	 1	 309
1867	 7.41814	 7.57001	 1	 309
1868	 7.41872	 7.57001	 1	 308
1869	 7.41899	 7.57001	 1	 307
1870	 7.41904	 7.57001	 0	 306
1871	 7.41921	 7.57001	 1	 307
1872	 7.41933	 7.57001	 1	 306
1873	 7.41961	 7.57001	 1	 305
1874	 7.41987	 7.57001	 1	 306
1875	 7.42038	 7.57001	 1	 307
1876	 7.42071	 7.57001	 1	 306
1877	 7.42102	 7.57001	 1	 307
1878	 7.42216	 7.57001	 1	 306
1879	 7.42254	 7.57001	 1	 307
1880	 7.42263	 7.57001	 1	 308
1881	 7.42281	 7.57001	 1	 308
1882	 7.42284	 7.57001	 1	 309
1883	 7.42286	 7.57001	 1	 309
1884	 7.42396	 7.57001	 1	 310
1885	 7.42423	 7.57001	 1	 309
1886	 7.42448	 7.57001	 1	 308
1887	 7.42453	 7.57001	 1	 307
1888	 7.42454	 7.57001	 0	 306
1889	 7.42459	 7.57001	 1	 307
1890	 7.42511	 7.57001	 1	 308
1891	 7.42521	 7.57001	 0	 307
1892	 7.42534	 7.57001	 1	 306
1893	 7.42534	 7.57001	 1	 307
1894	 7.42566	 7.57001	 1	 308
1895	 7.42605	 7.57001	 1	 308
1896	 7.42658	 7.57001	 1	 309
1897	 7.42678	 7.57001	 1	 308
1898	 7.42689	 7.57001	 1	 309
1899	 7.42762	 7.57001	 1	 308
1900	 7.42772	 7.57001	 1	 307
1901	 7.42774	 7.57001	 1	 307
1902	 7.42794	 7.57001	 1	 306
1903	 7.42814	 7.57001	 1	 306
1904	 7.42968	 7.57001	 1	 305
1905	 7.42989	 7.57001	 1	 305
1906	 7.43001	 7.57001	 1	 304
1907	 7.43071	 7.57001	 1	 304
1908	 7.43084	 7.57001	 1	 303
1909	 7.43115	 7.57001	 1	 304
1910	 7.43116	 7.57001	 1	 303
1911	 7.43132	 7.57001	 1	 303
1912	 7.43146	 7.57001	 1	 303
1913	 7.43218	 7.57001	 0	 302
1914	 7.43267	 7.57001	 1	 301
1915	 7.43277	 7.57001	 1	 300
1916	 7.43282	 7.57001	 1	 301
1917	 7.43301	 7.57001	 1	 302
1918	 7.43322	 7.57001	 0	 301
1919	 7.43343	 7.57001	 1	 300
1920	 7.43357	 7.57001	 1	 301
1921	 7.43416	 7.57001	 1	 302
1922	 7.43441	 7.57001	 1	 301
1923	 7.43473	 7.57001	 1	 300
1924	 7.43557	 7.57001	 1	 299
1925	 7.43566	 7.57001	 1	 299
1926	 7.4361	 7.57001	 1	 298
1927	 7.43641	 7.57001	 0	 297
1928	 7.43645	 7.57001	 1	 296
1929	 7.43652	 7.57001	 1	 295
1930	 7.43697	 7.57001	 1	 296
1931	 7.43736	 7.57001	 1	 297
1932	 7.43801	 7.57001	 1	 297
1933	 7.43861	 7.57001	 0	 296
1934	 7.43933	 7.57001	 1	 296
1935	 7.43995	 7.57001	 0	 295
1936	 7.4403	 7.57001	 1	 294
1937	 7.4413	 7.57001	 1	 293
1938	 7.4415	 7.57001	 1	 292
1939	 7.44171	 7.57001	 1	 291
1940	 7.44209	 7.57001	 1	 291
1941	 7.4422	 7.57001	 0	 290
1942	 7.44229	 7.57001	 0	 289
1943	 7.44254	 7.57001	 1	 288
1944	 7.44264	 7.57001	 1	 287
1945	 7.44266	 7.57001	 1	 287
1946	 7.44276	 7.57001	 1	 286
1947	 7.44281	 7.57001	 1	 287
1948	 7.44304	 7.57001	 1	 286
1949	 7.44341	 7.57001	 1	 287
1950	 7.44434	 7.57001	 0	 286
1951	 7.44482	 7.57001	 1	 286
1952	 7.44573	 7.57001	 1	 287
1953	 7.44574	 7.57001	 0	 286
1954	 7.44576	 7.57001	 1	 287
1955	 7.44609	 7.57001	 1	 287
1956	 7.44633	 7.57001	 1	 288
1957	 7.44668	 7.57001	 1	 287
1958	 7.447	 7.57001	 1	 286
1959	 7.44717	 7.57001	 1	 285
1960	 7.44743	 7.57001	 1	 284
1961	 7.44749	 7.57001	 1	 283
1962	 7.44781	 7.57001	 1	 282
1963	 7.44814	 7.57001	 1	 281
1964	 7.44863	 7.57001	 1	 280
1965	 7.44977	 7.57001	 1	 279
1966	 7.45066	 7.57001	 1	 280
1967	 7.45075	 7.57001	 1	 281
1968	 7.4508	 7.57001	 1	 281
1969	 7.45093	 7.57001	 1	 281
1970	 7.45125	 7.57001	 1	 282
1971	 7.45135	 7.57001	 1	 283
1972	 7.45137	 7.57001	 1	 283
1973	 7.45146	 7.57001	 1	 282
1974	 7.45167	 7.57001	 1	 281
1975	 7.45173	 7.57001	 1	 280
1976	 7.45188	 7.57001	 1	 280
1977	 7.45208	 7.57001	 1	 280
1978	 7.45238	 7.57001	 1	 279
1979	 7.45243	 7.57001	 1	 279
1980	 7.45251	 7.57001	 1	 279
1981	 7.45255	 7.57001	 1	 278
1982	 7.45336	 7.57001	 1	 277
1983	 7.45419	 7.57001	 0	 276
1984	 7.45459	 7.57001	 1	 275
1985	 7.45474	 7.57001	 1	 274
1986	 7.45497	 7.57001	 1	 273
1987	 7.45559	 7.57001	 1	 272
1988	 7.4562	 7.57001	 1	 271
1989	 7.45641	 7.57001	 1	 270
1990	 7.45807	 7.57001	 1	 269
1991	 7.45809	 7.57001	 1	 269
1992	 7.45819	 7.57001	 0	 268
1993	 7.45856	 7.57001	 1	 267
1994	 7.45927	 7.57001	 0	 266
1995	 7.45961	 7.57001	 1	 265
1996	 7.45978	 7.57001	 1	 264
1997	 7.46013	 7.57001	 1	 265
1998	 7.46038	 7.57001	 1	 264
1999	 7.46067	 7.57001	 1	 264
2000	 7.46073	 7.57001	 1	 265
2001	 7.46107	 7.57001	 1	 264
2002	 7.46134	 7.57001	 1	 263
2003	 7.4614	 7.57001	 1	 262
2004	 7.46162	 7.57001	 1	 262
2005	 7.46201	 7.57001	 1	 261
2006	 7.46203	 7.57001	 1	 261
2007	 7.46214	 7.57001	 1	 260
2008	 7.46265	 7.57001	 0	 259
2009	 7.4634	 7.57001	 1	 260
2010	 7.46353	 7.57001	 1	 261
2011	 7.46363	 7.57001	 1	 261
2012	 7.46366	 7.57001	 1	 262
2013	 7.46397	 7.57001	 1	 263
2014	 7.464	 7.57001	 1	 264
2015	 7.46417	 7.57001	 1	 265
2016	 7.46457	 7.57001	 1	 266
2017	 7.46469	 7.57001	 1	 266
2018	 7.46485	 7.57001	 1	 265
2019	 7.465	 7.57001	 1	 264
2020	 7.46511	 7.57001	 1	 264
2021	 7.46511	 7.57001	 1	 263
2022	 7.46516	 7.57001	 1	 264
2023	 7.46571	 7.57001	 1	 264
2024	 7.46582	 7.57001	 1	 264
2025	 7.46597	 7.57001	 1	 263
2026	 7.46645	 7.57001	 1	 262
2027	 7.46695	 7.57001	 1	 261
2028	 7.46809	 7.57001	 1	 261
2029	 7.46809	 7.57001	 1	 262
2030	 7.46809	 7.57001	 1	 261
2031	 7.46853	 7.57001	 1	 262
2032	 7.46869	 7.57001	 1	 263
2033	 7.46912	 7.57001	 1	 263
2034	 7.4694	 7.57001	 1	 263
2035	 7.4699	 7.57001	 1	 263
2036	 7.46996	 7.57001	 1	 264
2037	 7.47013	 7.57001	 1	 263
2038	 7.4702	 7.57001	 1	 262
2039	 7.47106	 7.57001	 1	 261
2040	 7.47169	 7.57001	 1	 260
2041	 7.4718	 7.57001	 1	 259
2042	 7.47214	 7.57001	 1	 259
2043	 7.47262	 7.57001	 1	 258
2044	 7.47285	 7.57001	 1	 257
2045	 7.4729	 7.57001	 1	 258
2046	 7.47311	 7.57001	 1	 257
2047	 7.47325	 7.57001	 1	 256
2048	 7.47355	 7.57001	 1	 257
2049	 7.47385	 7.57001	 1	 256
2050	 7.47397	 7.57001	 1	 255
2051	 7.47407	 7.57001	 1	 254
2052	 7.47415	 7.57001	 1	 253
2053	 7.47433	 7.57001	 1	 252
2054	 7.47442	 7.57001	 1	 251
2055	 7.47442	 7.57001	 1	 250
2056	 7.47472	 7.57001	 1	 249
2057	 7.47492	 7.57001	 1	 248
2058	 7.47507	 7.57001	 0	 247
2059	 7.47508	 7.57001	 1	 246
2060	 7.47559	 7.57001	 1	 245
2061	 7.47595	 7.57001	 1	 244
2062	 7.47605	 7.57001	 1	 243
2063	 7.47617	 7.57001	 1	 243
2064	 7.47681	 7.57001	 1	 243
2065	 7.4769	 7.57001	 1	 242
2066	 7.4769	 7.57001	 0	 241
2067	 7.47717	 7.57001	 1	 240
2068	 7.47775	 7.57001	 1	 241
2069	 7.47801	 7.57001	 1	 240
2070	 7.47835	 7.57001	 1	 240
2071	 7.47842	 7.57001	 1	 241
2072	 7.47845	 7.57001	 1	 241
2073	 7.47854	 7.57001	 1	 240
2074	 7.47884	 7.57001	 1	 239
2075	 7.47909	 7.57001	 1	 239
2076	 7.47915	 7.57001	 0	 238
2077	 7.47915	 7.57001	 1	 239
2078	 7.4792	 7.57001	 1	 238
2079	 7.47927	 7.57001	 1	 237
2080	 7.47929	 7.57001	 1	 236
2081	 7.4793	 7.57001	 1	 236
2082	 7.4796	 7.57001	 1	 235
2083	 7.47963	 7.57001	 1	 234
2084	 7.47975	 7.57001	 1	 234
2085	 7.47978	 7.57001	 1	 233
2086	 7.47993	 7.57001	 1	 232
2087	 7.48003	 7.57001	 1	 231
2088	 7.48036	 7.57001	 1	 230
2089	 7.48074	 7.57001	 1	 229
2090	 7.48082	 7.57001	 1	 229
2091	 7.48086	 7.57001	 1	 229
2092	 7.48199	 7.57001	 1	 228
2093	 7.48314	 7.57001	 1	 227
2094	 7.48346	 7.57001	 0	 226
2095	 7.48346	 7.57001	 1	 225
2096	 7.48378	 7.57001	 1	 225
2097	 7.48378	 7.57001	 1	 225
2098	 7.48384	 7.57001	 0	 224
2099	 7.4845	 7.57001	 1	 223
2100	 7.48466	 7.57001	 1	 222
2101	 7.48471	 7.57001	 1	 221
2102	 7.48477	 7.57001	 1	 220
2103	 7.48499	 7.57001	 1	 219
2104	 7.48508	 7.57001	 1	 218
2105	 7.48571	 7.57001	 0	 217
2106	 7.48584	 7.57001	 1	 216
2107	 7.48643	 7.57001	 1	 215
2108	 7.48663	 7.57001	 1	 214
2109	 7.48669	 7.57001	 1	 213
2110	 7.48696	 7.57001	 1	 212
2111	 7.48717	 7.57001	 1	 211
2112	 7.48727	 7.57001	 1	 210
2113	 7.4874	 7.57001	 1	 209
2114	 7.4877	 7.57001	 1	 208
2115	 7.4878	 7.57001	 1	 207
2116	 7.48787	 7.57001	 1	 206
2117	 7.48808	 7.57001	 1	 205
2118	 7.4885	 7.57001	 1	 204
2119	 7.48878	 7.57001	 1	 203
2120	 7.48883	 7.57001	 1	 202
2121	 7.48888	 7.57001	 1	 201
2122	 7.48891	 7.57001	 1	 200
2123	 7.48894	 7.57001	 1	 199
2124	 7.48923	 7.57001	 1	 198
2125	 7.4894	 7.57001	 1	 197
2126	 7.4896	 7.57001	 1	 196
2127	 7.48976	 7.57001	 0	 195
2128	 7.4899	 7.57001	 1	 194
2129	 7.49017	 7.57001	 1	 193
2130	 7.49048	 7.57001	 1	 192
2131	 7.49107	 7.57001	 1	 191
2132	 7.49132	 7.57001	 1	 190
2133	 7.49133	 7.57001	 1	 189
2134	 7.49139	 7.57001	 1	 188
2135	 7.4914	 7.57001	 1	 187
2136	 7.49149	 7.57001	 1	 186
2137	 7.49171	 7.57001	 1	 185
2138	 7.49223	 7.57001	 1	 184
2139	 7.49249	 7.57001	 0	 183
2140	 7.49251	 7.57001	 1	 182
2141	 7.49278	 7.57001	 1	 181
2142	 7.49288	 7.57001	 1	 180
2143	 7.49308	 7.57001	 1	 179
2144	 7.4932	 7.57001	 1	 178
2145	 7.49335	 7.57001	 1	 177
2146	 7.49347	 7.57001	 1	 176
2147	 7.49388	 7.57001	 1	 175
2148	 7.49392	 7.57001	 1	 174
2149	 7.49413	 7.57001	 1	 173
2150	 7.49416	 7.57001	 1	 172
2151	 7.49416	 7.57001	 1	 171
2152	 7.49416	 7.57001	 1	 170
2153	 7.49416	 7.57001	 1	 169
2154	 7.49416	 7.57001	 1	 168
2155	 7.49416	 7.57001	 1	 167
2156	 7.49416	 7.57001	 1	 166
2157	 7.49416	 7.57001	 1	 165
2158	 7.49416	 7.57001	 1	 164
2159	 7.49416	 7.57001	 1	 163
2160	 7.49416	 7.57001	 1	 162
2161	 7.49416	 7.57001	 1	 161
2162	 7.49416	 7.57001	 1	 160
2163	 7.49416	 7.57001	 1	 159
2164	 7.49416	 7.57001	 1	 158
2165	 7.49416	 7.57001	 1	 157
2166	 7.49416	 7.57001	 1	 156
2167	 7.49416	 7.57001	 1	 155
2168	 7.49416	 7.57001	 1	 154
2169	 7.49416	 7.57001	 1	 153
2170	 7.49416	 7.57001	 1	 152
2171	 7.49416	 7.57001	 1	 151
2172	 7.49416	 7.57001	 1	 150
2173	 7.49416	 7.57001	 1	 149
2174	 7.49416	 7.57001	 1	 148
2175	 7.49416	 7.57001	 1	 147
2176	 7.49416	 7.57001	 1	 146
2177	 7.49416	 7.57001	 1	 145
2178	 7.49416	 7.57001	 1	 144
2179	 7.49416	 7.57001	 1	 143
2180	 7.49416	 7.57001	 1	 142
2181	 7.49416	 7.57001	 1	 141
2182	 7.49416	 7.57001	 1	 140
2183	 7.49416	 7.57001	 1	 139
2184	 7.49416	 7.57001	 1	 138
2185	 7.49416	 7.57001	 1	 137
2186	 7.49416	 7.57001	 1	 136
2187	 7.49416	 7.57001	 1	 135
2188	 7.49416	 7.57001	 1	 134
2189	 7.49416	 7.57001	 1	 133
2190	 7.49416	 7.57001	 1	 132
2191	 7.49416	 7.57001	 1	 131
2192	 7.49416	 7.57001	 1	 130
2193	 7.49416	 7.57001	 1	 129
2194	 7.49416	 7.57001	 1	 128
2195	 7.49416	 7.57001	 1	 127
2196	 7.49416	 7.57001	 1	 126
2197	 7.49416	 7.57001	 1	 125
2198	 7.49416	 7.57001	 1	 124
2199	 7.49416	 7.57001	 1	 123
2200	 7.49416	 7.57001	 1	 122
2201	 7.49416	 7.57001	 1	 121
2202	 7.49416	 7.57001	 1	 120
2203	 7.49416	 7.57001	 1	 119
2204	 7.49416	 7.57001	 1	 118
2205	 7.49416	 7.57001	 1	 117
2206	 7.49416	 7.57001	 1	 116
2207	 7.49416	 7.57001	 1	 115
2208	 7.49416	 7.57001	 1	 114
2209	 7.49416	 7.57001	 1	 113
2210	 7.49416	 7.57001	 1	 112
2211	 7.49416	 7.57001	 1	 111
2212	 7.49416	 7.57001	 1	 110
2213	 7.49416	 7.57001	 1	 109
2214	 7.49416	 7.57001	 1	 108
2215	 7.49416	 7.57001	 1	 107
2216	 7.49416	 7.57001	 1	 106
2217	 7.49416	 7.57001	 1	 105
2218	 7.49416	 7.57001	 1	 104
2219	 7.49416	 7.57001	 1	 103
2220	 7.49416	 7.57001	 1	 102
2221	 7.49416	 7.57001	 1	 101
2222	 7.49416	 7.57001	 1	 100
2223	 7.49416	 7.57001	 1	 99
2224	 7.49416	 7.57001	 1	 98
2225	 7.49416	 7.57001	 1	 97
2226	 7.49416	 7.57001	 1	 96
2227	 7.49416	 7.57001	 1	 95
2228	 7.49416	 7.57001	 1	 94
2229	 7.49416	 7.57001	 1	 93
2230	 7.49416	 7.57001	 1	 92
2231	 7.49416	 7.57001	 1	 91
2232	 7.49416	 7.57001	 1	 90
2233	 7.49416	 7.57001	 1	 89
2234	 7.49416	 7.57001	 1	 88
2235	 7.49416	 7.57001	 1	 87
2236	 7.49416	 7.57001	 1	 86
2237	 7.49416	 7.57001	 1	 85
2238	 7.49416	 7.57001	 1	 84
2239	 7.49416	 7.57001	 1	 83
2240	 7.49416	 7.57001	 1	 82
2241	 7.49416	 7.57001	 1	 81
2242	 7.49416	 7.57001	 1	 80
2243	 7.49416	 7.57001	 1	 79
2244	 7.49416	 7.57001	 1	 78
2245	 7.49416	 7.57001	 1	 77
2246	 7.49416	 7.57001	 1	 76
2247	 7.49416	 7.57001	 1	 75
2248	 7.49416	 7.57001	 1	 74
2249	 7.49416	 7.57001	 1	 73
2250	 7.49416	 7.57001	 1	 72
2251	 7.49416	 7.57001	 1	 71
2252	 7.49416	 7.57001	 1	 70
2253	 7.49416	 7.57001	 1	 69
2254	 7.49416	 7.57001	 1	 68
2255	 7.49416	 7.57001	 1	 67
2256	 7.49416	 7.57001	 1	 66
2257	 7.49416	 7.57001	 1	 65
2258	 7.49416	 7.57001	 1	 64
2259	 7.49416	 7.57001	 1	 63
2260	 7.49416	 7.57001	 1	 62
2261	 7.49416	 7.57001	 1	 61
2262	 7.49416	 7.57001	 1	 60
2263	 7.49416	 7.57001	 1	 59
2264	 7.49416	 7.57001	 1	 58
2265	 7.49416	 7.57001	 1	 57
2266	 7.49416	 7.57001	 1	 56
2267	 7.49416	 7.57001	 1	 55
2268	 7.49416	 7.57001	 1	 54
2269	 7.49416	 7.57001	 1	 53
2270	 7.49416	 7.57001	 1	 52
2271	 7.49416	 7.57001	 1	 51
2272	 7.49416	 7.57001	 1	 50
2273	 7.49416	 7.57001	 1	 49
2274	 7.49416	 7.57001	 1	 48
2275	 7.49416	 7.57001	 1	 47
2276	 7.49416	 7.57001	 1	 46
2277	 7.49416	 7.57001	 1	 45
2278	 7.49416	 7.57001	 1	 44
2279	 7.49416	 7.57001	 1	 43
2280	 7.49416	 7.57001	 1	 42
2281	 7.49416	 7.57001	 1	 41
2282	 7.49416	 7.57001	 1	 40
2283	 7.49416	 7.57001	 1	 39
2284	 7.49416	 7.57001	 1	 38
2285	 7.49416	 7.57001	 1	 37
2286	 7.49416	 7.57001	 1	 36
2287	 7.49416	 7.57001	 1	 35
2288	 7.49416	 7.57001	 1	 34
2289	 7.49416	 7.57001	 1	 33
2290	 7.49416	 7.57001	 1	 32
2291	 7.49416	 7.57001	 1	 31
2292	 7.49416	 7.57001	 1	 30
2293	 7.49416	 7.57001	 1	 29
2294	 7.49416	 7.57001	 1	 28
2295	 7.49416	 7.57001	 1	 27
2296	 7.49416	 7.57001	 1	 26
2297	 7.49416	 7.57001	 1	 25
2298	 7.49416	 7.57001	 1	 24
2299	 7.49416	 7.57001	 1	 23
2300	 7.49416	 7.57001	 1	 22
2301	 7.49416	 7.57001	 1	 21
2302	 7.49416	 7.57001	 1	 20
2303	 7.49416	 7.57001	 1	 19
2304	 7.49416	 7.57001	 1	 18
2305	 7.49416	 7.57001	 1	 17
2306	 7.49416	 7.57001	 1	 16
2307	 7.49416	 7.57001	 1	 15
2308	 7.49416	 7.57001	 1	 14
2309	 7.49416	 7.57001	 1	 13
2310	 7.49416	 7.57001	 1	 12
2311	 7.49416	 7.57001	 1	 11
2312	 7.49416	 7.57001	 1	 10
2313	 7.49416	 7.57001	 1	 9
2314	 7.49416	 7.57001	 1	 8
2315	 7.49416	 7.57001	 1	 7
2316	 7.49416	 7.57001	 1	 6
2317	 7.49416	 7.57001	 1	 5
2318	 7.49416	 7.57001	 1	 4
2319	 7.49416	 7.57001	 1	 3
2320	 7.49416	 7.57001	 1	 2
2321	 7.49416	 7.57001	 1	 1
2322	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.380_20190115_1509_12.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.380
# optRelaxX 0.380
# optRelaxY 0.380
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 406
712	 4.81721	 7.61026	 0	 407
713	 4.81903	 7.61026	 0	 408
714	 4.83249	 7.61026	 0	 408
715	 4.8459	 7.61026	 0	 409
716	 4.84762	 7.61026	 0	 408
717	 4.86801	 7.61026	 0	 407
718	 4.87228	 7.61026	 0	 406
719	 4.8768	 7.61026	 0	 407
720	 4.87916	 7.61026	 0	 407
721	 4.88763	 7.61026	 0	 406
722	 4.89717	 7.61026	 0	 407
723	 4.90424	 7.61026	 0	 408
724	 4.90754	 7.61026	 0	 408
725	 4.9093	 7.61026	 0	 407
726	 4.91057	 7.61026	 0	 407
727	 4.92274	 7.61026	 0	 406
728	 4.92331	 7.61026	 0	 407
729	 4.92967	 7.61026	 0	 406
730	 4.93095	 7.61026	 0	 405
731	 4.93453	 7.61026	 0	 404
732	 4.93478	 7.61026	 0	 405
733	 4.94217	 7.61026	 0	 405
734	 4.94268	 7.61026	 0	 406
735	 4.94807	 7.61026	 0	 406
736	 4.95235	 7.61026	 0	 406
737	 4.95249	 7.61026	 0	 406
738	 4.95282	 7.61026	 0	 407
739	 4.95384	 7.61026	 0	 407
740	 4.9551	 7.61026	 0	 408
741	 4.9594	 7.61026	 0	 409
742	 4.96821	 7.61026	 0	 410
743	 4.97208	 7.61026	 0	 409
744	 4.97363	 7.61026	 0	 409
745	 4.98189	 7.61026	 0	 410
746	 4.98574	 7.61026	 0	 411
747	 4.998	 7.61026	 0	 412
748	 4.99931	 7.61026	 0	 411
749	 5.00025	 7.61026	 0	 411
750	 5.01869	 7.61026	 0	 410
751	 5.02366	 7.61026	 0	 411
752	 5.02442	 7.61026	 0	 410
753	 5.02753	 7.61026	 0	 410
754	 5.02829	 7.61026	 0	 411
755	 5.03331	 7.61026	 0	 411
756	 5.03821	 7.61026	 0	 412
757	 5.04958	 7.61026	 0	 412
758	 5.05595	 7.61026	 0	 412
759	 5.0614	 7.61026	 0	 413
760	 5.07877	 7.61026	 0	 413
761	 5.08049	 7.61026	 0	 414
762	 5.08373	 7.61026	 0	 415
763	 5.08841	 7.61026	 0	 414
764	 5.09523	 7.61026	 0	 415
765	 5.1019	 7.61026	 0	 416
766	 5.11285	 7.61026	 0	 417
767	 5.11358	 7.61026	 0	 418
768	 5.11929	 7.61026	 0	 419
769	 5.12319	 7.61026	 0	 420
770	 5.12677	 7.61026	 0	 419
771	 5.13097	 7.61026	 0	 418
772	 5.13811	 7.61026	 0	 419
773	 5.1397	 7.61026	 0	 420
774	 5.15003	 7.61026	 0	 419
775	 5.15043	 7.61026	 0	 419
776	 5.15958	 7.61026	 0	 418
777	 5.1597	 7.61026	 0	 419
778	 5.16444	 7.61026	 0	 420
779	 5.17454	 7.61026	 0	 421
780	 5.17797	 7.61026	 0	 420
781	 5.17923	 7.61026	 0	 419
782	 5.1802	 7.61026	 0	 420
783	 5.18453	 7.61026	 0	 421
784	 5.1855	 7.61026	 0	 422
785	 5.18738	 7.61026	 0	 422
786	 5.19335	 7.61026	 0	 422
787	 5.19673	 7.61026	 0	 423
788	 5.19699	 7.61026	 0	 422
789	 5.20759	 7.61026	 0	 421
790	 5.21355	 7.61026	 0	 420
791	 5.21771	 7.61026	 0	 419
792	 5.23456	 7.61026	 0	 420
793	 5.24382	 7.61026	 0	 420
794	 5.25255	 7.61026	 0	 419
795	 5.2538	 7.61026	 0	 418
796	 5.25711	 7.61026	 0	 417
797	 5.26701	 7.61026	 0	 418
798	 5.26774	 7.61026	 0	 417
799	 5.26914	 7.61026	 0	 418
800	 5.27286	 7.61026	 0	 418
801	 5.27572	 7.61026	 0	 419
802	 5.29161	 7.61026	 0	 420
803	 5.29262	 7.61026	 0	 419
804	 5.29327	 7.61026	 0	 418
805	 5.29778	 7.61026	 0	 419
806	 5.30567	 7.61026	 0	 419
807	 5.31039	 7.61026	 0	 418
808	 5.31191	 7.61026	 0	 419
809	 5.32096	 7.61026	 0	 418
810	 5.32666	 7.61026	 0	 419
811	 5.3283	 7.61026	 0	 418
812	 5.33238	 7.61026	 0	 418
813	 5.34036	 7.61026	 0	 417
814	 5.34308	 7.61026	 0	 416
815	 5.34761	 7.61026	 0	 416
816	 5.35284	 7.61026	 0	 417
817	 5.36805	 7.61026	 0	 418
818	 5.37151	 7.61026	 0	 419
819	 5.38017	 7.61026	 0	 420
820	 5.38649	 7.61026	 0	 419
821	 5.38668	 7.61026	 0	 419
822	 5.3971	 7.61026	 0	 418
823	 5.39794	 7.61026	 0	 417
824	 5.39893	 7.61026	 0	 418
825	 5.40837	 7.61026	 0	 419
826	 5.41005	 7.61026	 0	 418
827	 5.41428	 7.61026	 0	 418
828	 5.42255	 7.61026	 0	 419
829	 5.43011	 7.61026	 0	 420
830	 5.43244	 7.61026	 0	 420
831	 5.4341	 7.61026	 0	 419
832	 5.43996	 7.61026	 0	 420
833	 5.44497	 7.61026	 0	 420
834	 5.44508	 7.61026	 0	 421
835	 5.46407	 7.61026	 0	 420
836	 5.46412	 7.61026	 0	 420
837	 5.46611	 7.61026	 0	 421
838	 5.46827	 7.61026	 0	 420
839	 5.47315	 7.61026	 0	 419
840	 5.47357	 7.61026	 0	 420
841	 5.48034	 7.61026	 0	 421
842	 5.48395	 7.61026	 0	 421
843	 5.48948	 7.61026	 0	 422
844	 5.49575	 7.61026	 0	 422
845	 5.49671	 7.61026	 0	 422
846	 5.50226	 7.61026	 0	 422
847	 5.51118	 7.61026	 0	 423
848	 5.51967	 7.61026	 0	 424
849	 5.53756	 7.61026	 0	 425
850	 5.54408	 7.61026	 0	 425
851	 5.54647	 7.61026	 0	 425
852	 5.55415	 7.61026	 0	 426
853	 5.55497	 7.61026	 0	 425
854	 5.55788	 7.61026	 0	 426
855	 5.55976	 7.61026	 0	 427
856	 5.56028	 7.61026	 0	 428
857	 5.56253	 7.61026	 0	 429
858	 5.56461	 7.61026	 0	 430
859	 5.57484	 7.61026	 0	 430
860	 5.58102	 7.61026	 0	 431
861	 5.58365	 7.61026	 0	 431
862	 5.58569	 7.61026	 0	 431
863	 5.58749	 7.61026	 0	 432
864	 5.58798	 7.61026	 0	 432
865	 5.59123	 7.61026	 0	 432
866	 5.59759	 7.61026	 0	 433
867	 5.60561	 7.61026	 0	 432
868	 5.6057	 7.61026	 0	 433
869	 5.60844	 7.61026	 0	 434
870	 5.6091	 7.61026	 0	 433
871	 5.61189	 7.61026	 0	 432
872	 5.61845	 7.61026	 0	 432
873	 5.6192	 7.61026	 0	 433
874	 5.62364	 7.61026	 0	 434
875	 5.62552	 7.61026	 0	 435
876	 5.63453	 7.61026	 0	 435
877	 5.6373	 7.61026	 0	 435
878	 5.63914	 7.61026	 0	 435
879	 5.63928	 7.61026	 0	 434
880	 5.63934	 7.61026	 0	 433
881	 5.64052	 7.61026	 0	 434
882	 5.64401	 7.61026	 0	 435
883	 5.64791	 7.61026	 0	 435
884	 5.64887	 7.61026	 0	 436
885	 5.65013	 7.61026	 0	 435
886	 5.6531	 7.61026	 0	 434
887	 5.66536	 7.61026	 0	 433
888	 5.6769	 7.61026	 0	 432
889	 5.67908	 7.61026	 0	 431
890	 5.67954	 7.61026	 0	 432
891	 5.68743	 7.61026	 0	 433
892	 5.68824	 7.61026	 0	 433
893	 5.69063	 7.61026	 0	 434
894	 5.6911	 7.61026	 0	 433
895	 5.69529	 7.61026	 0	 433
896	 5.701	 7.61026	 0	 434
897	 5.70269	 7.61026	 0	 434
898	 5.70727	 7.61026	 0	 433
899	 5.71576	 7.61026	 0	 432
900	 5.73978	 7.61026	 0	 433
901	 5.73978	 7.61026	 0	 432
902	 5.74481	 7.61026	 0	 431
903	 5.75044	 7.61026	 0	 430
904	 5.75483	 7.61026	 0	 431
905	 5.75636	 7.61026	 0	 430
906	 5.75675	 7.61026	 0	 430
907	 5.7608	 7.61026	 0	 430
908	 5.76413	 7.61026	 0	 431
909	 5.76989	 7.61026	 0	 432
910	 5.77103	 7.61026	 0	 431
911	 5.77594	 7.61026	 0	 431
912	 5.77671	 7.61026	 0	 432
913	 5.77801	 7.61026	 0	 433
914	 5.7783	 7.61026	 0	 432
915	 5.79568	 7.61026	 0	 431
916	 5.79594	 7.61026	 0	 430
917	 5.79692	 7.61026	 0	 429
918	 5.80289	 7.61026	 0	 428
919	 5.80598	 7.61026	 0	 427
920	 5.80983	 7.61026	 0	 426
921	 5.81009	 7.61026	 0	 427
922	 5.81444	 7.61026	 0	 428
923	 5.82045	 7.61026	 0	 427
924	 5.82122	 7.61026	 0	 426
925	 5.82167	 7.61026	 0	 426
926	 5.82219	 7.61026	 0	 426
927	 5.82494	 7.61026	 0	 425
928	 5.82781	 7.61026	 0	 425
929	 5.83196	 7.61026	 0	 426
930	 5.83269	 7.61026	 0	 425
931	 5.84263	 7.61026	 0	 426
932	 5.8534	 7.61026	 0	 427
933	 5.85949	 7.61026	 0	 426
934	 5.86233	 7.61026	 0	 427
935	 5.86864	 7.61026	 0	 426
936	 5.87228	 7.61026	 0	 425
937	 5.87363	 7.61026	 0	 425
938	 5.87465	 7.61026	 0	 424
939	 5.87668	 7.61026	 0	 425
940	 5.88154	 7.61026	 0	 424
941	 5.88195	 7.61026	 0	 423
942	 5.88204	 7.61026	 0	 424
943	 5.88635	 7.61026	 0	 423
944	 5.89477	 7.61026	 0	 422
945	 5.89537	 7.61026	 0	 421
946	 5.89605	 7.61026	 0	 422
947	 5.90202	 7.61026	 0	 421
948	 5.90583	 7.61026	 0	 420
949	 5.90834	 7.61026	 0	 419
950	 5.90972	 7.61026	 0	 420
951	 5.91024	 7.61026	 0	 421
952	 5.91263	 7.61026	 0	 420
953	 5.91299	 7.61026	 0	 420
954	 5.91408	 7.61026	 0	 421
955	 5.91834	 7.61026	 0	 422
956	 5.92372	 7.61026	 0	 423
957	 5.92467	 7.61026	 0	 424
958	 5.92803	 7.61026	 0	 425
959	 5.92846	 7.61026	 0	 424
960	 5.9341	 7.61026	 0	 425
961	 5.9349	 7.61026	 0	 424
962	 5.93527	 7.61026	 0	 424
963	 5.93981	 7.61026	 0	 424
964	 5.94435	 7.61026	 0	 425
965	 5.94445	 7.61026	 0	 425
966	 5.94734	 7.61026	 0	 424
967	 5.95018	 7.61026	 0	 423
968	 5.95136	 7.61026	 0	 422
969	 5.9555	 7.61026	 0	 421
970	 5.95723	 7.61026	 0	 420
971	 5.95873	 7.61026	 0	 421
972	 5.96179	 7.61026	 0	 422
973	 5.96545	 7.61026	 0	 421
974	 5.96694	 7.61026	 0	 420
975	 5.9677	 7.61026	 0	 419
976	 5.96771	 7.61026	 0	 420
977	 5.96935	 7.61026	 0	 420
978	 5.97651	 7.61026	 0	 421
979	 5.98161	 7.61026	 0	 422
980	 5.98205	 7.61026	 0	 421
981	 5.98729	 7.61026	 0	 422
982	 5.98738	 7.61026	 0	 421
983	 5.99553	 7.61026	 0	 421
984	 5.99622	 7.61026	 0	 422
985	 6.00473	 7.61026	 0	 421
986	 6.02434	 7.61026	 0	 422
987	 6.02444	 7.61026	 0	 423
988	 6.02445	 7.61026	 0	 422
989	 6.02629	 7.61026	 0	 421
990	 6.02985	 7.61026	 0	 420
991	 6.03521	 7.61026	 0	 421
992	 6.0421	 7.61026	 0	 420
993	 6.04514	 7.61026	 0	 419
994	 6.04622	 7.61026	 0	 420
995	 6.04804	 7.61026	 0	 420
996	 6.0506	 7.61026	 0	 421
997	 6.06137	 7.61026	 0	 422
998	 6.063	 7.61026	 0	 423
999	 6.06901	 7.61026	 0	 422
1000	 6.06946	 7.61026	 0	 423
1001	 6.07835	 7.61026	 0	 424
1002	 6.08083	 7.61026	 0	 425
1003	 6.08195	 7.61026	 0	 424
1004	 6.08718	 7.61026	 0	 425
1005	 6.08813	 7.61026	 0	 425
1006	 6.08852	 7.61026	 0	 425
1007	 6.08973	 7.61026	 0	 426
1008	 6.09262	 7.61026	 0	 427
1009	 6.09547	 7.61026	 0	 427
1010	 6.09583	 7.61026	 0	 427
1011	 6.09647	 7.61026	 0	 427
1012	 6.09775	 7.61026	 0	 426
1013	 6.10285	 7.61026	 0	 427
1014	 6.10333	 7.61026	 0	 428
1015	 6.10407	 7.61026	 0	 427
1016	 6.10691	 7.61026	 0	 426
1017	 6.10755	 7.61026	 0	 427
1018	 6.10987	 7.61026	 0	 426
1019	 6.11676	 7.61026	 0	 426
1020	 6.13222	 7.61026	 0	 427
1021	 6.13298	 7.61026	 0	 428
1022	 6.14302	 7.61026	 0	 429
1023	 6.1504	 7.61026	 0	 430
1024	 6.15321	 7.61026	 0	 431
1025	 6.1535	 7.61026	 0	 432
1026	 6.16135	 7.61026	 0	 432
1027	 6.16219	 7.61026	 0	 433
1028	 6.16359	 7.61026	 0	 432
1029	 6.16376	 7.61026	 0	 433
1030	 6.1692	 7.61026	 0	 433
1031	 6.16962	 7.61026	 0	 432
1032	 6.17092	 7.61026	 0	 431
1033	 6.17276	 7.61026	 0	 430
1034	 6.17736	 7.61026	 0	 429
1035	 6.17823	 7.61026	 0	 430
1036	 6.18882	 7.61026	 0	 429
1037	 6.19932	 7.61026	 0	 430
1038	 6.19956	 7.61026	 0	 431
1039	 6.2019	 7.61026	 0	 430
1040	 6.21233	 7.61026	 0	 430
1041	 6.2133	 7.61026	 0	 430
1042	 6.21462	 7.61026	 0	 429
1043	 6.22129	 7.61026	 0	 430
1044	 6.22692	 7.61026	 0	 431
1045	 6.23158	 7.61026	 0	 430
1046	 6.23283	 7.61026	 0	 431
1047	 6.23285	 7.61026	 0	 430
1048	 6.23337	 7.61026	 0	 429
1049	 6.23532	 7.61026	 0	 428
1050	 6.23651	 7.61026	 0	 429
1051	 6.24125	 7.61026	 0	 430
1052	 6.2497	 7.61026	 0	 429
1053	 6.25678	 7.61026	 0	 429
1054	 6.25682	 7.61026	 0	 428
1055	 6.2637	 7.61026	 0	 427
1056	 6.2642	 7.61026	 0	 426
1057	 6.26465	 7.61026	 0	 426
1058	 6.27328	 7.61026	 0	 426
1059	 6.27371	 7.61026	 0	 425
1060	 6.27756	 7.61026	 0	 424
1061	 6.28026	 7.61026	 0	 423
1062	 6.28026	 7.61026	 0	 422
1063	 6.28396	 7.61026	 0	 423
1064	 6.29011	 7.61026	 0	 424
1065	 6.29101	 7.61026	 0	 425
1066	 6.29279	 7.61026	 0	 426
1067	 6.29288	 7.61026	 0	 425
1068	 6.29479	 7.61026	 0	 425
1069	 6.29635	 7.61026	 0	 425
1070	 6.29845	 7.61026	 0	 424
1071	 6.3087	 7.61026	 0	 424
1072	 6.31071	 7.61026	 0	 425
1073	 6.31383	 7.61026	 0	 424
1074	 6.31495	 7.61026	 0	 423
1075	 6.31848	 7.61026	 0	 422
1076	 6.31919	 7.61026	 0	 421
1077	 6.3229	 7.61026	 0	 420
1078	 6.33536	 7.61026	 0	 419
1079	 6.33896	 7.61026	 0	 420
1080	 6.34056	 7.61026	 0	 421
1081	 6.34228	 7.61026	 0	 421
1082	 6.34651	 7.61026	 0	 420
1083	 6.35939	 7.61026	 0	 419
1084	 6.36382	 7.61026	 0	 418
1085	 6.36988	 7.61026	 0	 417
1086	 6.3801	 7.61026	 0	 418
1087	 6.38139	 7.61026	 0	 418
1088	 6.39658	 7.61026	 0	 417
1089	 6.40005	 7.61026	 0	 418
1090	 6.40019	 7.61026	 0	 417
1091	 6.40209	 7.61026	 0	 416
1092	 6.40229	 7.61026	 0	 415
1093	 6.40559	 7.61026	 0	 414
1094	 6.40796	 7.61026	 0	 413
1095	 6.41205	 7.61026	 0	 413
1096	 6.413	 7.61026	 0	 414
1097	 6.4142	 7.61026	 0	 413
1098	 6.42973	 7.61026	 0	 412
1099	 6.42975	 7.61026	 0	 411
1100	 6.4315	 7.61026	 0	 410
1101	 6.43306	 7.61026	 0	 409
1102	 6.43897	 7.61026	 0	 408
1103	 6.44814	 7.61026	 0	 407
1104	 6.44948	 7.61026	 0	 408
1105	 6.45765	 7.61026	 0	 407
1106	 6.46108	 7.61026	 0	 406
1107	 6.47095	 7.61026	 0	 405
1108	 6.471	 7.61026	 0	 404
1109	 6.47107	 7.61026	 0	 405
1110	 6.47234	 7.61026	 0	 406
1111	 6.47341	 7.61026	 0	 405
1112	 6.4801	 7.61026	 0	 406
1113	 6.48053	 7.61026	 0	 407
1114	 6.48276	 7.61026	 0	 408
1115	 6.48431	 7.61026	 0	 407
1116	 6.4856	 7.61026	 0	 406
1117	 6.48629	 7.61026	 0	 405
1118	 6.48863	 7.61026	 0	 406
1119	 6.49157	 7.61026	 0	 407
1120	 6.49194	 7.61026	 0	 408
1121	 6.492	 7.61026	 0	 408
1122	 6.49677	 7.61026	 0	 407
1123	 6.49734	 7.61026	 0	 408
1124	 6.50197	 7.61026	 0	 407
1125	 6.50537	 7.61026	 0	 407
1126	 6.50675	 7.61026	 0	 408
1127	 6.50733	 7.61026	 0	 407
1128	 6.51162	 7.61026	 0	 406
1129	 6.5134	 7.61026	 0	 405
1130	 6.51399	 7.61026	 0	 404
1131	 6.52243	 7.61026	 0	 405
1132	 6.52286	 7.61026	 0	 406
1133	 6.52558	 7.61026	 0	 405
1134	 6.52665	 7.61026	 0	 404
1135	 6.52728	 7.61026	 0	 403
1136	 6.52801	 7.61026	 0	 402
1137	 6.5286	 7.61026	 0	 401
1138	 6.53274	 7.61026	 0	 401
1139	 6.53334	 7.61026	 0	 400
1140	 6.53464	 7.61026	 0	 401
1141	 6.53543	 7.61026	 0	 400
1142	 6.53602	 7.61026	 0	 399
1143	 6.53836	 7.61026	 0	 398
1144	 6.54011	 7.61026	 0	 397
1145	 6.54555	 7.61026	 0	 396
1146	 6.54897	 7.61026	 0	 395
1147	 6.56265	 7.61026	 0	 395
1148	 6.56544	 7.61026	 0	 394
1149	 6.5656	 7.61026	 0	 395
1150	 6.57104	 7.61026	 0	 395
1151	 6.5717	 7.61026	 0	 394
1152	 6.58251	 7.61026	 0	 393
1153	 6.58253	 7.61026	 0	 392
1154	 6.58275	 7.61026	 0	 391
1155	 6.5842	 7.61026	 0	 392
1156	 6.58592	 7.61026	 0	 391
1157	 6.59061	 7.61026	 0	 390
1158	 6.59358	 7.61026	 0	 390
1159	 6.59453	 7.61026	 0	 389
1160	 6.59513	 7.61026	 0	 389
1161	 6.59921	 7.61026	 0	 388
1162	 6.60077	 7.61026	 0	 389
1163	 6.60097	 7.61026	 0	 389
1164	 6.60876	 7.61026	 0	 388
1165	 6.61047	 7.61026	 0	 389
1166	 6.61133	 7.61026	 0	 390
1167	 6.62335	 7.61026	 0	 390
1168	 6.62529	 7.61026	 0	 391
1169	 6.6312	 7.61026	 0	 390
1170	 6.6401	 7.61026	 0	 391
1171	 6.64368	 7.61026	 0	 390
1172	 6.64384	 7.61026	 0	 391
1173	 6.64488	 7.61026	 0	 390
1174	 6.64677	 7.61026	 0	 391
1175	 6.64764	 7.61026	 0	 392
1176	 6.65005	 7.61026	 0	 391
1177	 6.65865	 7.61026	 0	 390
1178	 6.66166	 7.61026	 0	 391
1179	 6.66774	 7.61026	 0	 390
1180	 6.67052	 7.61026	 0	 391
1181	 6.67202	 7.61026	 0	 390
1182	 6.67456	 7.61026	 0	 391
1183	 6.67491	 7.61026	 0	 392
1184	 6.67825	 7.61026	 0	 391
1185	 6.68233	 7.61026	 0	 390
1186	 6.68253	 7.61026	 0	 389
1187	 6.69057	 7.61026	 0	 390
1188	 6.6999	 7.61026	 0	 391
1189	 6.70101	 7.61026	 0	 390
1190	 6.70318	 7.61026	 0	 390
1191	 6.70478	 7.61026	 0	 390
1192	 6.7108	 7.61026	 0	 390
1193	 6.71713	 7.61026	 0	 389
1194	 6.72103	 7.61026	 0	 388
1195	 6.72181	 7.61026	 1	 389
1196	 6.72192	 7.61026	 1	 390
1197	 6.72438	 7.61026	 1	 391
1198	 6.7245	 7.61026	 1	 392
1199	 6.72594	 7.61026	 0	 391
1200	 6.72926	 7.61026	 0	 391
1201	 6.72987	 7.61026	 0	 390
1202	 6.73055	 7.61026	 0	 389
1203	 6.73169	 7.61026	 0	 388
1204	 6.73277	 7.61026	 0	 387
1205	 6.73682	 7.61026	 0	 386
1206	 6.73729	 7.61026	 0	 387
1207	 6.73921	 7.61026	 0	 386
1208	 6.74171	 7.61026	 0	 385
1209	 6.74634	 7.61026	 0	 385
1210	 6.74761	 7.61026	 0	 385
1211	 6.74767	 7.61026	 0	 384
1212	 6.74909	 7.61026	 0	 383
1213	 6.75135	 7.61026	 0	 382
1214	 6.75172	 7.61026	 0	 381
1215	 6.7568	 7.61026	 0	 380
1216	 6.75964	 7.61026	 1	 381
1217	 6.75976	 7.61026	 1	 382
1218	 6.76222	 7.61026	 1	 383
1219	 6.76233	 7.61026	 1	 384
1220	 6.76749	 7.61026	 0	 385
1221	 6.76859	 7.61026	 0	 384
1222	 6.77246	 7.61026	 1	 385
1223	 6.77258	 7.61026	 1	 386
1224	 6.77504	 7.61026	 1	 387
1225	 6.77516	 7.61026	 1	 388
1226	 6.77614	 7.61026	 0	 387
1227	 6.78113	 7.61026	 0	 386
1228	 6.78232	 7.61026	 0	 385
1229	 6.78392	 7.61026	 0	 384
1230	 6.78598	 7.61026	 0	 383
1231	 6.78799	 7.61026	 0	 383
1232	 6.7883	 7.61026	 0	 382
1233	 6.7899	 7.61026	 1	 383
1234	 6.79002	 7.61026	 1	 384
1235	 6.7915	 7.61026	 1	 385
1236	 6.79174	 7.61026	 0	 385
1237	 6.79202	 7.61026	 1	 386
1238	 6.7922	 7.61026	 1	 387
1239	 6.79223	 7.61026	 0	 387
1240	 6.79233	 7.61026	 1	 388
1241	 6.79396	 7.61026	 1	 389
1242	 6.79471	 7.61026	 1	 390
1243	 6.7962	 7.61026	 0	 389
1244	 6.7983	 7.61026	 1	 390
1245	 6.79921	 7.61026	 0	 389
1246	 6.8	 7.61026	 1	 390
1247	 6.80098	 7.61026	 0	 389
1248	 6.8016	 7.61026	 0	 389
1249	 6.80511	 7.61026	 0	 388
1250	 6.80688	 7.61026	 0	 387
1251	 6.80953	 7.61026	 1	 388
1252	 6.81105	 7.61026	 1	 389
1253	 6.81196	 7.61026	 1	 390
1254	 6.81296	 7.61026	 1	 391
1255	 6.81351	 7.61026	 1	 392
1256	 6.8138	 7.61026	 0	 391
1257	 6.81434	 7.61026	 1	 391
1258	 6.81439	 7.61026	 1	 392
1259	 6.81562	 7.61026	 1	 393
1260	 6.81568	 7.61026	 1	 393
1261	 6.81898	 7.61026	 1	 394
1262	 6.82006	 7.61026	 0	 395
1263	 6.82171	 7.61026	 0	 394
1264	 6.82794	 7.61026	 1	 395
1265	 6.82893	 7.61026	 0	 394
1266	 6.8305	 7.61026	 1	 395
1267	 6.8317	 7.61026	 1	 395
1268	 6.83176	 7.61026	 1	 396
1269	 6.83178	 7.61026	 0	 395
1270	 6.83285	 7.61026	 1	 396
1271	 6.83292	 7.61026	 1	 396
1272	 6.83331	 7.61026	 1	 397
1273	 6.83389	 7.61026	 1	 397
1274	 6.83454	 7.61026	 1	 398
1275	 6.83524	 7.61026	 1	 398
1276	 6.83548	 7.61026	 0	 397
1277	 6.83746	 7.61026	 1	 398
1278	 6.83989	 7.61026	 1	 399
1279	 6.84075	 7.61026	 1	 399
1280	 6.84203	 7.61026	 1	 400
1281	 6.84489	 7.61026	 0	 399
1282	 6.84932	 7.61026	 1	 400
1283	 6.85126	 7.61026	 1	 401
1284	 6.85134	 7.61026	 1	 401
1285	 6.85198	 7.61026	 1	 402
1286	 6.85204	 7.61026	 0	 401
1287	 6.85218	 7.61026	 0	 400
1288	 6.85255	 7.61026	 1	 400
1289	 6.85287	 7.61026	 1	 401
1290	 6.85399	 7.61026	 0	 401
1291	 6.8541	 7.61026	 1	 402
1292	 6.85596	 7.61026	 0	 401
1293	 6.85668	 7.61026	 1	 401
1294	 6.8567	 7.61026	 1	 402
1295	 6.85783	 7.61026	 1	 403
1296	 6.86096	 7.61026	 1	 404
1297	 6.86102	 7.61026	 1	 404
1298	 6.86143	 7.61026	 1	 404
1299	 6.8624	 7.61026	 0	 404
1300	 6.86272	 7.61026	 1	 404
1301	 6.86335	 7.61026	 0	 403
1302	 6.86388	 7.61026	 1	 404
1303	 6.86544	 7.61026	 1	 405
1304	 6.86775	 7.61026	 0	 404
1305	 6.86802	 7.61026	 1	 405
1306	 6.86884	 7.61026	 1	 406
1307	 6.86964	 7.61026	 1	 407
1308	 6.87127	 7.61026	 1	 408
1309	 6.87562	 7.61026	 0	 408
1310	 6.87632	 7.61026	 1	 408
1311	 6.87851	 7.61026	 1	 409
1312	 6.87929	 7.61026	 0	 408
1313	 6.88035	 7.61026	 1	 408
1314	 6.88108	 7.61026	 1	 409
1315	 6.88164	 7.61026	 1	 409
1316	 6.8817	 7.61026	 1	 410
1317	 6.88292	 7.61026	 1	 410
1318	 6.88345	 7.61026	 1	 411
1319	 6.88412	 7.61026	 1	 411
1320	 6.88551	 7.61026	 0	 410
1321	 6.88844	 7.61026	 1	 411
1322	 6.89057	 7.61026	 1	 412
1323	 6.89107	 7.61026	 1	 412
1324	 6.89216	 7.61026	 1	 413
1325	 6.89553	 7.61026	 1	 414
1326	 6.89727	 7.61026	 1	 415
1327	 6.89896	 7.61026	 0	 415
1328	 6.89923	 7.61026	 1	 416
1329	 6.89984	 7.61026	 1	 417
1330	 6.90056	 7.61026	 1	 417
1331	 6.90154	 7.61026	 0	 416
1332	 6.90237	 7.61026	 1	 417
1333	 6.90289	 7.61026	 1	 418
1334	 6.90543	 7.61026	 1	 418
1335	 6.9066	 7.61026	 1	 418
1336	 6.90701	 7.61026	 1	 419
1337	 6.90964	 7.61026	 1	 419
1338	 6.90985	 7.61026	 1	 420
1339	 6.91065	 7.61026	 1	 420
1340	 6.91111	 7.61026	 0	 420
1341	 6.91186	 7.61026	 1	 420
1342	 6.913	 7.61026	 0	 420
1343	 6.91479	 7.61026	 0	 420
1344	 6.92007	 7.61026	 1	 421
1345	 6.92038	 7.61026	 1	 421
1346	 6.92097	 7.61026	 0	 420
1347	 6.92139	 7.61026	 1	 421
1348	 6.92166	 7.61026	 1	 422
1349	 6.92221	 7.61026	 0	 422
1350	 6.92376	 7.61026	 1	 422
1351	 6.92494	 7.61026	 0	 421
1352	 6.92556	 7.61026	 0	 421
1353	 6.92611	 7.61026	 1	 421
1354	 6.92903	 7.61026	 1	 421
1355	 6.92932	 7.61026	 1	 421
1356	 6.93076	 7.61026	 1	 422
1357	 6.93434	 7.61026	 0	 421
1358	 6.93457	 7.61026	 1	 422
1359	 6.93666	 7.61026	 1	 423
1360	 6.93914	 7.61026	 1	 423
1361	 6.93986	 7.61026	 1	 424
1362	 6.94042	 7.61026	 1	 425
1363	 6.94054	 7.61026	 1	 425
1364	 6.94132	 7.61026	 1	 426
1365	 6.94181	 7.61026	 1	 427
1366	 6.94194	 7.61026	 1	 427
1367	 6.94244	 7.61026	 0	 426
1368	 6.94343	 7.61026	 0	 426
1369	 6.94348	 7.61026	 0	 425
1370	 6.94354	 7.61026	 1	 426
1371	 6.94619	 7.61026	 1	 426
1372	 6.94676	 7.61026	 1	 427
1373	 6.94682	 7.61026	 0	 427
1374	 6.94718	 7.61026	 0	 426
1375	 6.95151	 7.61026	 0	 425
1376	 6.95187	 7.61026	 1	 426
1377	 6.95363	 7.61026	 1	 427
1378	 6.95457	 7.61026	 0	 426
1379	 6.95617	 7.61026	 1	 426
1380	 6.95646	 7.61026	 1	 427
1381	 6.95793	 7.61026	 1	 428
1382	 6.9599	 7.61026	 1	 429
1383	 6.9604	 7.61026	 1	 430
1384	 6.96099	 7.61026	 1	 431
1385	 6.96187	 7.61026	 1	 431
1386	 6.96198	 7.61026	 1	 431
1387	 6.96212	 7.61026	 1	 431
1388	 6.96318	 7.61026	 1	 432
1389	 6.96535	 7.61026	 1	 433
1390	 6.96567	 7.61026	 1	 434
1391	 6.97246	 7.61026	 1	 435
1392	 6.97379	 7.61026	 1	 435
1393	 6.97523	 7.61026	 1	 436
1394	 6.97866	 7.61026	 1	 436
1395	 6.98026	 7.61026	 1	 436
1396	 6.98049	 7.61026	 1	 437
1397	 6.98109	 7.61026	 1	 438
1398	 6.9813	 7.61026	 1	 439
1399	 6.98334	 7.61026	 1	 440
1400	 6.98352	 7.61026	 0	 439
1401	 6.98422	 7.61026	 1	 439
1402	 6.98531	 7.61026	 1	 440
1403	 6.9867	 7.61026	 1	 440
1404	 6.99139	 7.61026	 0	 439
1405	 6.99401	 7.61026	 1	 440
1406	 6.99454	 7.61026	 1	 439
1407	 6.99479	 7.61026	 1	 440
1408	 6.99481	 7.61026	 0	 439
1409	 6.99721	 7.61026	 1	 440
1410	 6.99852	 7.61026	 1	 440
1411	 7.00002	 7.61026	 0	 441
1412	 7.00024	 7.61026	 1	 441
1413	 7.00063	 7.61026	 1	 442
1414	 7.00065	 7.61026	 1	 441
1415	 7.00111	 7.61026	 1	 440
1416	 7.0028	 7.61026	 1	 439
1417	 7.00333	 7.61026	 1	 438
1418	 7.00442	 7.61026	 0	 437
1419	 7.00528	 7.61026	 1	 436
1420	 7.00567	 7.61026	 1	 435
1421	 7.00634	 7.61026	 1	 436
1422	 7.00929	 7.61026	 0	 437
1423	 7.01112	 7.61026	 0	 437
1424	 7.01309	 7.61026	 0	 436
1425	 7.01401	 7.61026	 1	 435
1426	 7.01434	 7.61026	 1	 436
1427	 7.01632	 7.61026	 1	 437
1428	 7.01794	 7.61026	 1	 436
1429	 7.02059	 7.61026	 1	 435
1430	 7.02098	 7.61026	 1	 434
1431	 7.02289	 7.61026	 1	 433
1432	 7.02308	 7.61026	 1	 432
1433	 7.02345	 7.61026	 0	 433
1434	 7.02481	 7.61026	 1	 432
1435	 7.02531	 7.61026	 1	 431
1436	 7.02602	 7.61026	 0	 430
1437	 7.03108	 7.61026	 0	 429
1438	 7.03207	 7.61026	 0	 428
1439	 7.03233	 7.61026	 1	 429
1440	 7.03282	 7.61026	 0	 428
1441	 7.03374	 7.61026	 1	 429
1442	 7.0361	 7.61026	 1	 428
1443	 7.03648	 7.61026	 0	 427
1444	 7.0371	 7.61026	 0	 426
1445	 7.03717	 7.61026	 1	 427
1446	 7.03745	 7.61026	 1	 426
1447	 7.03758	 7.61026	 1	 427
1448	 7.03764	 7.61026	 0	 426
1449	 7.03996	 7.61026	 0	 426
1450	 7.04037	 7.61026	 1	 425
1451	 7.04192	 7.61026	 0	 424
1452	 7.04209	 7.61026	 0	 423
1453	 7.04518	 7.61026	 1	 424
1454	 7.04639	 7.61026	 1	 423
1455	 7.04725	 7.61026	 1	 424
1456	 7.04748	 7.61026	 1	 425
1457	 7.04837	 7.61026	 1	 426
1458	 7.04909	 7.61026	 0	 425
1459	 7.05318	 7.61026	 0	 425
1460	 7.05634	 7.61026	 1	 424
1461	 7.05853	 7.61026	 1	 423
1462	 7.06147	 7.61026	 0	 423
1463	 7.06498	 7.61026	 1	 424
1464	 7.06557	 7.61026	 1	 425
1465	 7.06608	 7.61026	 1	 426
1466	 7.06764	 7.61026	 0	 425
1467	 7.06808	 7.61026	 1	 424
1468	 7.06813	 7.61026	 1	 425
1469	 7.06835	 7.61026	 0	 424
1470	 7.06841	 7.61026	 1	 425
1471	 7.06936	 7.61026	 1	 424
1472	 7.07104	 7.61026	 0	 424
1473	 7.07226	 7.61026	 1	 423
1474	 7.07398	 7.61026	 0	 422
1475	 7.0742	 7.61026	 1	 423
1476	 7.07792	 7.61026	 1	 422
1477	 7.0788	 7.61026	 1	 421
1478	 7.07903	 7.61026	 0	 420
1479	 7.0796	 7.61026	 0	 419
1480	 7.08066	 7.61026	 0	 418
1481	 7.0832	 7.61026	 0	 418
1482	 7.08415	 7.61026	 1	 417
1483	 7.08543	 7.61026	 1	 416
1484	 7.08579	 7.61026	 0	 415
1485	 7.08684	 7.61026	 1	 414
1486	 7.08717	 7.61026	 1	 413
1487	 7.08816	 7.61026	 1	 412
1488	 7.08877	 7.61026	 1	 411
1489	 7.08988	 7.61026	 1	 410
1490	 7.09098	 7.61026	 1	 411
1491	 7.09188	 7.61026	 0	 410
1492	 7.09218	 7.61026	 1	 409
1493	 7.0935	 7.61026	 0	 408
1494	 7.09358	 7.61026	 0	 408
1495	 7.09484	 7.61026	 0	 409
1496	 7.09527	 7.61026	 1	 408
1497	 7.10116	 7.61026	 1	 409
1498	 7.10232	 7.61026	 0	 408
1499	 7.10419	 7.61026	 1	 407
1500	 7.10485	 7.61026	 0	 406
1501	 7.10703	 7.61026	 1	 405
1502	 7.10715	 7.61026	 1	 406
1503	 7.10763	 7.61026	 1	 405
1504	 7.10829	 7.61026	 1	 404
1505	 7.10875	 7.61026	 1	 403
1506	 7.11051	 7.61026	 1	 402
1507	 7.11198	 7.61026	 0	 402
1508	 7.11299	 7.61026	 1	 403
1509	 7.11583	 7.61026	 0	 402
1510	 7.11596	 7.61026	 0	 402
1511	 7.11857	 7.61026	 1	 401
1512	 7.11905	 7.61026	 1	 402
1513	 7.12187	 7.61026	 0	 401
1514	 7.12279	 7.61026	 1	 402
1515	 7.12284	 7.61026	 0	 401
1516	 7.1244	 7.61026	 1	 402
1517	 7.12512	 7.61026	 0	 401
1518	 7.12512	 7.61026	 1	 402
1519	 7.12692	 7.61026	 0	 401
1520	 7.12801	 7.61026	 0	 400
1521	 7.13072	 7.61026	 1	 399
1522	 7.13683	 7.61026	 1	 398
1523	 7.13781	 7.61026	 1	 397
1524	 7.13862	 7.61026	 1	 398
1525	 7.14316	 7.61026	 1	 397
1526	 7.14445	 7.61026	 1	 398
1527	 7.1468	 7.61026	 1	 397
1528	 7.14926	 7.61026	 1	 396
1529	 7.15939	 7.61026	 1	 395
1530	 7.15951	 7.61026	 1	 396
1531	 7.16173	 7.61026	 1	 397
1532	 7.16176	 7.61026	 1	 396
1533	 7.16191	 7.61026	 0	 396
1534	 7.16369	 7.61026	 1	 397
1535	 7.16474	 7.61026	 1	 396
1536	 7.1648	 7.61026	 1	 395
1537	 7.16488	 7.61026	 0	 394
1538	 7.16496	 7.61026	 0	 393
1539	 7.16513	 7.61026	 1	 392
1540	 7.16526	 7.61026	 1	 393
1541	 7.16936	 7.61026	 1	 392
1542	 7.17108	 7.61026	 0	 392
1543	 7.17201	 7.61026	 0	 392
1544	 7.17273	 7.61026	 0	 391
1545	 7.17404	 7.61026	 1	 392
1546	 7.17466	 7.61026	 1	 393
1547	 7.17596	 7.61026	 0	 392
1548	 7.17623	 7.61026	 0	 392
1549	 7.1763	 7.61026	 0	 391
1550	 7.17945	 7.61026	 1	 390
1551	 7.18127	 7.61026	 1	 389
1552	 7.18253	 7.61026	 1	 388
1553	 7.18359	 7.61026	 0	 387
1554	 7.18419	 7.61026	 1	 386
1555	 7.18501	 7.61026	 1	 385
1556	 7.18866	 7.61026	 0	 384
1557	 7.19025	 7.61026	 0	 384
1558	 7.19274	 7.61026	 1	 385
1559	 7.19287	 7.61026	 1	 386
1560	 7.19528	 7.61026	 0	 386
1561	 7.1953	 7.61026	 1	 387
1562	 7.1965	 7.61026	 1	 386
1563	 7.19869	 7.61026	 0	 385
1564	 7.19885	 7.61026	 1	 384
1565	 7.19945	 7.61026	 1	 383
1566	 7.20144	 7.61026	 1	 382
1567	 7.20188	 7.61026	 1	 381
1568	 7.20363	 7.61026	 0	 381
1569	 7.20391	 7.61026	 1	 380
1570	 7.208	 7.61026	 1	 381
1571	 7.20841	 7.61026	 1	 382
1572	 7.20854	 7.61026	 1	 383
1573	 7.21119	 7.61026	 1	 384
1574	 7.2114	 7.61026	 0	 383
1575	 7.21262	 7.61026	 0	 383
1576	 7.21449	 7.61026	 0	 382
1577	 7.21461	 7.61026	 1	 383
1578	 7.21495	 7.61026	 1	 382
1579	 7.21642	 7.61026	 1	 383
1580	 7.21706	 7.61026	 1	 382
1581	 7.21738	 7.61026	 1	 381
1582	 7.21848	 7.61026	 1	 380
1583	 7.22153	 7.61026	 1	 379
1584	 7.22689	 7.61026	 0	 379
1585	 7.2278	 7.61026	 1	 380
1586	 7.22834	 7.61026	 0	 380
1587	 7.23024	 7.61026	 1	 381
1588	 7.23123	 7.61026	 1	 382
1589	 7.23282	 7.61026	 1	 383
1590	 7.23385	 7.61026	 1	 382
1591	 7.23442	 7.61026	 1	 381
1592	 7.23474	 7.61026	 0	 381
1593	 7.23965	 7.61026	 1	 382
1594	 7.24001	 7.61026	 1	 383
1595	 7.24206	 7.61026	 1	 382
1596	 7.24313	 7.61026	 1	 381
1597	 7.24331	 7.61026	 1	 381
1598	 7.24588	 7.61026	 1	 381
1599	 7.24737	 7.61026	 0	 380
1600	 7.24816	 7.61026	 0	 380
1601	 7.24999	 7.61026	 1	 379
1602	 7.25159	 7.61026	 1	 378
1603	 7.2517	 7.61026	 1	 378
1604	 7.25273	 7.61026	 0	 377
1605	 7.25418	 7.61026	 1	 378
1606	 7.25427	 7.61026	 1	 378
1607	 7.25522	 7.61026	 0	 377
1608	 7.25732	 7.61026	 1	 376
1609	 7.25842	 7.61026	 1	 375
1610	 7.25888	 7.61026	 0	 375
1611	 7.25993	 7.61026	 0	 375
1612	 7.261	 7.61026	 1	 374
1613	 7.26153	 7.61026	 1	 373
1614	 7.26207	 7.61026	 1	 373
1615	 7.26234	 7.61026	 1	 374
1616	 7.26471	 7.61026	 1	 373
1617	 7.26516	 7.61026	 0	 372
1618	 7.2661	 7.61026	 0	 371
1619	 7.26803	 7.61026	 1	 371
1620	 7.26888	 7.61026	 1	 370
1621	 7.26985	 7.61026	 1	 369
1622	 7.27003	 7.61026	 1	 370
1623	 7.27153	 7.61026	 0	 369
1624	 7.27157	 7.61026	 1	 368
1625	 7.27303	 7.61026	 1	 368
1626	 7.27975	 7.61026	 1	 367
1627	 7.27999	 7.61026	 1	 366
1628	 7.28343	 7.61026	 1	 365
1629	 7.28469	 7.61026	 1	 364
1630	 7.28518	 7.61026	 1	 363
1631	 7.28521	 7.61026	 1	 363
1632	 7.28604	 7.61026	 0	 362
1633	 7.28646	 7.61026	 1	 361
1634	 7.2865	 7.61026	 1	 360
1635	 7.28756	 7.61026	 0	 359
1636	 7.28941	 7.61026	 1	 360
1637	 7.29059	 7.61026	 0	 360
1638	 7.29357	 7.61026	 1	 359
1639	 7.29475	 7.61026	 0	 358
1640	 7.29485	 7.61026	 1	 357
1641	 7.2962	 7.61026	 0	 356
1642	 7.2995	 7.61026	 1	 355
1643	 7.30001	 7.61026	 0	 354
1644	 7.30018	 7.61026	 0	 354
1645	 7.30296	 7.61026	 1	 353
1646	 7.30394	 7.61026	 1	 352
1647	 7.30542	 7.61026	 1	 352
1648	 7.30669	 7.61026	 1	 353
1649	 7.30696	 7.61026	 1	 354
1650	 7.30796	 7.61026	 0	 353
1651	 7.30857	 7.61026	 0	 352
1652	 7.30868	 7.61026	 1	 351
1653	 7.31098	 7.61026	 0	 350
1654	 7.31294	 7.61026	 1	 351
1655	 7.31346	 7.61026	 1	 351
1656	 7.31361	 7.61026	 1	 350
1657	 7.31724	 7.61026	 0	 349
1658	 7.31846	 7.61026	 0	 348
1659	 7.31902	 7.61026	 1	 349
1660	 7.32057	 7.61026	 1	 349
1661	 7.32097	 7.61026	 1	 349
1662	 7.32108	 7.61026	 1	 348
1663	 7.32426	 7.61026	 0	 347
1664	 7.32701	 7.61026	 1	 346
1665	 7.32736	 7.61026	 0	 345
1666	 7.33049	 7.61026	 1	 344
1667	 7.33251	 7.61026	 1	 345
1668	 7.33365	 7.61026	 0	 344
1669	 7.33538	 7.61026	 0	 343
1670	 7.33587	 7.61026	 0	 343
1671	 7.33815	 7.61026	 1	 343
1672	 7.33823	 7.61026	 1	 343
1673	 7.33835	 7.61026	 1	 344
1674	 7.3386	 7.61026	 0	 343
1675	 7.34095	 7.61026	 0	 342
1676	 7.34105	 7.61026	 0	 341
1677	 7.34283	 7.61026	 0	 341
1678	 7.34312	 7.61026	 0	 340
1679	 7.34536	 7.61026	 1	 339
1680	 7.34577	 7.61026	 1	 339
1681	 7.34587	 7.61026	 0	 338
1682	 7.34618	 7.61026	 0	 337
1683	 7.3502	 7.61026	 0	 336
1684	 7.35054	 7.61026	 0	 335
1685	 7.35128	 7.61026	 0	 334
1686	 7.35177	 7.61026	 0	 333
1687	 7.35207	 7.61026	 1	 332
1688	 7.35566	 7.61026	 1	 331
1689	 7.35592	 7.61026	 1	 330
1690	 7.35744	 7.61026	 1	 331
1691	 7.35745	 7.6082	 1	 332
1692	 7.35808	 7.57102	 1	 333
1693	 7.3581	 7.57102	 1	 334
1694	 7.35816	 7.57102	 0	 333
1695	 7.3587	 7.57102	 1	 332
1696	 7.3588	 7.57102	 0	 331
1697	 7.36162	 7.57102	 1	 330
1698	 7.36194	 7.57102	 1	 331
1699	 7.36266	 7.57102	 0	 330
1700	 7.36297	 7.57102	 1	 329
1701	 7.36406	 7.57102	 0	 328
1702	 7.36412	 7.57102	 0	 327
1703	 7.36604	 7.57102	 1	 327
1704	 7.3669	 7.57102	 1	 328
1705	 7.3669	 7.57102	 1	 329
1706	 7.36691	 7.57102	 1	 330
1707	 7.36754	 7.57102	 1	 331
1708	 7.36756	 7.57102	 1	 332
1709	 7.36797	 7.57102	 1	 331
1710	 7.369	 7.57102	 1	 330
1711	 7.36918	 7.57102	 0	 329
1712	 7.36991	 7.57102	 0	 328
1713	 7.37011	 7.57102	 1	 329
1714	 7.37012	 7.57102	 1	 330
1715	 7.37075	 7.57001	 1	 331
1716	 7.37076	 7.57001	 1	 332
1717	 7.3717	 7.57001	 1	 332
1718	 7.37235	 7.57001	 0	 331
1719	 7.37267	 7.57001	 1	 332
1720	 7.37268	 7.57001	 1	 333
1721	 7.37331	 7.57001	 1	 334
1722	 7.37333	 7.57001	 1	 335
1723	 7.37338	 7.57001	 0	 334
1724	 7.3737	 7.57001	 1	 335
1725	 7.37427	 7.57001	 1	 336
1726	 7.37483	 7.57001	 1	 337
1727	 7.37489	 7.57001	 1	 337
1728	 7.37517	 7.57001	 1	 336
1729	 7.37549	 7.57001	 1	 337
1730	 7.37625	 7.57001	 1	 338
1731	 7.37673	 7.57001	 1	 338
1732	 7.37681	 7.57001	 1	 339
1733	 7.37699	 7.57001	 1	 340
1734	 7.37741	 7.57001	 1	 341
1735	 7.37765	 7.57001	 1	 342
1736	 7.37804	 7.57001	 1	 343
1737	 7.37809	 7.57001	 1	 342
1738	 7.37823	 7.57001	 1	 341
1739	 7.37995	 7.57001	 1	 340
1740	 7.38057	 7.57001	 1	 339
1741	 7.38058	 7.57001	 1	 338
1742	 7.38089	 7.57001	 1	 337
1743	 7.3809	 7.57001	 1	 336
1744	 7.38103	 7.57001	 0	 335
1745	 7.38115	 7.57001	 1	 336
1746	 7.38174	 7.57001	 1	 337
1747	 7.38275	 7.57001	 1	 336
1748	 7.38307	 7.57001	 1	 335
1749	 7.38313	 7.57001	 1	 334
1750	 7.38314	 7.57001	 1	 333
1751	 7.38345	 7.57001	 1	 332
1752	 7.38346	 7.57001	 1	 331
1753	 7.38351	 7.57001	 1	 332
1754	 7.38385	 7.57001	 1	 333
1755	 7.3841	 7.57001	 1	 334
1756	 7.3845	 7.57001	 1	 335
1757	 7.3853	 7.57001	 1	 334
1758	 7.38563	 7.57001	 1	 333
1759	 7.38589	 7.57001	 1	 332
1760	 7.38608	 7.57001	 1	 331
1761	 7.38621	 7.57001	 1	 330
1762	 7.38646	 7.57001	 1	 331
1763	 7.38647	 7.57001	 1	 332
1764	 7.38669	 7.57001	 1	 331
1765	 7.38697	 7.57001	 1	 330
1766	 7.38702	 7.57001	 1	 331
1767	 7.3871	 7.57001	 1	 332
1768	 7.38716	 7.57001	 1	 331
1769	 7.38748	 7.57001	 1	 330
1770	 7.38763	 7.57001	 0	 329
1771	 7.38787	 7.57001	 1	 328
1772	 7.38816	 7.57001	 1	 327
1773	 7.38818	 7.57001	 1	 326
1774	 7.38909	 7.57001	 0	 325
1775	 7.38966	 7.57001	 1	 326
1776	 7.39032	 7.57001	 1	 327
1777	 7.39094	 7.57001	 1	 326
1778	 7.39107	 7.57001	 0	 325
1779	 7.39135	 7.57001	 1	 326
1780	 7.39143	 7.57001	 1	 325
1781	 7.3916	 7.57001	 1	 324
1782	 7.39189	 7.57001	 1	 323
1783	 7.39194	 7.57001	 1	 324
1784	 7.39278	 7.57001	 1	 323
1785	 7.39331	 7.57001	 1	 324
1786	 7.39387	 7.57001	 0	 323
1787	 7.39396	 7.57001	 1	 324
1788	 7.3943	 7.57001	 0	 323
1789	 7.3944	 7.57001	 1	 324
1790	 7.39454	 7.57001	 1	 323
1791	 7.39486	 7.57001	 1	 322
1792	 7.39503	 7.57001	 1	 323
1793	 7.39549	 7.57001	 1	 322
1794	 7.39586	 7.57001	 0	 321
1795	 7.39634	 7.57001	 1	 320
1796	 7.39652	 7.57001	 1	 321
1797	 7.39666	 7.57001	 1	 320
1798	 7.3969	 7.57001	 1	 319
1799	 7.39716	 7.57001	 1	 320
1800	 7.39718	 7.57001	 1	 319
1801	 7.39834	 7.57001	 1	 318
1802	 7.399	 7.57001	 0	 317
1803	 7.39925	 7.57001	 1	 318
1804	 7.39942	 7.57001	 1	 319
1805	 7.39959	 7.57001	 1	 318
1806	 7.39996	 7.57001	 1	 318
1807	 7.40007	 7.57001	 1	 319
1808	 7.40012	 7.57001	 1	 318
1809	 7.40045	 7.57001	 1	 317
1810	 7.40107	 7.57001	 1	 316
1811	 7.40125	 7.57001	 1	 317
1812	 7.4018	 7.57001	 1	 316
1813	 7.4021	 7.57001	 1	 315
1814	 7.40213	 7.57001	 1	 316
1815	 7.40282	 7.57001	 1	 315
1816	 7.40296	 7.57001	 1	 314
1817	 7.40327	 7.57001	 1	 315
1818	 7.40374	 7.57001	 1	 314
1819	 7.4045	 7.57001	 1	 315
1820	 7.40459	 7.57001	 1	 316
1821	 7.4048	 7.57001	 1	 317
1822	 7.40486	 7.57001	 1	 316
1823	 7.40514	 7.57001	 1	 317
1824	 7.40518	 7.57001	 1	 316
1825	 7.40592	 7.57001	 1	 316
1826	 7.40698	 7.57001	 1	 315
1827	 7.40705	 7.57001	 1	 316
1828	 7.40731	 7.57001	 1	 315
1829	 7.40761	 7.57001	 1	 316
1830	 7.40784	 7.57001	 1	 315
1831	 7.40801	 7.57001	 1	 314
1832	 7.40802	 7.57001	 1	 313
1833	 7.40849	 7.57001	 1	 314
1834	 7.4088	 7.57001	 1	 313
1835	 7.40889	 7.57001	 1	 314
1836	 7.40945	 7.57001	 1	 315
1837	 7.40989	 7.57001	 1	 314
1838	 7.41021	 7.57001	 1	 313
1839	 7.41032	 7.57001	 0	 312
1840	 7.411	 7.57001	 1	 311
1841	 7.41142	 7.57001	 1	 311
1842	 7.41171	 7.57001	 1	 310
1843	 7.412	 7.57001	 1	 311
1844	 7.41264	 7.57001	 0	 310
1845	 7.41271	 7.57001	 1	 310
1846	 7.41284	 7.57001	 0	 309
1847	 7.4131	 7.57001	 1	 308
1848	 7.41319	 7.57001	 1	 308
1849	 7.41343	 7.57001	 1	 307
1850	 7.41366	 7.57001	 1	 306
1851	 7.41378	 7.57001	 1	 307
1852	 7.41379	 7.57001	 1	 306
1853	 7.41396	 7.57001	 1	 307
1854	 7.41438	 7.57001	 1	 308
1855	 7.4146	 7.57001	 1	 309
1856	 7.4147	 7.57001	 1	 310
1857	 7.41485	 7.57001	 1	 310
1858	 7.41494	 7.57001	 1	 309
1859	 7.41512	 7.57001	 0	 308
1860	 7.41633	 7.57001	 1	 309
1861	 7.41716	 7.57001	 1	 310
1862	 7.41726	 7.57001	 1	 311
1863	 7.41756	 7.57001	 0	 310
1864	 7.41781	 7.57001	 1	 311
1865	 7.41805	 7.57001	 1	 310
1866	 7.41807	 7.57001	 1	 309
1867	 7.41814	 7.57001	 1	 309
1868	 7.41872	 7.57001	 1	 308
1869	 7.41899	 7.57001	 1	 307
1870	 7.41904	 7.57001	 0	 306
1871	 7.41921	 7.57001	 1	 307
1872	 7.41933	 7.57001	 1	 306
1873	 7.41961	 7.57001	 1	 305
1874	 7.41987	 7.57001	 1	 306
1875	 7.42038	 7.57001	 1	 307
1876	 7.42071	 7.57001	 1	 306
1877	 7.42102	 7.57001	 1	 307
1878	 7.42216	 7.57001	 1	 306
1879	 7.42254	 7.57001	 1	 307
1880	 7.42263	 7.57001	 1	 308
1881	 7.42281	 7.57001	 1	 308
1882	 7.42284	 7.57001	 1	 309
1883	 7.42286	 7.57001	 1	 309
1884	 7.42396	 7.57001	 1	 310
1885	 7.42423	 7.57001	 1	 309
1886	 7.42448	 7.57001	 1	 308
1887	 7.42453	 7.57001	 1	 307
1888	 7.42454	 7.57001	 0	 306
1889	 7.42459	 7.57001	 1	 307
1890	 7.42511	 7.57001	 1	 308
1891	 7.42521	 7.57001	 0	 307
1892	 7.42534	 7.57001	 1	 306
1893	 7.42534	 7.57001	 1	 307
1894	 7.42566	 7.57001	 1	 308
1895	 7.42605	 7.57001	 1	 308
1896	 7.42658	 7.57001	 1	 309
1897	 7.42678	 7.57001	 1	 308
1898	 7.42689	 7.57001	 1	 309
1899	 7.42762	 7.57001	 1	 308
1900	 7.42772	 7.57001	 1	 307
1901	 7.42774	 7.57001	 1	 307
1902	 7.42794	 7.57001	 1	 306
1903	 7.42814	 7.57001	 1	 306
1904	 7.42968	 7.57001	 1	 305
1905	 7.42989	 7.57001	 1	 305
1906	 7.43001	 7.57001	 1	 304
1907	 7.43071	 7.57001	 1	 304
1908	 7.43084	 7.57001	 1	 303
1909	 7.43115	 7.57001	 1	 304
1910	 7.43116	 7.57001	 1	 303
1911	 7.43132	 7.57001	 1	 303
1912	 7.43146	 7.57001	 1	 303
1913	 7.43218	 7.57001	 0	 302
1914	 7.43267	 7.57001	 1	 301
1915	 7.43277	 7.57001	 1	 300
1916	 7.43282	 7.57001	 1	 301
1917	 7.43301	 7.57001	 1	 302
1918	 7.43322	 7.57001	 0	 301
1919	 7.43343	 7.57001	 1	 300
1920	 7.43357	 7.57001	 1	 301
1921	 7.43416	 7.57001	 1	 302
1922	 7.43441	 7.57001	 1	 301
1923	 7.43473	 7.57001	 1	 300
1924	 7.43557	 7.57001	 1	 299
1925	 7.43566	 7.57001	 1	 299
1926	 7.4361	 7.57001	 1	 298
1927	 7.43641	 7.57001	 0	 297
1928	 7.43645	 7.57001	 1	 296
1929	 7.43652	 7.57001	 1	 295
1930	 7.43697	 7.57001	 1	 296
1931	 7.43736	 7.57001	 1	 297
1932	 7.43801	 7.57001	 1	 297
1933	 7.43861	 7.57001	 0	 296
1934	 7.43933	 7.57001	 1	 296
1935	 7.43995	 7.57001	 0	 295
1936	 7.4403	 7.57001	 1	 294
1937	 7.4413	 7.57001	 1	 293
1938	 7.4415	 7.57001	 1	 292
1939	 7.44171	 7.57001	 1	 291
1940	 7.44209	 7.57001	 1	 291
1941	 7.4422	 7.57001	 0	 290
1942	 7.44229	 7.57001	 0	 289
1943	 7.44254	 7.57001	 1	 288
1944	 7.44264	 7.57001	 1	 287
1945	 7.44266	 7.57001	 1	 287
1946	 7.44276	 7.57001	 1	 286
1947	 7.44281	 7.57001	 1	 287
1948	 7.44304	 7.57001	 1	 286
1949	 7.44341	 7.57001	 1	 287
1950	 7.44434	 7.57001	 0	 286
1951	 7.44482	 7.57001	 1	 286
1952	 7.44573	 7.57001	 1	 287
1953	 7.44574	 7.57001	 0	 286
1954	 7.44576	 7.57001	 1	 287
1955	 7.44609	 7.57001	 1	 287
1956	 7.44633	 7.57001	 1	 288
1957	 7.44668	 7.57001	 1	 287
1958	 7.447	 7.57001	 1	 286
1959	 7.44717	 7.57001	 1	 285
1960	 7.44743	 7.57001	 1	 284
1961	 7.44749	 7.57001	 1	 283
1962	 7.44781	 7.57001	 1	 282
1963	 7.44814	 7.57001	 1	 281
1964	 7.44863	 7.57001	 1	 280
1965	 7.44977	 7.57001	 1	 279
1966	 7.45066	 7.57001	 1	 280
1967	 7.45075	 7.57001	 1	 281
1968	 7.4508	 7.57001	 1	 281
1969	 7.45093	 7.57001	 1	 281
1970	 7.45125	 7.57001	 1	 282
1971	 7.45135	 7.57001	 1	 283
1972	 7.45137	 7.57001	 1	 283
1973	 7.45146	 7.57001	 1	 282
1974	 7.45167	 7.57001	 1	 281
1975	 7.45173	 7.57001	 1	 280
1976	 7.45188	 7.57001	 1	 280
1977	 7.45208	 7.57001	 1	 280
1978	 7.45238	 7.57001	 1	 279
1979	 7.45243	 7.57001	 1	 279
1980	 7.45251	 7.57001	 1	 279
1981	 7.45255	 7.57001	 1	 278
1982	 7.45336	 7.57001	 1	 277
1983	 7.45419	 7.57001	 0	 276
1984	 7.45459	 7.57001	 1	 275
1985	 7.45474	 7.57001	 1	 274
1986	 7.45497	 7.57001	 1	 273
1987	 7.45559	 7.57001	 1	 272
1988	 7.4562	 7.57001	 1	 271
1989	 7.45641	 7.57001	 1	 270
1990	 7.45807	 7.57001	 1	 269
1991	 7.45809	 7.57001	 1	 269
1992	 7.45819	 7.57001	 0	 268
1993	 7.45856	 7.57001	 1	 267
1994	 7.45927	 7.57001	 0	 266
1995	 7.45961	 7.57001	 1	 265
1996	 7.45978	 7.57001	 1	 264
1997	 7.46013	 7.57001	 1	 265
1998	 7.46038	 7.57001	 1	 264
1999	 7.46067	 7.57001	 1	 264
2000	 7.46073	 7.57001	 1	 265
2001	 7.46107	 7.57001	 1	 264
2002	 7.46134	 7.57001	 1	 263
2003	 7.4614	 7.57001	 1	 262
2004	 7.46162	 7.57001	 1	 262
2005	 7.46201	 7.57001	 1	 261
2006	 7.46203	 7.57001	 1	 261
2007	 7.46214	 7.57001	 1	 260
2008	 7.46265	 7.57001	 0	 259
2009	 7.4634	 7.57001	 1	 260
2010	 7.46353	 7.57001	 1	 261
2011	 7.46363	 7.57001	 1	 261
2012	 7.46366	 7.57001	 1	 262
2013	 7.46397	 7.57001	 1	 263
2014	 7.464	 7.57001	 1	 264
2015	 7.46417	 7.57001	 1	 265
2016	 7.46457	 7.57001	 1	 266
2017	 7.46469	 7.57001	 1	 266
2018	 7.46485	 7.57001	 1	 265
2019	 7.465	 7.57001	 1	 264
2020	 7.46511	 7.57001	 1	 264
2021	 7.46511	 7.57001	 1	 263
2022	 7.46516	 7.57001	 1	 264
2023	 7.46571	 7.57001	 1	 264
2024	 7.46582	 7.57001	 1	 264
2025	 7.46597	 7.57001	 1	 263
2026	 7.46645	 7.57001	 1	 262
2027	 7.46695	 7.57001	 1	 261
2028	 7.46809	 7.57001	 1	 261
2029	 7.46809	 7.57001	 1	 262
2030	 7.46809	 7.57001	 1	 261
2031	 7.46853	 7.57001	 1	 262
2032	 7.46869	 7.57001	 1	 263
2033	 7.46912	 7.57001	 1	 263
2034	 7.4694	 7.57001	 1	 263
2035	 7.4699	 7.57001	 1	 263
2036	 7.46996	 7.57001	 1	 264
2037	 7.47013	 7.57001	 1	 263
2038	 7.4702	 7.57001	 1	 262
2039	 7.47106	 7.57001	 1	 261
2040	 7.47169	 7.57001	 1	 260
2041	 7.4718	 7.57001	 1	 259
2042	 7.47214	 7.57001	 1	 259
2043	 7.47262	 7.57001	 1	 258
2044	 7.47285	 7.57001	 1	 257
2045	 7.4729	 7.57001	 1	 258
2046	 7.47311	 7.57001	 1	 257
2047	 7.47325	 7.57001	 1	 256
2048	 7.47355	 7.57001	 1	 257
2049	 7.47385	 7.57001	 1	 256
2050	 7.47397	 7.57001	 1	 255
2051	 7.47407	 7.57001	 1	 254
2052	 7.47415	 7.57001	 1	 253
2053	 7.47433	 7.57001	 1	 252
2054	 7.47442	 7.57001	 1	 251
2055	 7.47442	 7.57001	 1	 250
2056	 7.47472	 7.57001	 1	 249
2057	 7.47492	 7.57001	 1	 248
2058	 7.47507	 7.57001	 0	 247
2059	 7.47508	 7.57001	 1	 246
2060	 7.47559	 7.57001	 1	 245
2061	 7.47595	 7.57001	 1	 244
2062	 7.47605	 7.57001	 1	 243
2063	 7.47617	 7.57001	 1	 243
2064	 7.47681	 7.57001	 1	 243
2065	 7.4769	 7.57001	 1	 242
2066	 7.4769	 7.57001	 0	 241
2067	 7.47717	 7.57001	 1	 240
2068	 7.47775	 7.57001	 1	 241
2069	 7.47801	 7.57001	 1	 240
2070	 7.47835	 7.57001	 1	 240
2071	 7.47842	 7.57001	 1	 241
2072	 7.47845	 7.57001	 1	 241
2073	 7.47854	 7.57001	 1	 240
2074	 7.47884	 7.57001	 1	 239
2075	 7.47909	 7.57001	 1	 239
2076	 7.47915	 7.57001	 0	 238
2077	 7.47915	 7.57001	 1	 239
2078	 7.4792	 7.57001	 1	 238
2079	 7.47927	 7.57001	 1	 237
2080	 7.47929	 7.57001	 1	 236
2081	 7.4793	 7.57001	 1	 236
2082	 7.4796	 7.57001	 1	 235
2083	 7.47963	 7.57001	 1	 234
2084	 7.47975	 7.57001	 1	 234
2085	 7.47978	 7.57001	 1	 233
2086	 7.47993	 7.57001	 1	 232
2087	 7.48003	 7.57001	 1	 231
2088	 7.48036	 7.57001	 1	 230
2089	 7.48074	 7.57001	 1	 229
2090	 7.48082	 7.57001	 1	 229
2091	 7.48086	 7.57001	 1	 229
2092	 7.48199	 7.57001	 1	 228
2093	 7.48314	 7.57001	 1	 227
2094	 7.48346	 7.57001	 0	 226
2095	 7.48346	 7.57001	 1	 225
2096	 7.48378	 7.57001	 1	 225
2097	 7.48378	 7.57001	 1	 225
2098	 7.48384	 7.57001	 0	 224
2099	 7.4845	 7.57001	 1	 223
2100	 7.48466	 7.57001	 1	 222
2101	 7.48471	 7.57001	 1	 221
2102	 7.48477	 7.57001	 1	 220
2103	 7.48499	 7.57001	 1	 219
2104	 7.48508	 7.57001	 1	 218
2105	 7.48571	 7.57001	 0	 217
2106	 7.48584	 7.57001	 1	 216
2107	 7.48643	 7.57001	 1	 215
2108	 7.48663	 7.57001	 1	 214
2109	 7.48669	 7.57001	 1	 213
2110	 7.48696	 7.57001	 1	 212
2111	 7.48717	 7.57001	 1	 211
2112	 7.48727	 7.57001	 1	 210
2113	 7.4874	 7.57001	 1	 209
2114	 7.4877	 7.57001	 1	 208
2115	 7.4878	 7.57001	 1	 207
2116	 7.48787	 7.57001	 1	 206
2117	 7.48808	 7.57001	 1	 205
2118	 7.4885	 7.57001	 1	 204
2119	 7.48878	 7.57001	 1	 203
2120	 7.48883	 7.57001	 1	 202
2121	 7.48888	 7.57001	 1	 201
2122	 7.48891	 7.57001	 1	 200
2123	 7.48894	 7.57001	 1	 199
2124	 7.48923	 7.57001	 1	 198
2125	 7.4894	 7.57001	 1	 197
2126	 7.4896	 7.57001	 1	 196
2127	 7.48976	 7.57001	 0	 195
2128	 7.4899	 7.57001	 1	 194
2129	 7.49017	 7.57001	 1	 193
2130	 7.49048	 7.57001	 1	 192
2131	 7.49107	 7.57001	 1	 191
2132	 7.49132	 7.57001	 1	 190
2133	 7.49133	 7.57001	 1	 189
2134	 7.49139	 7.57001	 1	 188
2135	 7.4914	 7.57001	 1	 187
2136	 7.49149	 7.57001	 1	 186
2137	 7.49171	 7.57001	 1	 185
2138	 7.49223	 7.57001	 1	 184
2139	 7.49249	 7.57001	 0	 183
2140	 7.49251	 7.57001	 1	 182
2141	 7.49278	 7.57001	 1	 181
2142	 7.49288	 7.57001	 1	 180
2143	 7.49308	 7.57001	 1	 179
2144	 7.4932	 7.57001	 1	 178
2145	 7.49335	 7.57001	 1	 177
2146	 7.49347	 7.57001	 1	 176
2147	 7.49388	 7.57001	 1	 175
2148	 7.49392	 7.57001	 1	 174
2149	 7.49413	 7.57001	 1	 173
2150	 7.49416	 7.57001	 1	 172
2151	 7.49416	 7.57001	 1	 171
2152	 7.49416	 7.57001	 1	 170
2153	 7.49416	 7.57001	 1	 169
2154	 7.49416	 7.57001	 1	 168
2155	 7.49416	 7.57001	 1	 167
2156	 7.49416	 7.57001	 1	 166
2157	 7.49416	 7.57001	 1	 165
2158	 7.49416	 7.57001	 1	 164
2159	 7.49416	 7.57001	 1	 163
2160	 7.49416	 7.57001	 1	 162
2161	 7.49416	 7.57001	 1	 161
2162	 7.49416	 7.57001	 1	 160
2163	 7.49416	 7.57001	 1	 159
2164	 7.49416	 7.57001	 1	 158
2165	 7.49416	 7.57001	 1	 157
2166	 7.49416	 7.57001	 1	 156
2167	 7.49416	 7.57001	 1	 155
2168	 7.49416	 7.57001	 1	 154
2169	 7.49416	 7.57001	 1	 153
2170	 7.49416	 7.57001	 1	 152
2171	 7.49416	 7.57001	 1	 151
2172	 7.49416	 7.57001	 1	 150
2173	 7.49416	 7.57001	 1	 149
2174	 7.49416	 7.57001	 1	 148
2175	 7.49416	 7.57001	 1	 147
2176	 7.49416	 7.57001	 1	 146
2177	 7.49416	 7.57001	 1	 145
2178	 7.49416	 7.57001	 1	 144
2179	 7.49416	 7.57001	 1	 143
2180	 7.49416	 7.57001	 1	 142
2181	 7.49416	 7.57001	 1	 141
2182	 7.49416	 7.57001	 1	 140
2183	 7.49416	 7.57001	 1	 139
2184	 7.49416	 7.57001	 1	 138
2185	 7.49416	 7.57001	 1	 137
2186	 7.49416	 7.57001	 1	 136
2187	 7.49416	 7.57001	 1	 135
2188	 7.49416	 7.57001	 1	 134
2189	 7.49416	 7.57001	 1	 133
2190	 7.49416	 7.57001	 1	 132
2191	 7.49416	 7.57001	 1	 131
2192	 7.49416	 7.57001	 1	 130
2193	 7.49416	 7.57001	 1	 129
2194	 7.49416	 7.57001	 1	 128
2195	 7.49416	 7.57001	 1	 127
2196	 7.49416	 7.57001	 1	 126
2197	 7.49416	 7.57001	 1	 125
2198	 7.49416	 7.57001	 1	 124
2199	 7.49416	 7.57001	 1	 123
2200	 7.49416	 7.57001	 1	 122
2201	 7.49416	 7.57001	 1	 121
2202	 7.49416	 7.57001	 1	 120
2203	 7.49416	 7.57001	 1	 119
2204	 7.49416	 7.57001	 1	 118
2205	 7.49416	 7.57001	 1	 117
2206	 7.49416	 7.57001	 1	 116
2207	 7.49416	 7.57001	 1	 115
2208	 7.49416	 7.57001	 1	 114
2209	 7.49416	 7.57001	 1	 113
2210	 7.49416	 7.57001	 1	 112
2211	 7.49416	 7.57001	 1	 111
2212	 7.49416	 7.57001	 1	 110
2213	 7.49416	 7.57001	 1	 109
2214	 7.49416	 7.57001	 1	 108
2215	 7.49416	 7.57001	 1	 107
2216	 7.49416	 7.57001	 1	 106
2217	 7.49416	 7.57001	 1	 105
2218	 7.49416	 7.57001	 1	 104
2219	 7.49416	 7.57001	 1	 103
2220	 7.49416	 7.57001	 1	 102
2221	 7.49416	 7.57001	 1	 101
2222	 7.49416	 7.57001	 1	 100
2223	 7.49416	 7.57001	 1	 99
2224	 7.49416	 7.57001	 1	 98
2225	 7.49416	 7.57001	 1	 97
2226	 7.49416	 7.57001	 1	 96
2227	 7.49416	 7.57001	 1	 95
2228	 7.49416	 7.57001	 1	 94
2229	 7.49416	 7.57001	 1	 93
2230	 7.49416	 7.57001	 1	 92
2231	 7.49416	 7.57001	 1	 91
2232	 7.49416	 7.57001	 1	 90
2233	 7.49416	 7.57001	 1	 89
2234	 7.49416	 7.57001	 1	 88
2235	 7.49416	 7.57001	 1	 87
2236	 7.49416	 7.57001	 1	 86
2237	 7.49416	 7.57001	 1	 85
2238	 7.49416	 7.57001	 1	 84
2239	 7.49416	 7.57001	 1	 83
2240	 7.49416	 7.57001	 1	 82
2241	 7.49416	 7.57001	 1	 81
2242	 7.49416	 7.57001	 1	 80
2243	 7.49416	 7.57001	 1	 79
2244	 7.49416	 7.57001	 1	 78
2245	 7.49416	 7.57001	 1	 77
2246	 7.49416	 7.57001	 1	 76
2247	 7.49416	 7.57001	 1	 75
2248	 7.49416	 7.57001	 1	 74
2249	 7.49416	 7.57001	 1	 73
2250	 7.49416	 7.57001	 1	 72
2251	 7.49416	 7.57001	 1	 71
2252	 7.49416	 7.57001	 1	 70
2253	 7.49416	 7.57001	 1	 69
2254	 7.49416	 7.57001	 1	 68
2255	 7.49416	 7.57001	 1	 67
2256	 7.49416	 7.57001	 1	 66
2257	 7.49416	 7.57001	 1	 65
2258	 7.49416	 7.57001	 1	 64
2259	 7.49416	 7.57001	 1	 63
2260	 7.49416	 7.57001	 1	 62
2261	 7.49416	 7.57001	 1	 61
2262	 7.49416	 7.57001	 1	 60
2263	 7.49416	 7.57001	 1	 59
2264	 7.49416	 7.57001	 1	 58
2265	 7.49416	 7.57001	 1	 57
2266	 7.49416	 7.57001	 1	 56
2267	 7.49416	 7.57001	 1	 55
2268	 7.49416	 7.57001	 1	 54
2269	 7.49416	 7.57001	 1	 53
2270	 7.49416	 7.57001	 1	 52
2271	 7.49416	 7.57001	 1	 51
2272	 7.49416	 7.57001	 1	 50
2273	 7.49416	 7.57001	 1	 49
2274	 7.49416	 7.57001	 1	 48
2275	 7.49416	 7.57001	 1	 47
2276	 7.49416	 7.57001	 1	 46
2277	 7.49416	 7.57001	 1	 45
2278	 7.49416	 7.57001	 1	 44
2279	 7.49416	 7.57001	 1	 43
2280	 7.49416	 7.57001	 1	 42
2281	 7.49416	 7.57001	 1	 41
2282	 7.49416	 7.57001	 1	 40
2283	 7.49416	 7.57001	 1	 39
2284	 7.49416	 7.57001	 1	 38
2285	 7.49416	 7.57001	 1	 37
2286	 7.49416	 7.57001	 1	 36
2287	 7.49416	 7.57001	 1	 35
2288	 7.49416	 7.57001	 1	 34
2289	 7.49416	 7.57001	 1	 33
2290	 7.49416	 7.57001	 1	 32
2291	 7.49416	 7.57001	 1	 31
2292	 7.49416	 7.57001	 1	 30
2293	 7.49416	 7.57001	 1	 29
2294	 7.49416	 7.57001	 1	 28
2295	 7.49416	 7.57001	 1	 27
2296	 7.49416	 7.57001	 1	 26
2297	 7.49416	 7.57001	 1	 25
2298	 7.49416	 7.57001	 1	 24
2299	 7.49416	 7.57001	 1	 23
2300	 7.49416	 7.57001	 1	 22
2301	 7.49416	 7.57001	 1	 21
2302	 7.49416	 7.57001	 1	 20
2303	 7.49416	 7.57001	 1	 19
2304	 7.49416	 7.57001	 1	 18
2305	 7.49416	 7.57001	 1	 17
2306	 7.49416	 7.57001	 1	 16
2307	 7.49416	 7.57001	 1	 15
2308	 7.49416	 7.57001	 1	 14
2309	 7.49416	 7.57001	 1	 13
2310	 7.49416	 7.57001	 1	 12
2311	 7.49416	 7.57001	 1	 11
2312	 7.49416	 7.57001	 1	 10
2313	 7.49416	 7.57001	 1	 9
2314	 7.49416	 7.57001	 1	 8
2315	 7.49416	 7.57001	 1	 7
2316	 7.49416	 7.57001	 1	 6
2317	 7.49416	 7.57001	 1	 5
2318	 7.49416	 7.57001	 1	 4
2319	 7.49416	 7.57001	 1	 3
2320	 7.49416	 7.57001	 1	 2
2321	 7.49416	 7.57001	 1	 1
2322	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.400_20190115_1500_01.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.400
# optRelaxX 0.400
# optRelaxY 0.400
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 406
712	 4.81721	 7.61026	 0	 407
713	 4.81903	 7.61026	 0	 408
714	 4.83249	 7.61026	 0	 408
715	 4.8459	 7.61026	 0	 409
716	 4.84762	 7.61026	 0	 408
717	 4.86801	 7.61026	 0	 407
718	 4.87228	 7.61026	 0	 406
719	 4.8768	 7.61026	 0	 407
720	 4.87916	 7.61026	 0	 407
721	 4.88763	 7.61026	 0	 406
722	 4.89717	 7.61026	 0	 407
723	 4.90424	 7.61026	 0	 408
724	 4.90754	 7.61026	 0	 408
725	 4.9093	 7.61026	 0	 407
726	 4.91057	 7.61026	 0	 407
727	 4.92274	 7.61026	 0	 406
728	 4.92331	 7.61026	 0	 407
729	 4.92967	 7.61026	 0	 406
730	 4.93095	 7.61026	 0	 405
731	 4.93453	 7.61026	 0	 404
732	 4.93478	 7.61026	 0	 405
733	 4.94217	 7.61026	 0	 405
734	 4.94268	 7.61026	 0	 406
735	 4.94807	 7.61026	 0	 406
736	 4.95235	 7.61026	 0	 406
737	 4.95249	 7.61026	 0	 406
738	 4.95282	 7.61026	 0	 407
739	 4.95384	 7.61026	 0	 407
740	 4.9551	 7.61026	 0	 408
741	 4.9594	 7.61026	 0	 409
742	 4.96821	 7.61026	 0	 410
743	 4.97208	 7.61026	 0	 409
744	 4.97363	 7.61026	 0	 409
745	 4.98189	 7.61026	 0	 410
746	 4.98574	 7.61026	 0	 411
747	 4.998	 7.61026	 0	 412
748	 4.99931	 7.61026	 0	 411
749	 5.00025	 7.61026	 0	 411
750	 5.01869	 7.61026	 0	 410
751	 5.02366	 7.61026	 0	 411
752	 5.02442	 7.61026	 0	 410
753	 5.02753	 7.61026	 0	 410
754	 5.02829	 7.61026	 0	 411
755	 5.03331	 7.61026	 0	 411
756	 5.03821	 7.61026	 0	 412
757	 5.04958	 7.61026	 0	 412
758	 5.05595	 7.61026	 0	 412
759	 5.0614	 7.61026	 0	 413
760	 5.07877	 7.61026	 0	 413
761	 5.08049	 7.61026	 0	 414
762	 5.08373	 7.61026	 0	 415
763	 5.08841	 7.61026	 0	 414
764	 5.09523	 7.61026	 0	 415
765	 5.1019	 7.61026	 0	 416
766	 5.11285	 7.61026	 0	 417
767	 5.11358	 7.61026	 0	 418
768	 5.11929	 7.61026	 0	 419
769	 5.12319	 7.61026	 0	 420
770	 5.12677	 7.61026	 0	 419
771	 5.13097	 7.61026	 0	 418
772	 5.13811	 7.61026	 0	 419
773	 5.1397	 7.61026	 0	 420
774	 5.15003	 7.61026	 0	 419
775	 5.15043	 7.61026	 0	 419
776	 5.15958	 7.61026	 0	 418
777	 5.1597	 7.61026	 0	 419
778	 5.16444	 7.61026	 0	 420
779	 5.17454	 7.61026	 0	 421
780	 5.17797	 7.61026	 0	 420
781	 5.17923	 7.61026	 0	 419
782	 5.1802	 7.61026	 0	 420
783	 5.18453	 7.61026	 0	 421
784	 5.1855	 7.61026	 0	 422
785	 5.18738	 7.61026	 0	 422
786	 5.19335	 7.61026	 0	 422
787	 5.19673	 7.61026	 0	 423
788	 5.19699	 7.61026	 0	 422
789	 5.20759	 7.61026	 0	 421
790	 5.21355	 7.61026	 0	 420
791	 5.21771	 7.61026	 0	 419
792	 5.23456	 7.61026	 0	 420
793	 5.24382	 7.61026	 0	 420
794	 5.25255	 7.61026	 0	 419
795	 5.2538	 7.61026	 0	 418
796	 5.25711	 7.61026	 0	 417
797	 5.26701	 7.61026	 0	 418
798	 5.26774	 7.61026	 0	 417
799	 5.26914	 7.61026	 0	 418
800	 5.27286	 7.61026	 0	 418
801	 5.27572	 7.61026	 0	 419
802	 5.29161	 7.61026	 0	 420
803	 5.29262	 7.61026	 0	 419
804	 5.29327	 7.61026	 0	 418
805	 5.29778	 7.61026	 0	 419
806	 5.30567	 7.61026	 0	 419
807	 5.31039	 7.61026	 0	 418
808	 5.31191	 7.61026	 0	 419
809	 5.32096	 7.61026	 0	 418
810	 5.32666	 7.61026	 0	 419
811	 5.3283	 7.61026	 0	 418
812	 5.33238	 7.61026	 0	 418
813	 5.34036	 7.61026	 0	 417
814	 5.34308	 7.61026	 0	 416
815	 5.34761	 7.61026	 0	 416
816	 5.35284	 7.61026	 0	 417
817	 5.36805	 7.61026	 0	 418
818	 5.37151	 7.61026	 0	 419
819	 5.38017	 7.61026	 0	 420
820	 5.38649	 7.61026	 0	 419
821	 5.38668	 7.61026	 0	 419
822	 5.3971	 7.61026	 0	 418
823	 5.39794	 7.61026	 0	 417
824	 5.39893	 7.61026	 0	 418
825	 5.40837	 7.61026	 0	 419
826	 5.41005	 7.61026	 0	 418
827	 5.41428	 7.61026	 0	 418
828	 5.42255	 7.61026	 0	 419
829	 5.43011	 7.61026	 0	 420
830	 5.43244	 7.61026	 0	 420
831	 5.4341	 7.61026	 0	 419
832	 5.43996	 7.61026	 0	 420
833	 5.44497	 7.61026	 0	 420
834	 5.44508	 7.61026	 0	 421
835	 5.46407	 7.61026	 0	 420
836	 5.46412	 7.61026	 0	 420
837	 5.46611	 7.61026	 0	 421
838	 5.46827	 7.61026	 0	 420
839	 5.47315	 7.61026	 0	 419
840	 5.47357	 7.61026	 0	 420
841	 5.48034	 7.61026	 0	 421
842	 5.48395	 7.61026	 0	 421
843	 5.48948	 7.61026	 0	 422
844	 5.49575	 7.61026	 0	 422
845	 5.49671	 7.61026	 0	 422
846	 5.50226	 7.61026	 0	 422
847	 5.51118	 7.61026	 0	 423
848	 5.51967	 7.61026	 0	 424
849	 5.53756	 7.61026	 0	 425
850	 5.54408	 7.61026	 0	 425
851	 5.54647	 7.61026	 0	 425
852	 5.55415	 7.61026	 0	 426
853	 5.55497	 7.61026	 0	 425
854	 5.55788	 7.61026	 0	 426
855	 5.55976	 7.61026	 0	 427
856	 5.56028	 7.61026	 0	 428
857	 5.56253	 7.61026	 0	 429
858	 5.56461	 7.61026	 0	 430
859	 5.57484	 7.61026	 0	 430
860	 5.58102	 7.61026	 0	 431
861	 5.58365	 7.61026	 0	 431
862	 5.58569	 7.61026	 0	 431
863	 5.58749	 7.61026	 0	 432
864	 5.58798	 7.61026	 0	 432
865	 5.59123	 7.61026	 0	 432
866	 5.59759	 7.61026	 0	 433
867	 5.60561	 7.61026	 0	 432
868	 5.6057	 7.61026	 0	 433
869	 5.60844	 7.61026	 0	 434
870	 5.6091	 7.61026	 0	 433
871	 5.61189	 7.61026	 0	 432
872	 5.61845	 7.61026	 0	 432
873	 5.6192	 7.61026	 0	 433
874	 5.62364	 7.61026	 0	 434
875	 5.62552	 7.61026	 0	 435
876	 5.63453	 7.61026	 0	 435
877	 5.6373	 7.61026	 0	 435
878	 5.63914	 7.61026	 0	 435
879	 5.63928	 7.61026	 0	 434
880	 5.63934	 7.61026	 0	 433
881	 5.64052	 7.61026	 0	 434
882	 5.64401	 7.61026	 0	 435
883	 5.64791	 7.61026	 0	 435
884	 5.64887	 7.61026	 0	 436
885	 5.65013	 7.61026	 0	 435
886	 5.6531	 7.61026	 0	 434
887	 5.66536	 7.61026	 0	 433
888	 5.6769	 7.61026	 0	 432
889	 5.67908	 7.61026	 0	 431
890	 5.67954	 7.61026	 0	 432
891	 5.68743	 7.61026	 0	 433
892	 5.68824	 7.61026	 0	 433
893	 5.69063	 7.61026	 0	 434
894	 5.6911	 7.61026	 0	 433
895	 5.69529	 7.61026	 0	 433
896	 5.701	 7.61026	 0	 434
897	 5.70269	 7.61026	 0	 434
898	 5.70727	 7.61026	 0	 433
899	 5.71576	 7.61026	 0	 432
900	 5.73978	 7.61026	 0	 433
901	 5.73978	 7.61026	 0	 432
902	 5.74481	 7.61026	 0	 431
903	 5.75044	 7.61026	 0	 430
904	 5.75483	 7.61026	 0	 431
905	 5.75636	 7.61026	 0	 430
906	 5.75675	 7.61026	 0	 430
907	 5.7608	 7.61026	 0	 430
908	 5.76413	 7.61026	 0	 431
909	 5.76989	 7.61026	 0	 432
910	 5.77103	 7.61026	 0	 431
911	 5.77594	 7.61026	 0	 431
912	 5.77671	 7.61026	 0	 432
913	 5.77801	 7.61026	 0	 433
914	 5.7783	 7.61026	 0	 432
915	 5.79568	 7.61026	 0	 431
916	 5.79594	 7.61026	 0	 430
917	 5.79692	 7.61026	 0	 429
918	 5.80289	 7.61026	 0	 428
919	 5.80598	 7.61026	 0	 427
920	 5.80983	 7.61026	 0	 426
921	 5.81009	 7.61026	 0	 427
922	 5.81444	 7.61026	 0	 428
923	 5.82045	 7.61026	 0	 427
924	 5.82122	 7.61026	 0	 426
925	 5.82167	 7.61026	 0	 426
926	 5.82219	 7.61026	 0	 426
927	 5.82494	 7.61026	 0	 425
928	 5.82781	 7.61026	 0	 425
929	 5.83196	 7.61026	 0	 426
930	 5.83269	 7.61026	 0	 425
931	 5.84263	 7.61026	 0	 426
932	 5.8534	 7.61026	 0	 427
933	 5.85949	 7.61026	 0	 426
934	 5.86233	 7.61026	 0	 427
935	 5.86864	 7.61026	 0	 426
936	 5.87228	 7.61026	 0	 425
937	 5.87363	 7.61026	 0	 425
938	 5.87465	 7.61026	 0	 424
939	 5.87668	 7.61026	 0	 425
940	 5.88154	 7.61026	 0	 424
941	 5.88195	 7.61026	 0	 423
942	 5.88204	 7.61026	 0	 424
943	 5.88635	 7.61026	 0	 423
944	 5.89477	 7.61026	 0	 422
945	 5.89537	 7.61026	 0	 421
946	 5.89605	 7.61026	 0	 422
947	 5.90202	 7.61026	 0	 421
948	 5.90583	 7.61026	 0	 420
949	 5.90834	 7.61026	 0	 419
950	 5.90972	 7.61026	 0	 420
951	 5.91024	 7.61026	 0	 421
952	 5.91263	 7.61026	 0	 420
953	 5.91299	 7.61026	 0	 420
954	 5.91408	 7.61026	 0	 421
955	 5.91834	 7.61026	 0	 422
956	 5.92372	 7.61026	 0	 423
957	 5.92467	 7.61026	 0	 424
958	 5.92803	 7.61026	 0	 425
959	 5.92846	 7.61026	 0	 424
960	 5.9341	 7.61026	 0	 425
961	 5.9349	 7.61026	 0	 424
962	 5.93527	 7.61026	 0	 424
963	 5.93981	 7.61026	 0	 424
964	 5.94435	 7.61026	 0	 425
965	 5.94445	 7.61026	 0	 425
966	 5.94734	 7.61026	 0	 424
967	 5.95018	 7.61026	 0	 423
968	 5.95136	 7.61026	 0	 422
969	 5.9555	 7.61026	 0	 421
970	 5.95723	 7.61026	 0	 420
971	 5.95873	 7.61026	 0	 421
972	 5.96179	 7.61026	 0	 422
973	 5.96545	 7.61026	 0	 421
974	 5.96694	 7.61026	 0	 420
975	 5.9677	 7.61026	 0	 419
976	 5.96771	 7.61026	 0	 420
977	 5.96935	 7.61026	 0	 420
978	 5.97651	 7.61026	 0	 421
979	 5.98161	 7.61026	 0	 422
980	 5.98205	 7.61026	 0	 421
981	 5.98729	 7.61026	 0	 422
982	 5.98738	 7.61026	 0	 421
983	 5.99553	 7.61026	 0	 421
984	 5.99622	 7.61026	 0	 422
985	 6.00473	 7.61026	 0	 421
986	 6.02434	 7.61026	 0	 422
987	 6.02444	 7.61026	 0	 423
988	 6.02445	 7.61026	 0	 422
989	 6.02629	 7.61026	 0	 421
990	 6.02985	 7.61026	 0	 420
991	 6.03521	 7.61026	 0	 421
992	 6.0421	 7.61026	 0	 420
993	 6.04514	 7.61026	 0	 419
994	 6.04622	 7.61026	 0	 420
995	 6.04804	 7.61026	 0	 420
996	 6.0506	 7.61026	 0	 421
997	 6.06137	 7.61026	 0	 422
998	 6.063	 7.61026	 0	 423
999	 6.06901	 7.61026	 0	 422
1000	 6.06946	 7.61026	 0	 423
1001	 6.07835	 7.61026	 0	 424
1002	 6.08083	 7.61026	 0	 425
1003	 6.08195	 7.61026	 0	 424
1004	 6.08718	 7.61026	 0	 425
1005	 6.08813	 7.61026	 0	 425
1006	 6.08852	 7.61026	 0	 425
1007	 6.08973	 7.61026	 0	 426
1008	 6.09262	 7.61026	 0	 427
1009	 6.09547	 7.61026	 0	 427
1010	 6.09583	 7.61026	 0	 427
1011	 6.09647	 7.61026	 0	 427
1012	 6.09775	 7.61026	 0	 426
1013	 6.10285	 7.61026	 0	 427
1014	 6.10333	 7.61026	 0	 428
1015	 6.10407	 7.61026	 0	 427
1016	 6.10691	 7.61026	 0	 426
1017	 6.10755	 7.61026	 0	 427
1018	 6.10987	 7.61026	 0	 426
1019	 6.11676	 7.61026	 0	 426
1020	 6.13222	 7.61026	 0	 427
1021	 6.13298	 7.61026	 0	 428
1022	 6.14302	 7.61026	 0	 429
1023	 6.1504	 7.61026	 0	 430
1024	 6.15321	 7.61026	 0	 431
1025	 6.1535	 7.61026	 0	 432
1026	 6.16135	 7.61026	 0	 432
1027	 6.16219	 7.61026	 0	 433
1028	 6.16359	 7.61026	 0	 432
1029	 6.16376	 7.61026	 0	 433
1030	 6.1692	 7.61026	 0	 433
1031	 6.16962	 7.61026	 0	 432
1032	 6.17092	 7.61026	 0	 431
1033	 6.17276	 7.61026	 0	 430
1034	 6.17736	 7.61026	 0	 429
1035	 6.17823	 7.61026	 0	 430
1036	 6.18882	 7.61026	 0	 429
1037	 6.19932	 7.61026	 0	 430
1038	 6.19956	 7.61026	 0	 431
1039	 6.2019	 7.61026	 0	 430
1040	 6.21233	 7.61026	 0	 430
1041	 6.2133	 7.61026	 0	 430
1042	 6.21462	 7.61026	 0	 429
1043	 6.22129	 7.61026	 0	 430
1044	 6.22692	 7.61026	 0	 431
1045	 6.23158	 7.61026	 0	 430
1046	 6.23283	 7.61026	 0	 431
1047	 6.23285	 7.61026	 0	 430
1048	 6.23337	 7.61026	 0	 429
1049	 6.23532	 7.61026	 0	 428
1050	 6.23651	 7.61026	 0	 429
1051	 6.24125	 7.61026	 0	 430
1052	 6.2497	 7.61026	 0	 429
1053	 6.25678	 7.61026	 0	 429
1054	 6.25682	 7.61026	 0	 428
1055	 6.2637	 7.61026	 0	 427
1056	 6.2642	 7.61026	 0	 426
1057	 6.26465	 7.61026	 0	 426
1058	 6.27328	 7.61026	 0	 426
1059	 6.27371	 7.61026	 0	 425
1060	 6.27756	 7.61026	 0	 424
1061	 6.28026	 7.61026	 0	 423
1062	 6.28026	 7.61026	 0	 422
1063	 6.28396	 7.61026	 0	 423
1064	 6.29011	 7.61026	 0	 424
1065	 6.29101	 7.61026	 0	 425
1066	 6.29279	 7.61026	 0	 426
1067	 6.29288	 7.61026	 0	 425
1068	 6.29479	 7.61026	 0	 425
1069	 6.29635	 7.61026	 0	 425
1070	 6.29845	 7.61026	 0	 424
1071	 6.3087	 7.61026	 0	 424
1072	 6.31071	 7.61026	 0	 425
1073	 6.31383	 7.61026	 0	 424
1074	 6.31495	 7.61026	 0	 423
1075	 6.31848	 7.61026	 0	 422
1076	 6.31919	 7.61026	 0	 421
1077	 6.3229	 7.61026	 0	 420
1078	 6.33536	 7.61026	 0	 419
1079	 6.33896	 7.61026	 0	 420
1080	 6.34056	 7.61026	 0	 421
1081	 6.34228	 7.61026	 0	 421
1082	 6.34651	 7.61026	 0	 420
1083	 6.35939	 7.61026	 0	 419
1084	 6.36382	 7.61026	 0	 418
1085	 6.36988	 7.61026	 0	 417
1086	 6.3801	 7.61026	 0	 418
1087	 6.38139	 7.61026	 0	 418
1088	 6.39658	 7.61026	 0	 417
1089	 6.40005	 7.61026	 0	 418
1090	 6.40019	 7.61026	 0	 417
1091	 6.40209	 7.61026	 0	 416
1092	 6.40229	 7.61026	 0	 415
1093	 6.40559	 7.61026	 0	 414
1094	 6.40796	 7.61026	 0	 413
1095	 6.41205	 7.61026	 0	 413
1096	 6.413	 7.61026	 0	 414
1097	 6.4142	 7.61026	 0	 413
1098	 6.42973	 7.61026	 0	 412
1099	 6.42975	 7.61026	 0	 411
1100	 6.4315	 7.61026	 0	 410
1101	 6.43306	 7.61026	 0	 409
1102	 6.43897	 7.61026	 0	 408
1103	 6.44814	 7.61026	 0	 407
1104	 6.44948	 7.61026	 0	 408
1105	 6.45765	 7.61026	 0	 407
1106	 6.46108	 7.61026	 0	 406
1107	 6.47095	 7.61026	 0	 405
1108	 6.471	 7.61026	 0	 404
1109	 6.47107	 7.61026	 0	 405
1110	 6.47234	 7.61026	 0	 406
1111	 6.47341	 7.61026	 0	 405
1112	 6.4801	 7.61026	 0	 406
1113	 6.48053	 7.61026	 0	 407
1114	 6.48276	 7.61026	 0	 408
1115	 6.48431	 7.61026	 0	 407
1116	 6.4856	 7.61026	 0	 406
1117	 6.48629	 7.61026	 0	 405
1118	 6.48863	 7.61026	 0	 406
1119	 6.49157	 7.61026	 0	 407
1120	 6.49194	 7.61026	 0	 408
1121	 6.492	 7.61026	 0	 408
1122	 6.49677	 7.61026	 0	 407
1123	 6.49734	 7.61026	 0	 408
1124	 6.50197	 7.61026	 0	 407
1125	 6.50537	 7.61026	 0	 407
1126	 6.50675	 7.61026	 0	 408
1127	 6.50733	 7.61026	 0	 407
1128	 6.51162	 7.61026	 0	 406
1129	 6.5134	 7.61026	 0	 405
1130	 6.51399	 7.61026	 0	 404
1131	 6.52243	 7.61026	 0	 405
1132	 6.52286	 7.61026	 0	 406
1133	 6.52558	 7.61026	 0	 405
1134	 6.52665	 7.61026	 0	 404
1135	 6.52728	 7.61026	 0	 403
1136	 6.52801	 7.61026	 0	 402
1137	 6.5286	 7.61026	 0	 401
1138	 6.53274	 7.61026	 0	 401
1139	 6.53334	 7.61026	 0	 400
1140	 6.53464	 7.61026	 0	 401
1141	 6.53543	 7.61026	 0	 400
1142	 6.53602	 7.61026	 0	 399
1143	 6.53836	 7.61026	 0	 398
1144	 6.54011	 7.61026	 0	 397
1145	 6.54555	 7.61026	 0	 396
1146	 6.54897	 7.61026	 0	 395
1147	 6.56265	 7.61026	 0	 395
1148	 6.56544	 7.61026	 0	 394
1149	 6.5656	 7.61026	 0	 395
1150	 6.57104	 7.61026	 0	 395
1151	 6.5717	 7.61026	 0	 394
1152	 6.58251	 7.61026	 0	 393
1153	 6.58253	 7.61026	 0	 392
1154	 6.58275	 7.61026	 0	 391
1155	 6.5842	 7.61026	 0	 392
1156	 6.58592	 7.61026	 0	 391
1157	 6.59061	 7.61026	 0	 390
1158	 6.59358	 7.61026	 0	 390
1159	 6.59453	 7.61026	 0	 389
1160	 6.59513	 7.61026	 0	 389
1161	 6.59921	 7.61026	 0	 388
1162	 6.60077	 7.61026	 0	 389
1163	 6.60097	 7.61026	 0	 389
1164	 6.60876	 7.61026	 0	 388
1165	 6.61047	 7.61026	 0	 389
1166	 6.61133	 7.61026	 0	 390
1167	 6.62335	 7.61026	 0	 390
1168	 6.62529	 7.61026	 0	 391
1169	 6.6312	 7.61026	 0	 390
1170	 6.6401	 7.61026	 0	 391
1171	 6.64368	 7.61026	 0	 390
1172	 6.64384	 7.61026	 0	 391
1173	 6.64488	 7.61026	 0	 390
1174	 6.64677	 7.61026	 0	 391
1175	 6.64764	 7.61026	 0	 392
1176	 6.65005	 7.61026	 0	 391
1177	 6.65865	 7.61026	 0	 390
1178	 6.66166	 7.61026	 0	 391
1179	 6.66774	 7.61026	 0	 390
1180	 6.67052	 7.61026	 0	 391
1181	 6.67202	 7.61026	 0	 390
1182	 6.67456	 7.61026	 0	 391
1183	 6.67491	 7.61026	 0	 392
1184	 6.67825	 7.61026	 0	 391
1185	 6.68233	 7.61026	 0	 390
1186	 6.68253	 7.61026	 0	 389
1187	 6.69057	 7.61026	 0	 390
1188	 6.6999	 7.61026	 0	 391
1189	 6.70101	 7.61026	 0	 390
1190	 6.70318	 7.61026	 0	 390
1191	 6.70478	 7.61026	 0	 390
1192	 6.7108	 7.61026	 0	 390
1193	 6.71713	 7.61026	 0	 389
1194	 6.72103	 7.61026	 0	 388
1195	 6.72181	 7.61026	 1	 389
1196	 6.72192	 7.61026	 1	 390
1197	 6.72438	 7.61026	 1	 391
1198	 6.7245	 7.61026	 1	 392
1199	 6.72594	 7.61026	 0	 391
1200	 6.72926	 7.61026	 0	 391
1201	 6.72987	 7.61026	 0	 390
1202	 6.73055	 7.61026	 0	 389
1203	 6.73169	 7.61026	 0	 388
1204	 6.73277	 7.61026	 0	 387
1205	 6.73682	 7.61026	 0	 386
1206	 6.73729	 7.61026	 0	 387
1207	 6.73921	 7.61026	 0	 386
1208	 6.74171	 7.61026	 0	 385
1209	 6.74634	 7.61026	 0	 385
1210	 6.74761	 7.61026	 0	 385
1211	 6.74767	 7.61026	 0	 384
1212	 6.74909	 7.61026	 0	 383
1213	 6.75135	 7.61026	 0	 382
1214	 6.75172	 7.61026	 0	 381
1215	 6.7568	 7.61026	 0	 380
1216	 6.75964	 7.61026	 1	 381
1217	 6.75976	 7.61026	 1	 382
1218	 6.76222	 7.61026	 1	 383
1219	 6.76233	 7.61026	 1	 384
1220	 6.76749	 7.61026	 0	 385
1221	 6.76859	 7.61026	 0	 384
1222	 6.77246	 7.61026	 1	 385
1223	 6.77258	 7.61026	 1	 386
1224	 6.77504	 7.61026	 1	 387
1225	 6.77516	 7.61026	 1	 388
1226	 6.77614	 7.61026	 0	 387
1227	 6.78113	 7.61026	 0	 386
1228	 6.78232	 7.61026	 0	 385
1229	 6.78392	 7.61026	 0	 384
1230	 6.78598	 7.61026	 0	 383
1231	 6.78799	 7.61026	 0	 383
1232	 6.7883	 7.61026	 0	 382
1233	 6.7899	 7.61026	 1	 383
1234	 6.79002	 7.61026	 1	 384
1235	 6.7915	 7.61026	 1	 385
1236	 6.79174	 7.61026	 0	 385
1237	 6.79202	 7.61026	 1	 386
1238	 6.7922	 7.61026	 1	 387
1239	 6.79223	 7.61026	 0	 387
1240	 6.79233	 7.61026	 1	 388
1241	 6.79396	 7.61026	 1	 389
1242	 6.79471	 7.61026	 1	 390
1243	 6.7962	 7.61026	 0	 389
1244	 6.7983	 7.61026	 1	 390
1245	 6.79921	 7.61026	 0	 389
1246	 6.8	 7.61026	 1	 390
1247	 6.80098	 7.61026	 0	 389
1248	 6.8016	 7.61026	 0	 389
1249	 6.80511	 7.61026	 0	 388
1250	 6.80688	 7.61026	 0	 387
1251	 6.80953	 7.61026	 1	 388
1252	 6.81105	 7.61026	 1	 389
1253	 6.81196	 7.61026	 1	 390
1254	 6.81296	 7.61026	 1	 391
1255	 6.81351	 7.61026	 1	 392
1256	 6.8138	 7.61026	 0	 391
1257	 6.81434	 7.61026	 1	 391
1258	 6.81439	 7.61026	 1	 392
1259	 6.81562	 7.61026	 1	 393
1260	 6.81568	 7.61026	 1	 393
1261	 6.81898	 7.61026	 1	 394
1262	 6.82006	 7.61026	 0	 395
1263	 6.82171	 7.61026	 0	 394
1264	 6.82794	 7.61026	 1	 395
1265	 6.82893	 7.61026	 0	 394
1266	 6.8305	 7.61026	 1	 395
1267	 6.8317	 7.61026	 1	 395
1268	 6.83176	 7.61026	 1	 396
1269	 6.83178	 7.61026	 0	 395
1270	 6.83285	 7.61026	 1	 396
1271	 6.83292	 7.61026	 1	 396
1272	 6.83331	 7.61026	 1	 397
1273	 6.83389	 7.61026	 1	 397
1274	 6.83454	 7.61026	 1	 398
1275	 6.83524	 7.61026	 1	 398
1276	 6.83548	 7.61026	 0	 397
1277	 6.83746	 7.61026	 1	 398
1278	 6.83989	 7.61026	 1	 399
1279	 6.84075	 7.61026	 1	 399
1280	 6.84203	 7.61026	 1	 400
1281	 6.84489	 7.61026	 0	 399
1282	 6.84932	 7.61026	 1	 400
1283	 6.85126	 7.61026	 1	 401
1284	 6.85134	 7.61026	 1	 401
1285	 6.85198	 7.61026	 1	 402
1286	 6.85204	 7.61026	 0	 401
1287	 6.85218	 7.61026	 0	 400
1288	 6.85255	 7.61026	 1	 400
1289	 6.85287	 7.61026	 1	 401
1290	 6.85399	 7.61026	 0	 401
1291	 6.8541	 7.61026	 1	 402
1292	 6.85596	 7.61026	 0	 401
1293	 6.85668	 7.61026	 1	 401
1294	 6.8567	 7.61026	 1	 402
1295	 6.85783	 7.61026	 1	 403
1296	 6.86096	 7.61026	 1	 404
1297	 6.86102	 7.61026	 1	 404
1298	 6.86143	 7.61026	 1	 404
1299	 6.8624	 7.61026	 0	 404
1300	 6.86272	 7.61026	 1	 404
1301	 6.86335	 7.61026	 0	 403
1302	 6.86388	 7.61026	 1	 404
1303	 6.86544	 7.61026	 1	 405
1304	 6.86775	 7.61026	 0	 404
1305	 6.86802	 7.61026	 1	 405
1306	 6.86884	 7.61026	 1	 406
1307	 6.86964	 7.61026	 1	 407
1308	 6.87127	 7.61026	 1	 408
1309	 6.87562	 7.61026	 0	 408
1310	 6.87632	 7.61026	 1	 408
1311	 6.87851	 7.61026	 1	 409
1312	 6.87929	 7.61026	 0	 408
1313	 6.88035	 7.61026	 1	 408
1314	 6.88108	 7.61026	 1	 409
1315	 6.88164	 7.61026	 1	 409
1316	 6.8817	 7.61026	 1	 410
1317	 6.88292	 7.61026	 1	 410
1318	 6.88345	 7.61026	 1	 411
1319	 6.88412	 7.61026	 1	 411
1320	 6.88551	 7.61026	 0	 410
1321	 6.88844	 7.61026	 1	 411
1322	 6.89057	 7.61026	 1	 412
1323	 6.89107	 7.61026	 1	 412
1324	 6.89216	 7.61026	 1	 413
1325	 6.89553	 7.61026	 1	 414
1326	 6.89727	 7.61026	 1	 415
1327	 6.89896	 7.61026	 0	 415
1328	 6.89923	 7.61026	 1	 416
1329	 6.89984	 7.61026	 1	 417
1330	 6.90056	 7.61026	 1	 417
1331	 6.90154	 7.61026	 0	 416
1332	 6.90237	 7.61026	 1	 417
1333	 6.90289	 7.61026	 1	 418
1334	 6.90543	 7.61026	 1	 418
1335	 6.9066	 7.61026	 1	 418
1336	 6.90701	 7.61026	 1	 419
1337	 6.90964	 7.61026	 1	 419
1338	 6.90985	 7.61026	 1	 420
1339	 6.91065	 7.61026	 1	 420
1340	 6.91111	 7.61026	 0	 420
1341	 6.91186	 7.61026	 1	 420
1342	 6.913	 7.61026	 0	 420
1343	 6.91479	 7.61026	 0	 420
1344	 6.92007	 7.61026	 1	 421
1345	 6.92038	 7.61026	 1	 421
1346	 6.92097	 7.61026	 0	 420
1347	 6.92139	 7.61026	 1	 421
1348	 6.92166	 7.61026	 1	 422
1349	 6.92221	 7.61026	 0	 422
1350	 6.92376	 7.61026	 1	 422
1351	 6.92494	 7.61026	 0	 421
1352	 6.92556	 7.61026	 0	 421
1353	 6.92611	 7.61026	 1	 421
1354	 6.92903	 7.61026	 1	 421
1355	 6.92932	 7.61026	 1	 421
1356	 6.93076	 7.61026	 1	 422
1357	 6.93434	 7.61026	 0	 421
1358	 6.93457	 7.61026	 1	 422
1359	 6.93666	 7.61026	 1	 423
1360	 6.93914	 7.61026	 1	 423
1361	 6.93986	 7.61026	 1	 424
1362	 6.94042	 7.61026	 1	 425
1363	 6.94054	 7.61026	 1	 425
1364	 6.94132	 7.61026	 1	 426
1365	 6.94181	 7.61026	 1	 427
1366	 6.94194	 7.61026	 1	 427
1367	 6.94244	 7.61026	 0	 426
1368	 6.94343	 7.61026	 0	 426
1369	 6.94348	 7.61026	 0	 425
1370	 6.94354	 7.61026	 1	 426
1371	 6.94619	 7.61026	 1	 426
1372	 6.94676	 7.61026	 1	 427
1373	 6.94682	 7.61026	 0	 427
1374	 6.94718	 7.61026	 0	 426
1375	 6.95151	 7.61026	 0	 425
1376	 6.95187	 7.61026	 1	 426
1377	 6.95363	 7.61026	 1	 427
1378	 6.95457	 7.61026	 0	 426
1379	 6.95617	 7.61026	 1	 426
1380	 6.95646	 7.61026	 1	 427
1381	 6.95793	 7.61026	 1	 428
1382	 6.9599	 7.61026	 1	 429
1383	 6.9604	 7.61026	 1	 430
1384	 6.96099	 7.61026	 1	 431
1385	 6.96187	 7.61026	 1	 431
1386	 6.96198	 7.61026	 1	 431
1387	 6.96212	 7.61026	 1	 431
1388	 6.96318	 7.61026	 1	 432
1389	 6.96535	 7.61026	 1	 433
1390	 6.96567	 7.61026	 1	 434
1391	 6.97246	 7.61026	 1	 435
1392	 6.97379	 7.61026	 1	 435
1393	 6.97523	 7.61026	 1	 436
1394	 6.97866	 7.61026	 1	 436
1395	 6.98026	 7.61026	 1	 436
1396	 6.98049	 7.61026	 1	 437
1397	 6.98109	 7.61026	 1	 438
1398	 6.9813	 7.61026	 1	 439
1399	 6.98334	 7.61026	 1	 440
1400	 6.98352	 7.61026	 0	 439
1401	 6.98422	 7.61026	 1	 439
1402	 6.98531	 7.61026	 1	 440
1403	 6.9867	 7.61026	 1	 440
1404	 6.99139	 7.61026	 0	 439
1405	 6.99401	 7.61026	 1	 440
1406	 6.99454	 7.61026	 1	 439
1407	 6.99479	 7.61026	 1	 440
1408	 6.99481	 7.61026	 0	 439
1409	 6.99721	 7.61026	 1	 440
1410	 6.99852	 7.61026	 1	 440
1411	 7.00002	 7.61026	 0	 441
1412	 7.00024	 7.61026	 1	 441
1413	 7.00063	 7.61026	 1	 442
1414	 7.00065	 7.61026	 1	 441
1415	 7.00111	 7.61026	 1	 440
1416	 7.0028	 7.61026	 1	 439
1417	 7.00333	 7.61026	 1	 438
1418	 7.00442	 7.61026	 0	 437
1419	 7.00528	 7.61026	 1	 436
1420	 7.00567	 7.61026	 1	 435
1421	 7.00634	 7.61026	 1	 436
1422	 7.00929	 7.61026	 0	 437
1423	 7.01112	 7.61026	 0	 437
1424	 7.01309	 7.61026	 0	 436
1425	 7.01401	 7.61026	 1	 435
1426	 7.01434	 7.61026	 1	 436
1427	 7.01632	 7.61026	 1	 437
1428	 7.01794	 7.61026	 1	 436
1429	 7.02059	 7.61026	 1	 435
1430	 7.02098	 7.61026	 1	 434
1431	 7.02289	 7.61026	 1	 433
1432	 7.02308	 7.61026	 1	 432
1433	 7.02345	 7.61026	 0	 433
1434	 7.02481	 7.61026	 1	 432
1435	 7.02531	 7.61026	 1	 431
1436	 7.02602	 7.61026	 0	 430
1437	 7.03108	 7.61026	 0	 429
1438	 7.03207	 7.61026	 0	 428
1439	 7.03233	 7.61026	 1	 429
1440	 7.03282	 7.61026	 0	 428
1441	 7.03374	 7.61026	 1	 429
1442	 7.0361	 7.61026	 1	 428
1443	 7.03648	 7.61026	 0	 427
1444	 7.0371	 7.61026	 0	 426
1445	 7.03717	 7.61026	 1	 427
1446	 7.03745	 7.61026	 1	 426
1447	 7.03758	 7.61026	 1	 427
1448	 7.03764	 7.61026	 0	 426
1449	 7.03996	 7.61026	 0	 426
1450	 7.04037	 7.61026	 1	 425
1451	 7.04192	 7.61026	 0	 424
1452	 7.04209	 7.61026	 0	 423
1453	 7.04518	 7.61026	 1	 424
1454	 7.04639	 7.61026	 1	 423
1455	 7.04725	 7.61026	 1	 424
1456	 7.04748	 7.61026	 1	 425
1457	 7.04837	 7.61026	 1	 426
1458	 7.04909	 7.61026	 0	 425
1459	 7.05318	 7.61026	 0	 425
1460	 7.05634	 7.61026	 1	 424
1461	 7.05853	 7.61026	 1	 423
1462	 7.06147	 7.61026	 0	 423
1463	 7.06498	 7.61026	 1	 424
1464	 7.06557	 7.61026	 1	 425
1465	 7.06608	 7.61026	 1	 426
1466	 7.06764	 7.61026	 0	 425
1467	 7.06808	 7.61026	 1	 424
1468	 7.06813	 7.61026	 1	 425
1469	 7.06835	 7.61026	 0	 424
1470	 7.06841	 7.61026	 1	 425
1471	 7.06936	 7.61026	 1	 424
1472	 7.07104	 7.61026	 0	 424
1473	 7.07226	 7.61026	 1	 423
1474	 7.07398	 7.61026	 0	 422
1475	 7.0742	 7.61026	 1	 423
1476	 7.07792	 7.61026	 1	 422
1477	 7.0788	 7.61026	 1	 421
1478	 7.07903	 7.61026	 0	 420
1479	 7.0796	 7.61026	 0	 419
1480	 7.08066	 7.61026	 0	 418
1481	 7.0832	 7.61026	 0	 418
1482	 7.08415	 7.61026	 1	 417
1483	 7.08543	 7.61026	 1	 416
1484	 7.08579	 7.61026	 0	 415
1485	 7.08684	 7.61026	 1	 414
1486	 7.08717	 7.61026	 1	 413
1487	 7.08816	 7.61026	 1	 412
1488	 7.08877	 7.61026	 1	 411
1489	 7.08988	 7.61026	 1	 410
1490	 7.09098	 7.61026	 1	 411
1491	 7.09188	 7.61026	 0	 410
1492	 7.09218	 7.61026	 1	 409
1493	 7.0935	 7.61026	 0	 408
1494	 7.09358	 7.61026	 0	 408
1495	 7.09484	 7.61026	 0	 409
1496	 7.09527	 7.61026	 1	 408
1497	 7.10116	 7.61026	 1	 409
1498	 7.10232	 7.61026	 0	 408
1499	 7.10419	 7.61026	 1	 407
1500	 7.10485	 7.61026	 0	 406
1501	 7.10703	 7.61026	 1	 405
1502	 7.10715	 7.61026	 1	 406
1503	 7.10763	 7.61026	 1	 405
1504	 7.10829	 7.61026	 1	 404
1505	 7.10875	 7.61026	 1	 403
1506	 7.11051	 7.61026	 1	 402
1507	 7.11198	 7.61026	 0	 402
1508	 7.11299	 7.61026	 1	 403
1509	 7.11583	 7.61026	 0	 402
1510	 7.11596	 7.61026	 0	 402
1511	 7.11857	 7.61026	 1	 401
1512	 7.11905	 7.61026	 1	 402
1513	 7.12187	 7.61026	 0	 401
1514	 7.12279	 7.61026	 1	 402
1515	 7.12284	 7.61026	 0	 401
1516	 7.1244	 7.61026	 1	 402
1517	 7.12512	 7.61026	 0	 401
1518	 7.12512	 7.61026	 1	 402
1519	 7.12692	 7.61026	 0	 401
1520	 7.12801	 7.61026	 0	 400
1521	 7.13072	 7.61026	 1	 399
1522	 7.13683	 7.61026	 1	 398
1523	 7.13781	 7.61026	 1	 397
1524	 7.13862	 7.61026	 1	 398
1525	 7.14316	 7.61026	 1	 397
1526	 7.14445	 7.61026	 1	 398
1527	 7.1468	 7.61026	 1	 397
1528	 7.14926	 7.61026	 1	 396
1529	 7.15939	 7.61026	 1	 395
1530	 7.15951	 7.61026	 1	 396
1531	 7.16173	 7.61026	 1	 397
1532	 7.16176	 7.61026	 1	 396
1533	 7.16191	 7.61026	 0	 396
1534	 7.16369	 7.61026	 1	 397
1535	 7.16474	 7.61026	 1	 396
1536	 7.1648	 7.61026	 1	 395
1537	 7.16488	 7.61026	 0	 394
1538	 7.16496	 7.61026	 0	 393
1539	 7.16513	 7.61026	 1	 392
1540	 7.16526	 7.61026	 1	 393
1541	 7.16936	 7.61026	 1	 392
1542	 7.17108	 7.61026	 0	 392
1543	 7.17201	 7.61026	 0	 392
1544	 7.17273	 7.61026	 0	 391
1545	 7.17404	 7.61026	 1	 392
1546	 7.17466	 7.61026	 1	 393
1547	 7.17596	 7.61026	 0	 392
1548	 7.17623	 7.61026	 0	 392
1549	 7.1763	 7.61026	 0	 391
1550	 7.17945	 7.61026	 1	 390
1551	 7.18127	 7.61026	 1	 389
1552	 7.18253	 7.61026	 1	 388
1553	 7.18359	 7.61026	 0	 387
1554	 7.18419	 7.61026	 1	 386
1555	 7.18501	 7.61026	 1	 385
1556	 7.18866	 7.61026	 0	 384
1557	 7.19025	 7.61026	 0	 384
1558	 7.19274	 7.61026	 1	 385
1559	 7.19287	 7.61026	 1	 386
1560	 7.19528	 7.61026	 0	 386
1561	 7.1953	 7.61026	 1	 387
1562	 7.1965	 7.61026	 1	 386
1563	 7.19869	 7.61026	 0	 385
1564	 7.19885	 7.61026	 1	 384
1565	 7.19945	 7.61026	 1	 383
1566	 7.20144	 7.61026	 1	 382
1567	 7.20188	 7.61026	 1	 381
1568	 7.20363	 7.61026	 0	 381
1569	 7.20391	 7.61026	 1	 380
1570	 7.208	 7.61026	 1	 381
1571	 7.20841	 7.61026	 1	 382
1572	 7.20854	 7.61026	 1	 383
1573	 7.21119	 7.61026	 1	 384
1574	 7.2114	 7.61026	 0	 383
1575	 7.21262	 7.61026	 0	 383
1576	 7.21449	 7.61026	 0	 382
1577	 7.21461	 7.61026	 1	 383
1578	 7.21495	 7.61026	 1	 382
1579	 7.21642	 7.61026	 1	 383
1580	 7.21706	 7.61026	 1	 382
1581	 7.21738	 7.61026	 1	 381
1582	 7.21848	 7.61026	 1	 380
1583	 7.22153	 7.61026	 1	 379
1584	 7.22689	 7.61026	 0	 379
1585	 7.2278	 7.61026	 1	 380
1586	 7.22834	 7.61026	 0	 380
1587	 7.23024	 7.61026	 1	 381
1588	 7.23123	 7.61026	 1	 382
1589	 7.23282	 7.61026	 1	 383
1590	 7.23385	 7.61026	 1	 382
1591	 7.23442	 7.61026	 1	 381
1592	 7.23474	 7.61026	 0	 381
1593	 7.23965	 7.61026	 1	 382
1594	 7.24001	 7.61026	 1	 383
1595	 7.24206	 7.61026	 1	 382
1596	 7.24313	 7.61026	 1	 381
1597	 7.24331	 7.61026	 1	 381
1598	 7.24588	 7.61026	 1	 381
1599	 7.24737	 7.61026	 0	 380
1600	 7.24816	 7.61026	 0	 380
1601	 7.24999	 7.61026	 1	 379
1602	 7.25159	 7.61026	 1	 378
1603	 7.2517	 7.61026	 1	 378
1604	 7.25273	 7.61026	 0	 377
1605	 7.25418	 7.61026	 1	 378
1606	 7.25427	 7.61026	 1	 378
1607	 7.25522	 7.61026	 0	 377
1608	 7.25732	 7.61026	 1	 376
1609	 7.25842	 7.61026	 1	 375
1610	 7.25888	 7.61026	 0	 375
1611	 7.25993	 7.61026	 0	 375
1612	 7.261	 7.61026	 1	 374
1613	 7.26153	 7.61026	 1	 373
1614	 7.26207	 7.61026	 1	 373
1615	 7.26234	 7.61026	 1	 374
1616	 7.26471	 7.61026	 1	 373
1617	 7.26516	 7.61026	 0	 372
1618	 7.2661	 7.61026	 0	 371
1619	 7.26803	 7.61026	 1	 371
1620	 7.26888	 7.61026	 1	 370
1621	 7.26985	 7.61026	 1	 369
1622	 7.27003	 7.61026	 1	 370
1623	 7.27153	 7.61026	 0	 369
1624	 7.27157	 7.61026	 1	 368
1625	 7.27303	 7.61026	 1	 368
1626	 7.27975	 7.61026	 1	 367
1627	 7.27999	 7.61026	 1	 366
1628	 7.28343	 7.61026	 1	 365
1629	 7.28469	 7.61026	 1	 364
1630	 7.28518	 7.61026	 1	 363
1631	 7.28521	 7.61026	 1	 363
1632	 7.28604	 7.61026	 0	 362
1633	 7.28646	 7.61026	 1	 361
1634	 7.2865	 7.61026	 1	 360
1635	 7.28756	 7.61026	 0	 359
1636	 7.28941	 7.61026	 1	 360
1637	 7.29059	 7.61026	 0	 360
1638	 7.29357	 7.61026	 1	 359
1639	 7.29475	 7.61026	 0	 358
1640	 7.29485	 7.61026	 1	 357
1641	 7.2962	 7.61026	 0	 356
1642	 7.2995	 7.61026	 1	 355
1643	 7.30001	 7.61026	 0	 354
1644	 7.30018	 7.61026	 0	 354
1645	 7.30296	 7.61026	 1	 353
1646	 7.30394	 7.61026	 1	 352
1647	 7.30542	 7.61026	 1	 352
1648	 7.30669	 7.61026	 1	 353
1649	 7.30696	 7.61026	 1	 354
1650	 7.30796	 7.61026	 0	 353
1651	 7.30857	 7.61026	 0	 352
1652	 7.30868	 7.61026	 1	 351
1653	 7.31098	 7.61026	 0	 350
1654	 7.31294	 7.61026	 1	 351
1655	 7.31346	 7.61026	 1	 351
1656	 7.31361	 7.61026	 1	 350
1657	 7.31724	 7.61026	 0	 349
1658	 7.31846	 7.61026	 0	 348
1659	 7.31902	 7.61026	 1	 349
1660	 7.32057	 7.61026	 1	 349
1661	 7.32097	 7.61026	 1	 349
1662	 7.32108	 7.61026	 1	 348
1663	 7.32426	 7.61026	 0	 347
1664	 7.32701	 7.61026	 1	 346
1665	 7.32736	 7.61026	 0	 345
1666	 7.33049	 7.61026	 1	 344
1667	 7.33251	 7.61026	 1	 345
1668	 7.33365	 7.61026	 0	 344
1669	 7.33538	 7.61026	 0	 343
1670	 7.33587	 7.61026	 0	 343
1671	 7.33815	 7.61026	 1	 343
1672	 7.33823	 7.61026	 1	 343
1673	 7.33835	 7.61026	 1	 344
1674	 7.3386	 7.61026	 0	 343
1675	 7.34095	 7.61026	 0	 342
1676	 7.34105	 7.61026	 0	 341
1677	 7.34283	 7.61026	 0	 341
1678	 7.34312	 7.61026	 0	 340
1679	 7.34536	 7.61026	 1	 339
1680	 7.34577	 7.61026	 1	 339
1681	 7.34587	 7.61026	 0	 338
1682	 7.34618	 7.61026	 0	 337
1683	 7.3502	 7.61026	 0	 336
1684	 7.35054	 7.61026	 0	 335
1685	 7.35128	 7.61026	 0	 334
1686	 7.35177	 7.61026	 0	 333
1687	 7.35207	 7.61026	 1	 332
1688	 7.35566	 7.61026	 1	 331
1689	 7.35592	 7.61026	 1	 330
1690	 7.35744	 7.61026	 1	 331
1691	 7.35745	 7.6082	 1	 332
1692	 7.35808	 7.57102	 1	 333
1693	 7.3581	 7.57102	 1	 334
1694	 7.35816	 7.57102	 0	 333
1695	 7.3587	 7.57102	 1	 332
1696	 7.3588	 7.57102	 0	 331
1697	 7.36162	 7.57102	 1	 330
1698	 7.36194	 7.57102	 1	 331
1699	 7.36266	 7.57102	 0	 330
1700	 7.36297	 7.57102	 1	 329
1701	 7.36406	 7.57102	 0	 328
1702	 7.36412	 7.57102	 0	 327
1703	 7.36604	 7.57102	 1	 327
1704	 7.3669	 7.57102	 1	 328
1705	 7.3669	 7.57102	 1	 329
1706	 7.36691	 7.57102	 1	 330
1707	 7.36754	 7.57102	 1	 331
1708	 7.36756	 7.57102	 1	 332
1709	 7.36797	 7.57102	 1	 331
1710	 7.369	 7.57102	 1	 330
1711	 7.36918	 7.57102	 0	 329
1712	 7.36991	 7.57102	 0	 328
1713	 7.37011	 7.57102	 1	 329
1714	 7.37012	 7.57102	 1	 330
1715	 7.37075	 7.57001	 1	 331
1716	 7.37076	 7.57001	 1	 332
1717	 7.3717	 7.57001	 1	 332
1718	 7.37235	 7.57001	 0	 331
1719	 7.37267	 7.57001	 1	 332
1720	 7.37268	 7.57001	 1	 333
1721	 7.37331	 7.57001	 1	 334
1722	 7.37333	 7.57001	 1	 335
1723	 7.37338	 7.57001	 0	 334
1724	 7.3737	 7.57001	 1	 335
1725	 7.37427	 7.57001	 1	 336
1726	 7.37483	 7.57001	 1	 337
1727	 7.37489	 7.57001	 1	 337
1728	 7.37517	 7.57001	 1	 336
1729	 7.37549	 7.57001	 1	 337
1730	 7.37625	 7.57001	 1	 338
1731	 7.37673	 7.57001	 1	 338
1732	 7.37681	 7.57001	 1	 339
1733	 7.37699	 7.57001	 1	 340
1734	 7.37741	 7.57001	 1	 341
1735	 7.37765	 7.57001	 1	 342
1736	 7.37804	 7.57001	 1	 343
1737	 7.37809	 7.57001	 1	 342
1738	 7.37823	 7.57001	 1	 341
1739	 7.37995	 7.57001	 1	 340
1740	 7.38057	 7.57001	 1	 339
1741	 7.38058	 7.57001	 1	 338
1742	 7.38089	 7.57001	 1	 337
1743	 7.3809	 7.57001	 1	 336
1744	 7.38103	 7.57001	 0	 335
1745	 7.38115	 7.57001	 1	 336
1746	 7.38174	 7.57001	 1	 337
1747	 7.38275	 7.57001	 1	 336
1748	 7.38307	 7.57001	 1	 335
1749	 7.38313	 7.57001	 1	 334
1750	 7.38314	 7.57001	 1	 333
1751	 7.38345	 7.57001	 1	 332
1752	 7.38346	 7.57001	 1	 331
1753	 7.38351	 7.57001	 1	 332
1754	 7.38385	 7.57001	 1	 333
1755	 7.3841	 7.57001	 1	 334
1756	 7.3845	 7.57001	 1	 335
1757	 7.3853	 7.57001	 1	 334
1758	 7.38563	 7.57001	 1	 333
1759	 7.38589	 7.57001	 1	 332
1760	 7.38608	 7.57001	 1	 331
1761	 7.38621	 7.57001	 1	 330
1762	 7.38646	 7.57001	 1	 331
1763	 7.38647	 7.57001	 1	 332
1764	 7.38669	 7.57001	 1	 331
1765	 7.38697	 7.57001	 1	 330
1766	 7.38702	 7.57001	 1	 331
1767	 7.3871	 7.57001	 1	 332
1768	 7.38716	 7.57001	 1	 331
1769	 7.38748	 7.57001	 1	 330
1770	 7.38763	 7.57001	 0	 329
1771	 7.38787	 7.57001	 1	 328
1772	 7.38816	 7.57001	 1	 327
1773	 7.38818	 7.57001	 1	 326
1774	 7.38909	 7.57001	 0	 325
1775	 7.38966	 7.57001	 1	 326
1776	 7.39032	 7.57001	 1	 327
1777	 7.39094	 7.57001	 1	 326
1778	 7.39107	 7.57001	 0	 325
1779	 7.39135	 7.57001	 1	 326
1780	 7.39143	 7.57001	 1	 325
1781	 7.3916	 7.57001	 1	 324
1782	 7.39189	 7.57001	 1	 323
1783	 7.39194	 7.57001	 1	 324
1784	 7.39278	 7.57001	 1	 323
1785	 7.39331	 7.57001	 1	 324
1786	 7.39387	 7.57001	 0	 323
1787	 7.39396	 7.57001	 1	 324
1788	 7.3943	 7.57001	 0	 323
1789	 7.3944	 7.57001	 1	 324
1790	 7.39454	 7.57001	 1	 323
1791	 7.39486	 7.57001	 1	 322
1792	 7.39503	 7.57001	 1	 323
1793	 7.39549	 7.57001	 1	 322
1794	 7.39586	 7.57001	 0	 321
1795	 7.39634	 7.57001	 1	 320
1796	 7.39652	 7.57001	 1	 321
1797	 7.39666	 7.57001	 1	 320
1798	 7.3969	 7.57001	 1	 319
1799	 7.39716	 7.57001	 1	 320
1800	 7.39718	 7.57001	 1	 319
1801	 7.39834	 7.57001	 1	 318
1802	 7.399	 7.57001	 0	 317
1803	 7.39925	 7.57001	 1	 318
1804	 7.39942	 7.57001	 1	 319
1805	 7.39959	 7.57001	 1	 318
1806	 7.39996	 7.57001	 1	 318
1807	 7.40007	 7.57001	 1	 319
1808	 7.40012	 7.57001	 1	 318
1809	 7.40045	 7.57001	 1	 317
1810	 7.40107	 7.57001	 1	 316
1811	 7.40125	 7.57001	 1	 317
1812	 7.4018	 7.57001	 1	 316
1813	 7.4021	 7.57001	 1	 315
1814	 7.40213	 7.57001	 1	 316
1815	 7.40282	 7.57001	 1	 315
1816	 7.40296	 7.57001	 1	 314
1817	 7.40327	 7.57001	 1	 315
1818	 7.40374	 7.57001	 1	 314
1819	 7.4045	 7.57001	 1	 315
1820	 7.40459	 7.57001	 1	 316
1821	 7.4048	 7.57001	 1	 317
1822	 7.40486	 7.57001	 1	 316
1823	 7.40514	 7.57001	 1	 317
1824	 7.40518	 7.57001	 1	 316
1825	 7.40592	 7.57001	 1	 316
1826	 7.40698	 7.57001	 1	 315
1827	 7.40705	 7.57001	 1	 316
1828	 7.40731	 7.57001	 1	 315
1829	 7.40761	 7.57001	 1	 316
1830	 7.40784	 7.57001	 1	 315
1831	 7.40801	 7.57001	 1	 314
1832	 7.40802	 7.57001	 1	 313
1833	 7.40849	 7.57001	 1	 314
1834	 7.4088	 7.57001	 1	 313
1835	 7.40889	 7.57001	 1	 314
1836	 7.40945	 7.57001	 1	 315
1837	 7.40989	 7.57001	 1	 314
1838	 7.41021	 7.57001	 1	 313
1839	 7.41032	 7.57001	 0	 312
1840	 7.411	 7.57001	 1	 311
1841	 7.41142	 7.57001	 1	 311
1842	 7.41171	 7.57001	 1	 310
1843	 7.412	 7.57001	 1	 311
1844	 7.41264	 7.57001	 0	 310
1845	 7.41271	 7.57001	 1	 310
1846	 7.41284	 7.57001	 0	 309
1847	 7.4131	 7.57001	 1	 308
1848	 7.41319	 7.57001	 1	 308
1849	 7.41343	 7.57001	 1	 307
1850	 7.41366	 7.57001	 1	 306
1851	 7.41378	 7.57001	 1	 307
1852	 7.41379	 7.57001	 1	 306
1853	 7.41396	 7.57001	 1	 307
1854	 7.41438	 7.57001	 1	 308
1855	 7.4146	 7.57001	 1	 309
1856	 7.4147	 7.57001	 1	 310
1857	 7.41485	 7.57001	 1	 310
1858	 7.41494	 7.57001	 1	 309
1859	 7.41512	 7.57001	 0	 308
1860	 7.41633	 7.57001	 1	 309
1861	 7.41716	 7.57001	 1	 310
1862	 7.41726	 7.57001	 1	 311
1863	 7.41756	 7.57001	 0	 310
1864	 7.41781	 7.57001	 1	 311
1865	 7.41805	 7.57001	 1	 310
1866	 7.41807	 7.57001	 1	 309
1867	 7.41814	 7.57001	 1	 309
1868	 7.41872	 7.57001	 1	 308
1869	 7.41899	 7.57001	 1	 307
1870	 7.41904	 7.57001	 0	 306
1871	 7.41921	 7.57001	 1	 307
1872	 7.41933	 7.57001	 1	 306
1873	 7.41961	 7.57001	 1	 305
1874	 7.41987	 7.57001	 1	 306
1875	 7.42038	 7.57001	 1	 307
1876	 7.42071	 7.57001	 1	 306
1877	 7.42102	 7.57001	 1	 307
1878	 7.42216	 7.57001	 1	 306
1879	 7.42254	 7.57001	 1	 307
1880	 7.42263	 7.57001	 1	 308
1881	 7.42281	 7.57001	 1	 308
1882	 7.42284	 7.57001	 1	 309
1883	 7.42286	 7.57001	 1	 309
1884	 7.42396	 7.57001	 1	 310
1885	 7.42423	 7.57001	 1	 309
1886	 7.42448	 7.57001	 1	 308
1887	 7.42453	 7.57001	 1	 307
1888	 7.42454	 7.57001	 0	 306
1889	 7.42459	 7.57001	 1	 307
1890	 7.42511	 7.57001	 1	 308
1891	 7.42521	 7.57001	 0	 307
1892	 7.42534	 7.57001	 1	 306
1893	 7.42534	 7.57001	 1	 307
1894	 7.42566	 7.57001	 1	 308
1895	 7.42605	 7.57001	 1	 308
1896	 7.42658	 7.57001	 1	 309
1897	 7.42678	 7.57001	 1	 308
1898	 7.42689	 7.57001	 1	 309
1899	 7.42762	 7.57001	 1	 308
1900	 7.42772	 7.57001	 1	 307
1901	 7.42774	 7.57001	 1	 307
1902	 7.42794	 7.57001	 1	 306
1903	 7.42814	 7.57001	 1	 306
1904	 7.42968	 7.57001	 1	 305
1905	 7.42989	 7.57001	 1	 305
1906	 7.43001	 7.57001	 1	 304
1907	 7.43071	 7.57001	 1	 304
1908	 7.43084	 7.57001	 1	 303
1909	 7.43115	 7.57001	 1	 304
1910	 7.43116	 7.57001	 1	 303
1911	 7.43132	 7.57001	 1	 303
1912	 7.43146	 7.57001	 1	 303
1913	 7.43218	 7.57001	 0	 302
1914	 7.43267	 7.57001	 1	 301
1915	 7.43277	 7.57001	 1	 300
1916	 7.43282	 7.57001	 1	 301
1917	 7.43301	 7.57001	 1	 302
1918	 7.43322	 7.57001	 0	 301
1919	 7.43343	 7.57001	 1	 300
1920	 7.43357	 7.57001	 1	 301
1921	 7.43416	 7.57001	 1	 302
1922	 7.43441	 7.57001	 1	 301
1923	 7.43473	 7.57001	 1	 300
1924	 7.43557	 7.57001	 1	 299
1925	 7.43566	 7.57001	 1	 299
1926	 7.4361	 7.57001	 1	 298
1927	 7.43641	 7.57001	 0	 297
1928	 7.43645	 7.57001	 1	 296
1929	 7.43652	 7.57001	 1	 295
1930	 7.43697	 7.57001	 1	 296
1931	 7.43736	 7.57001	 1	 297
1932	 7.43801	 7.57001	 1	 297
1933	 7.43861	 7.57001	 0	 296
1934	 7.43933	 7.57001	 1	 296
1935	 7.43995	 7.57001	 0	 295
1936	 7.4403	 7.57001	 1	 294
1937	 7.4413	 7.57001	 1	 293
1938	 7.4415	 7.57001	 1	 292
1939	 7.44171	 7.57001	 1	 291
1940	 7.44209	 7.57001	 1	 291
1941	 7.4422	 7.57001	 0	 290
1942	 7.44229	 7.57001	 0	 289
1943	 7.44254	 7.57001	 1	 288
1944	 7.44264	 7.57001	 1	 287
1945	 7.44266	 7.57001	 1	 287
1946	 7.44276	 7.57001	 1	 286
1947	 7.44281	 7.57001	 1	 287
1948	 7.44304	 7.57001	 1	 286
1949	 7.44341	 7.57001	 1	 287
1950	 7.44434	 7.57001	 0	 286
1951	 7.44482	 7.57001	 1	 286
1952	 7.44573	 7.57001	 1	 287
1953	 7.44574	 7.57001	 0	 286
1954	 7.44576	 7.57001	 1	 287
1955	 7.44609	 7.57001	 1	 287
1956	 7.44633	 7.57001	 1	 288
1957	 7.44668	 7.57001	 1	 287
1958	 7.447	 7.57001	 1	 286
1959	 7.44717	 7.57001	 1	 285
1960	 7.44743	 7.57001	 1	 284
1961	 7.44749	 7.57001	 1	 283
1962	 7.44781	 7.57001	 1	 282
1963	 7.44814	 7.57001	 1	 281
1964	 7.44863	 7.57001	 1	 280
1965	 7.44977	 7.57001	 1	 279
1966	 7.45066	 7.57001	 1	 280
1967	 7.45075	 7.57001	 1	 281
1968	 7.4508	 7.57001	 1	 281
1969	 7.45093	 7.57001	 1	 281
1970	 7.45125	 7.57001	 1	 282
1971	 7.45135	 7.57001	 1	 283
1972	 7.45137	 7.57001	 1	 283
1973	 7.45146	 7.57001	 1	 282
1974	 7.45167	 7.57001	 1	 281
1975	 7.45173	 7.57001	 1	 280
1976	 7.45188	 7.57001	 1	 280
1977	 7.45208	 7.57001	 1	 280
1978	 7.45238	 7.57001	 1	 279
1979	 7.45243	 7.57001	 1	 279
1980	 7.45251	 7.57001	 1	 279
1981	 7.45255	 7.57001	 1	 278
1982	 7.45336	 7.57001	 1	 277
1983	 7.45419	 7.57001	 0	 276
1984	 7.45459	 7.57001	 1	 275
1985	 7.45474	 7.57001	 1	 274
1986	 7.45497	 7.57001	 1	 273
1987	 7.45559	 7.57001	 1	 272
1988	 7.4562	 7.57001	 1	 271
1989	 7.45641	 7.57001	 1	 270
1990	 7.45807	 7.57001	 1	 269
1991	 7.45809	 7.57001	 1	 269
1992	 7.45819	 7.57001	 0	 268
1993	 7.45856	 7.57001	 1	 267
1994	 7.45927	 7.57001	 0	 266
1995	 7.45961	 7.57001	 1	 265
1996	 7.45978	 7.57001	 1	 264
1997	 7.46013	 7.57001	 1	 265
1998	 7.46038	 7.57001	 1	 264
1999	 7.46067	 7.57001	 1	 264
2000	 7.46073	 7.57001	 1	 265
2001	 7.46107	 7.57001	 1	 264
2002	 7.46134	 7.57001	 1	 263
2003	 7.4614	 7.57001	 1	 262
2004	 7.46162	 7.57001	 1	 262
2005	 7.46201	 7.57001	 1	 261
2006	 7.46203	 7.57001	 1	 261
2007	 7.46214	 7.57001	 1	 260
2008	 7.46265	 7.57001	 0	 259
2009	 7.4634	 7.57001	 1	 260
2010	 7.46353	 7.57001	 1	 261
2011	 7.46363	 7.57001	 1	 261
2012	 7.46366	 7.57001	 1	 262
2013	 7.46397	 7.57001	 1	 263
2014	 7.464	 7.57001	 1	 264
2015	 7.46417	 7.57001	 1	 265
2016	 7.46457	 7.57001	 1	 266
2017	 7.46469	 7.57001	 1	 266
2018	 7.46485	 7.57001	 1	 265
2019	 7.465	 7.57001	 1	 264
2020	 7.46511	 7.57001	 1	 264
2021	 7.46511	 7.57001	 1	 263
2022	 7.46516	 7.57001	 1	 264
2023	 7.46571	 7.57001	 1	 264
2024	 7.46582	 7.57001	 1	 264
2025	 7.46597	 7.57001	 1	 263
2026	 7.46645	 7.57001	 1	 262
2027	 7.46695	 7.57001	 1	 261
2028	 7.46809	 7.57001	 1	 261
2029	 7.46809	 7.57001	 1	 262
2030	 7.46809	 7.57001	 1	 261
2031	 7.46853	 7.57001	 1	 262
2032	 7.46869	 7.57001	 1	 263
2033	 7.46912	 7.57001	 1	 263
2034	 7.4694	 7.57001	 1	 263
2035	 7.4699	 7.57001	 1	 263
2036	 7.46996	 7.57001	 1	 264
2037	 7.47013	 7.57001	 1	 263
2038	 7.4702	 7.57001	 1	 262
2039	 7.47106	 7.57001	 1	 261
2040	 7.47169	 7.57001	 1	 260
2041	 7.4718	 7.57001	 1	 259
2042	 7.47214	 7.57001	 1	 259
2043	 7.47262	 7.57001	 1	 258
2044	 7.47285	 7.57001	 1	 257
2045	 7.4729	 7.57001	 1	 258
2046	 7.47311	 7.57001	 1	 257
2047	 7.47325	 7.57001	 1	 256
2048	 7.47355	 7.57001	 1	 257
2049	 7.47385	 7.57001	 1	 256
2050	 7.47397	 7.57001	 1	 255
2051	 7.47407	 7.57001	 1	 254
2052	 7.47415	 7.57001	 1	 253
2053	 7.47433	 7.57001	 1	 252
2054	 7.47442	 7.57001	 1	 251
2055	 7.47442	 7.57001	 1	 250
2056	 7.47472	 7.57001	 1	 249
2057	 7.47492	 7.57001	 1	 248
2058	 7.47507	 7.57001	 0	 247
2059	 7.47508	 7.57001	 1	 246
2060	 7.47559	 7.57001	 1	 245
2061	 7.47595	 7.57001	 1	 244
2062	 7.47605	 7.57001	 1	 243
2063	 7.47617	 7.57001	 1	 243
2064	 7.47681	 7.57001	 1	 243
2065	 7.4769	 7.57001	 1	 242
2066	 7.4769	 7.57001	 0	 241
2067	 7.47717	 7.57001	 1	 240
2068	 7.47775	 7.57001	 1	 241
2069	 7.47801	 7.57001	 1	 240
2070	 7.47835	 7.57001	 1	 240
2071	 7.47842	 7.57001	 1	 241
2072	 7.47845	 7.57001	 1	 241
2073	 7.47854	 7.57001	 1	 240
2074	 7.47884	 7.57001	 1	 239
2075	 7.47909	 7.57001	 1	 239
2076	 7.47915	 7.57001	 0	 238
2077	 7.47915	 7.57001	 1	 239
2078	 7.4792	 7.57001	 1	 238
2079	 7.47927	 7.57001	 1	 237
2080	 7.47929	 7.57001	 1	 236
2081	 7.4793	 7.57001	 1	 236
2082	 7.4796	 7.57001	 1	 235
2083	 7.47963	 7.57001	 1	 234
2084	 7.47975	 7.57001	 1	 234
2085	 7.47978	 7.57001	 1	 233
2086	 7.47993	 7.57001	 1	 232
2087	 7.48003	 7.57001	 1	 231
2088	 7.48036	 7.57001	 1	 230
2089	 7.48074	 7.57001	 1	 229
2090	 7.48082	 7.57001	 1	 229
2091	 7.48086	 7.57001	 1	 229
2092	 7.48199	 7.57001	 1	 228
2093	 7.48314	 7.57001	 1	 227
2094	 7.48346	 7.57001	 0	 226
2095	 7.48346	 7.57001	 1	 225
2096	 7.48378	 7.57001	 1	 225
2097	 7.48378	 7.57001	 1	 225
2098	 7.48384	 7.57001	 0	 224
2099	 7.4845	 7.57001	 1	 223
2100	 7.48466	 7.57001	 1	 222
2101	 7.48471	 7.57001	 1	 221
2102	 7.48477	 7.57001	 1	 220
2103	 7.48499	 7.57001	 1	 219
2104	 7.48508	 7.57001	 1	 218
2105	 7.48571	 7.57001	 0	 217
2106	 7.48584	 7.57001	 1	 216
2107	 7.48643	 7.57001	 1	 215
2108	 7.48663	 7.57001	 1	 214
2109	 7.48669	 7.57001	 1	 213
2110	 7.48696	 7.57001	 1	 212
2111	 7.48717	 7.57001	 1	 211
2112	 7.48727	 7.57001	 1	 210
2113	 7.4874	 7.57001	 1	 209
2114	 7.4877	 7.57001	 1	 208
2115	 7.4878	 7.57001	 1	 207
2116	 7.48787	 7.57001	 1	 206
2117	 7.48808	 7.57001	 1	 205
2118	 7.4885	 7.57001	 1	 204
2119	 7.48878	 7.57001	 1	 203
2120	 7.48883	 7.57001	 1	 202
2121	 7.48888	 7.57001	 1	 201
2122	 7.48891	 7.57001	 1	 200
2123	 7.48894	 7.57001	 1	 199
2124	 7.48923	 7.57001	 1	 198
2125	 7.4894	 7.57001	 1	 197
2126	 7.4896	 7.57001	 1	 196
2127	 7.48976	 7.57001	 0	 195
2128	 7.4899	 7.57001	 1	 194
2129	 7.49017	 7.57001	 1	 193
2130	 7.49048	 7.57001	 1	 192
2131	 7.49107	 7.57001	 1	 191
2132	 7.49132	 7.57001	 1	 190
2133	 7.49133	 7.57001	 1	 189
2134	 7.49139	 7.57001	 1	 188
2135	 7.4914	 7.57001	 1	 187
2136	 7.49149	 7.57001	 1	 186
2137	 7.49171	 7.57001	 1	 185
2138	 7.49223	 7.57001	 1	 184
2139	 7.49249	 7.57001	 0	 183
2140	 7.49251	 7.57001	 1	 182
2141	 7.49278	 7.57001	 1	 181
2142	 7.49288	 7.57001	 1	 180
2143	 7.49308	 7.57001	 1	 179
2144	 7.4932	 7.57001	 1	 178
2145	 7.49335	 7.57001	 1	 177
2146	 7.49347	 7.57001	 1	 176
2147	 7.49388	 7.57001	 1	 175
2148	 7.49392	 7.57001	 1	 174
2149	 7.49413	 7.57001	 1	 173
2150	 7.49416	 7.57001	 1	 172
2151	 7.49416	 7.57001	 1	 171
2152	 7.49416	 7.57001	 1	 170
2153	 7.49416	 7.57001	 1	 169
2154	 7.49416	 7.57001	 1	 168
2155	 7.49416	 7.57001	 1	 167
2156	 7.49416	 7.57001	 1	 166
2157	 7.49416	 7.57001	 1	 165
2158	 7.49416	 7.57001	 1	 164
2159	 7.49416	 7.57001	 1	 163
2160	 7.49416	 7.57001	 1	 162
2161	 7.49416	 7.57001	 1	 161
2162	 7.49416	 7.57001	 1	 160
2163	 7.49416	 7.57001	 1	 159
2164	 7.49416	 7.57001	 1	 158
2165	 7.49416	 7.57001	 1	 157
2166	 7.49416	 7.57001	 1	 156
2167	 7.49416	 7.57001	 1	 155
2168	 7.49416	 7.57001	 1	 154
2169	 7.49416	 7.57001	 1	 153
2170	 7.49416	 7.57001	 1	 152
2171	 7.49416	 7.57001	 1	 151
2172	 7.49416	 7.57001	 1	 150
2173	 7.49416	 7.57001	 1	 149
2174	 7.49416	 7.57001	 1	 148
2175	 7.49416	 7.57001	 1	 147
2176	 7.49416	 7.57001	 1	 146
2177	 7.49416	 7.57001	 1	 145
2178	 7.49416	 7.57001	 1	 144
2179	 7.49416	 7.57001	 1	 143
2180	 7.49416	 7.57001	 1	 142
2181	 7.49416	 7.57001	 1	 141
2182	 7.49416	 7.57001	 1	 140
2183	 7.49416	 7.57001	 1	 139
2184	 7.49416	 7.57001	 1	 138
2185	 7.49416	 7.57001	 1	 137
2186	 7.49416	 7.57001	 1	 136
2187	 7.49416	 7.57001	 1	 135
2188	 7.49416	 7.57001	 1	 134
2189	 7.49416	 7.57001	 1	 133
2190	 7.49416	 7.57001	 1	 132
2191	 7.49416	 7.57001	 1	 131
2192	 7.49416	 7.57001	 1	 130
2193	 7.49416	 7.57001	 1	 129
2194	 7.49416	 7.57001	 1	 128
2195	 7.49416	 7.57001	 1	 127
2196	 7.49416	 7.57001	 1	 126
2197	 7.49416	 7.57001	 1	 125
2198	 7.49416	 7.57001	 1	 124
2199	 7.49416	 7.57001	 1	 123
2200	 7.49416	 7.57001	 1	 122
2201	 7.49416	 7.57001	 1	 121
2202	 7.49416	 7.57001	 1	 120
2203	 7.49416	 7.57001	 1	 119
2204	 7.49416	 7.57001	 1	 118
2205	 7.49416	 7.57001	 1	 117
2206	 7.49416	 7.57001	 1	 116
2207	 7.49416	 7.57001	 1	 115
2208	 7.49416	 7.57001	 1	 114
2209	 7.49416	 7.57001	 1	 113
2210	 7.49416	 7.57001	 1	 112
2211	 7.49416	 7.57001	 1	 111
2212	 7.49416	 7.57001	 1	 110
2213	 7.49416	 7.57001	 1	 109
2214	 7.49416	 7.57001	 1	 108
2215	 7.49416	 7.57001	 1	 107
2216	 7.49416	 7.57001	 1	 106
2217	 7.49416	 7.57001	 1	 105
2218	 7.49416	 7.57001	 1	 104
2219	 7.49416	 7.57001	 1	 103
2220	 7.49416	 7.57001	 1	 102
2221	 7.49416	 7.57001	 1	 101
2222	 7.49416	 7.57001	 1	 100
2223	 7.49416	 7.57001	 1	 99
2224	 7.49416	 7.57001	 1	 98
2225	 7.49416	 7.57001	 1	 97
2226	 7.49416	 7.57001	 1	 96
2227	 7.49416	 7.57001	 1	 95
2228	 7.49416	 7.57001	 1	 94
2229	 7.49416	 7.57001	 1	 93
2230	 7.49416	 7.57001	 1	 92
2231	 7.49416	 7.57001	 1	 91
2232	 7.49416	 7.57001	 1	 90
2233	 7.49416	 7.57001	 1	 89
2234	 7.49416	 7.57001	 1	 88
2235	 7.49416	 7.57001	 1	 87
2236	 7.49416	 7.57001	 1	 86
2237	 7.49416	 7.57001	 1	 85
2238	 7.49416	 7.57001	 1	 84
2239	 7.49416	 7.57001	 1	 83
2240	 7.49416	 7.57001	 1	 82
2241	 7.49416	 7.57001	 1	 81
2242	 7.49416	 7.57001	 1	 80
2243	 7.49416	 7.57001	 1	 79
2244	 7.49416	 7.57001	 1	 78
2245	 7.49416	 7.57001	 1	 77
2246	 7.49416	 7.57001	 1	 76
2247	 7.49416	 7.57001	 1	 75
2248	 7.49416	 7.57001	 1	 74
2249	 7.49416	 7.57001	 1	 73
2250	 7.49416	 7.57001	 1	 72
2251	 7.49416	 7.57001	 1	 71
2252	 7.49416	 7.57001	 1	 70
2253	 7.49416	 7.57001	 1	 69
2254	 7.49416	 7.57001	 1	 68
2255	 7.49416	 7.57001	 1	 67
2256	 7.49416	 7.57001	 1	 66
2257	 7.49416	 7.57001	 1	 65
2258	 7.49416	 7.57001	 1	 64
2259	 7.49416	 7.57001	 1	 63
2260	 7.49416	 7.57001	 1	 62
2261	 7.49416	 7.57001	 1	 61
2262	 7.49416	 7.57001	 1	 60
2263	 7.49416	 7.57001	 1	 59
2264	 7.49416	 7.57001	 1	 58
2265	 7.49416	 7.57001	 1	 57
2266	 7.49416	 7.57001	 1	 56
2267	 7.49416	 7.57001	 1	 55
2268	 7.49416	 7.57001	 1	 54
2269	 7.49416	 7.57001	 1	 53
2270	 7.49416	 7.57001	 1	 52
2271	 7.49416	 7.57001	 1	 51
2272	 7.49416	 7.57001	 1	 50
2273	 7.49416	 7.57001	 1	 49
2274	 7.49416	 7.57001	 1	 48
2275	 7.49416	 7.57001	 1	 47
2276	 7.49416	 7.57001	 1	 46
2277	 7.49416	 7.57001	 1	 45
2278	 7.49416	 7.57001	 1	 44
2279	 7.49416	 7.57001	 1	 43
2280	 7.49416	 7.57001	 1	 42
2281	 7.49416	 7.57001	 1	 41
2282	 7.49416	 7.57001	 1	 40
2283	 7.49416	 7.57001	 1	 39
2284	 7.49416	 7.57001	 1	 38
2285	 7.49416	 7.57001	 1	 37
2286	 7.49416	 7.57001	 1	 36
2287	 7.49416	 7.57001	 1	 35
2288	 7.49416	 7.57001	 1	 34
2289	 7.49416	 7.57001	 1	 33
2290	 7.49416	 7.57001	 1	 32
2291	 7.49416	 7.57001	 1	 31
2292	 7.49416	 7.57001	 1	 30
2293	 7.49416	 7.57001	 1	 29
2294	 7.49416	 7.57001	 1	 28
2295	 7.49416	 7.57001	 1	 27
2296	 7.49416	 7.57001	 1	 26
2297	 7.49416	 7.57001	 1	 25
2298	 7.49416	 7.57001	 1	 24
2299	 7.49416	 7.57001	 1	 23
2300	 7.49416	 7.57001	 1	 22
2301	 7.49416	 7.57001	 1	 21
2302	 7.49416	 7.57001	 1	 20
2303	 7.49416	 7.57001	 1	 19
2304	 7.49416	 7.57001	 1	 18
2305	 7.49416	 7.57001	 1	 17
2306	 7.49416	 7.57001	 1	 16
2307	 7.49416	 7.57001	 1	 15
2308	 7.49416	 7.57001	 1	 14
2309	 7.49416	 7.57001	 1	 13
2310	 7.49416	 7.57001	 1	 12
2311	 7.49416	 7.57001	 1	 11
2312	 7.49416	 7.57001	 1	 10
2313	 7.49416	 7.57001	 1	 9
2314	 7.49416	 7.57001	 1	 8
2315	 7.49416	 7.57001	 1	 7
2316	 7.49416	 7.57001	 1	 6
2317	 7.49416	 7.57001	 1	 5
2318	 7.49416	 7.57001	 1	 4
2319	 7.49416	 7.57001	 1	 3
2320	 7.49416	 7.57001	 1	 2
2321	 7.49416	 7.57001	 1	 1
2322	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.500_20190114_1711_10.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.50
# optRelaxX 0.50
# optRelaxY 0.50
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.69804	 7.82716	 0	 287
533	 3.70516	 7.82716	 0	 288
534	 3.75049	 7.82716	 0	 288
535	 3.75663	 7.75762	 0	 289
536	 3.7592	 7.75762	 0	 290
537	 3.7724	 7.75762	 0	 291
538	 3.78018	 7.75762	 0	 292
539	 3.78673	 7.75762	 0	 293
540	 3.79807	 7.75762	 0	 294
541	 3.80323	 7.75762	 0	 293
542	 3.8055	 7.75762	 0	 294
543	 3.81376	 7.75762	 0	 295
544	 3.81751	 7.75762	 0	 295
545	 3.8309	 7.75762	 0	 295
546	 3.8495	 7.74795	 0	 296
547	 3.86934	 7.74795	 0	 296
548	 3.89093	 7.74795	 0	 297
549	 3.91527	 7.74795	 0	 298
550	 3.92483	 7.74795	 0	 299
551	 3.92799	 7.74795	 0	 300
552	 3.94798	 7.74795	 0	 300
553	 3.95441	 7.74795	 0	 300
554	 3.96202	 7.74795	 0	 301
555	 3.96427	 7.74795	 0	 301
556	 3.9655	 7.74795	 0	 301
557	 3.97173	 7.74795	 0	 302
558	 3.97374	 7.74795	 0	 303
559	 3.9881	 7.74795	 0	 304
560	 3.99056	 7.74795	 0	 305
561	 3.99819	 7.74795	 0	 306
562	 4.00527	 7.74795	 0	 307
563	 4.02251	 7.74795	 0	 308
564	 4.02429	 7.69693	 0	 309
565	 4.02672	 7.69693	 0	 310
566	 4.03828	 7.69693	 0	 311
567	 4.04211	 7.69693	 0	 312
568	 4.05084	 7.69693	 0	 311
569	 4.05953	 7.69693	 0	 312
570	 4.06615	 7.69693	 0	 313
571	 4.06783	 7.696	 0	 314
572	 4.07909	 7.696	 0	 315
573	 4.09112	 7.696	 0	 316
574	 4.09121	 7.696	 0	 317
575	 4.09732	 7.696	 0	 317
576	 4.10466	 7.696	 0	 317
577	 4.11022	 7.696	 0	 318
578	 4.11875	 7.696	 0	 318
579	 4.12282	 7.696	 0	 317
580	 4.12822	 7.696	 0	 318
581	 4.15523	 7.696	 0	 319
582	 4.16165	 7.696	 0	 320
583	 4.16892	 7.696	 0	 320
584	 4.16986	 7.696	 0	 321
585	 4.17339	 7.696	 0	 320
586	 4.17412	 7.696	 0	 321
587	 4.17977	 7.696	 0	 322
588	 4.18656	 7.696	 0	 323
589	 4.1956	 7.696	 0	 324
590	 4.20162	 7.63655	 0	 325
591	 4.20355	 7.63655	 0	 326
592	 4.21334	 7.63655	 0	 327
593	 4.22416	 7.61646	 0	 328
594	 4.22487	 7.61646	 0	 329
595	 4.23743	 7.61646	 0	 330
596	 4.25119	 7.61646	 0	 331
597	 4.25126	 7.61646	 0	 331
598	 4.25289	 7.61026	 0	 332
599	 4.26047	 7.61026	 0	 333
600	 4.2636	 7.61026	 0	 334
601	 4.28093	 7.61026	 0	 335
602	 4.2817	 7.61026	 0	 335
603	 4.28322	 7.61026	 0	 336
604	 4.2852	 7.61026	 0	 337
605	 4.28594	 7.61026	 0	 338
606	 4.29917	 7.61026	 0	 339
607	 4.30405	 7.61026	 0	 340
608	 4.30613	 7.61026	 0	 341
609	 4.31169	 7.61026	 0	 342
610	 4.31533	 7.61026	 0	 343
611	 4.31642	 7.61026	 0	 344
612	 4.32567	 7.61026	 0	 344
613	 4.32919	 7.61026	 0	 344
614	 4.33188	 7.61026	 0	 345
615	 4.35924	 7.61026	 0	 346
616	 4.3628	 7.61026	 0	 346
617	 4.36738	 7.61026	 0	 346
618	 4.36816	 7.61026	 0	 347
619	 4.37642	 7.61026	 0	 348
620	 4.37669	 7.61026	 0	 349
621	 4.37794	 7.61026	 0	 350
622	 4.38754	 7.61026	 0	 351
623	 4.39692	 7.61026	 0	 352
624	 4.41477	 7.61026	 0	 353
625	 4.41554	 7.61026	 0	 353
626	 4.41824	 7.61026	 0	 354
627	 4.41916	 7.61026	 0	 353
628	 4.42707	 7.61026	 0	 354
629	 4.42979	 7.61026	 0	 354
630	 4.44177	 7.61026	 0	 355
631	 4.44441	 7.61026	 0	 356
632	 4.44745	 7.61026	 0	 356
633	 4.44916	 7.61026	 0	 356
634	 4.45034	 7.61026	 0	 357
635	 4.45981	 7.61026	 0	 358
636	 4.4605	 7.61026	 0	 359
637	 4.4605	 7.61026	 0	 360
638	 4.46531	 7.61026	 0	 361
639	 4.48058	 7.61026	 0	 361
640	 4.50072	 7.61026	 0	 361
641	 4.50347	 7.61026	 0	 362
642	 4.50479	 7.61026	 0	 363
643	 4.51066	 7.61026	 0	 364
644	 4.51636	 7.61026	 0	 365
645	 4.54027	 7.61026	 0	 364
646	 4.54363	 7.61026	 0	 365
647	 4.54857	 7.61026	 0	 366
648	 4.55482	 7.61026	 0	 367
649	 4.55523	 7.61026	 0	 368
650	 4.55593	 7.61026	 0	 369
651	 4.55611	 7.61026	 0	 370
652	 4.55764	 7.61026	 0	 371
653	 4.55946	 7.61026	 0	 370
654	 4.56166	 7.61026	 0	 371
655	 4.56849	 7.61026	 0	 372
656	 4.57627	 7.61026	 0	 372
657	 4.5837	 7.61026	 0	 373
658	 4.58536	 7.61026	 0	 373
659	 4.59273	 7.61026	 0	 374
660	 4.60047	 7.61026	 0	 374
661	 4.60791	 7.61026	 0	 375
662	 4.6095	 7.61026	 0	 375
663	 4.61101	 7.61026	 0	 376
664	 4.61134	 7.61026	 0	 377
665	 4.612	 7.61026	 0	 378
666	 4.61202	 7.61026	 0	 379
667	 4.61756	 7.61026	 0	 380
668	 4.62136	 7.61026	 0	 381
669	 4.62174	 7.61026	 0	 382
670	 4.62442	 7.61026	 0	 383
671	 4.62595	 7.61026	 0	 384
672	 4.62969	 7.61026	 0	 384
673	 4.64063	 7.61026	 0	 385
674	 4.64378	 7.61026	 0	 386
675	 4.64497	 7.61026	 0	 385
676	 4.64748	 7.61026	 0	 385
677	 4.65084	 7.61026	 0	 386
678	 4.65438	 7.61026	 0	 386
679	 4.65532	 7.61026	 0	 387
680	 4.65792	 7.61026	 0	 388
681	 4.6609	 7.61026	 0	 389
682	 4.6618	 7.61026	 0	 389
683	 4.66612	 7.61026	 0	 389
684	 4.67566	 7.61026	 0	 388
685	 4.68448	 7.61026	 0	 389
686	 4.68646	 7.61026	 0	 390
687	 4.69119	 7.61026	 0	 391
688	 4.69278	 7.61026	 0	 392
689	 4.69705	 7.61026	 0	 392
690	 4.71192	 7.61026	 0	 393
691	 4.71997	 7.61026	 0	 394
692	 4.72618	 7.61026	 0	 395
693	 4.72679	 7.61026	 0	 395
694	 4.73437	 7.61026	 0	 396
695	 4.7433	 7.61026	 0	 397
696	 4.74915	 7.61026	 0	 398
697	 4.75071	 7.61026	 0	 399
698	 4.75078	 7.61026	 0	 400
699	 4.76332	 7.61026	 0	 401
700	 4.76779	 7.61026	 0	 402
701	 4.77658	 7.61026	 0	 403
702	 4.77666	 7.61026	 0	 404
703	 4.77844	 7.61026	 0	 405
704	 4.78726	 7.61026	 0	 406
705	 4.79208	 7.61026	 0	 406
706	 4.79812	 7.61026	 0	 407
707	 4.80202	 7.61026	 0	 407
708	 4.80222	 7.61026	 0	 408
709	 4.80353	 7.61026	 0	 407
710	 4.80386	 7.61026	 0	 406
711	 4.80899	 7.61026	 0	 406
712	 4.81721	 7.61026	 0	 407
713	 4.81903	 7.61026	 0	 408
714	 4.83249	 7.61026	 0	 408
715	 4.8459	 7.61026	 0	 409
716	 4.84762	 7.61026	 0	 408
717	 4.86801	 7.61026	 0	 407
718	 4.87228	 7.61026	 0	 406
719	 4.8768	 7.61026	 0	 407
720	 4.87916	 7.61026	 0	 407
721	 4.88763	 7.61026	 0	 406
722	 4.89717	 7.61026	 0	 407
723	 4.90424	 7.61026	 0	 408
724	 4.90754	 7.61026	 0	 408
725	 4.9093	 7.61026	 0	 407
726	 4.91057	 7.61026	 0	 407
727	 4.92274	 7.61026	 0	 406
728	 4.92331	 7.61026	 0	 407
729	 4.92967	 7.61026	 0	 406
730	 4.93095	 7.61026	 0	 405
731	 4.93453	 7.61026	 0	 404
732	 4.93478	 7.61026	 0	 405
733	 4.94217	 7.61026	 0	 405
734	 4.94268	 7.61026	 0	 406
735	 4.94807	 7.61026	 0	 406
736	 4.95235	 7.61026	 0	 406
737	 4.95249	 7.61026	 0	 406
738	 4.95282	 7.61026	 0	 407
739	 4.95384	 7.61026	 0	 407
740	 4.9551	 7.61026	 0	 408
741	 4.9594	 7.61026	 0	 409
742	 4.96821	 7.61026	 0	 410
743	 4.97208	 7.61026	 0	 409
744	 4.97363	 7.61026	 0	 409
745	 4.98189	 7.61026	 0	 410
746	 4.98574	 7.61026	 0	 411
747	 4.998	 7.61026	 0	 412
748	 4.99931	 7.61026	 0	 411
749	 5.00025	 7.61026	 0	 411
750	 5.01869	 7.61026	 0	 410
751	 5.02366	 7.61026	 0	 411
752	 5.02442	 7.61026	 0	 410
753	 5.02753	 7.61026	 0	 410
754	 5.02829	 7.61026	 0	 411
755	 5.03331	 7.61026	 0	 411
756	 5.03821	 7.61026	 0	 412
757	 5.04958	 7.61026	 0	 412
758	 5.05595	 7.61026	 0	 412
759	 5.0614	 7.61026	 0	 413
760	 5.07877	 7.61026	 0	 413
761	 5.08049	 7.61026	 0	 414
762	 5.08373	 7.61026	 0	 415
763	 5.08841	 7.61026	 0	 414
764	 5.09523	 7.61026	 0	 415
765	 5.1019	 7.61026	 0	 416
766	 5.11285	 7.61026	 0	 417
767	 5.11358	 7.61026	 0	 418
768	 5.11929	 7.61026	 0	 419
769	 5.12319	 7.61026	 0	 420
770	 5.12677	 7.61026	 0	 419
771	 5.13097	 7.61026	 0	 418
772	 5.13811	 7.61026	 0	 419
773	 5.1397	 7.61026	 0	 420
774	 5.15003	 7.61026	 0	 419
775	 5.15043	 7.61026	 0	 419
776	 5.15958	 7.61026	 0	 418
777	 5.1597	 7.61026	 0	 419
778	 5.16444	 7.61026	 0	 420
779	 5.17454	 7.61026	 0	 421
780	 5.17797	 7.61026	 0	 420
781	 5.17923	 7.61026	 0	 419
782	 5.1802	 7.61026	 0	 420
783	 5.18453	 7.61026	 0	 421
784	 5.1855	 7.61026	 0	 422
785	 5.18738	 7.61026	 0	 422
786	 5.19335	 7.61026	 0	 422
787	 5.19673	 7.61026	 0	 423
788	 5.19699	 7.61026	 0	 422
789	 5.20759	 7.61026	 0	 421
790	 5.21355	 7.61026	 0	 420
791	 5.21771	 7.61026	 0	 419
792	 5.23456	 7.61026	 0	 420
793	 5.24382	 7.61026	 0	 420
794	 5.25255	 7.61026	 0	 419
795	 5.2538	 7.61026	 0	 418
796	 5.25711	 7.61026	 0	 417
797	 5.26701	 7.61026	 0	 418
798	 5.26774	 7.61026	 0	 417
799	 5.26914	 7.61026	 0	 418
800	 5.27286	 7.61026	 0	 418
801	 5.27572	 7.61026	 0	 419
802	 5.29161	 7.61026	 0	 420
803	 5.29262	 7.61026	 0	 419
804	 5.29327	 7.61026	 0	 418
805	 5.29778	 7.61026	 0	 419
806	 5.30567	 7.61026	 0	 419
807	 5.31039	 7.61026	 0	 418
808	 5.31191	 7.61026	 0	 419
809	 5.32096	 7.61026	 0	 418
810	 5.32666	 7.61026	 0	 419
811	 5.3283	 7.61026	 0	 418
812	 5.33238	 7.61026	 0	 418
813	 5.34036	 7.61026	 0	 417
814	 5.34308	 7.61026	 0	 416
815	 5.34761	 7.61026	 0	 416
816	 5.35284	 7.61026	 0	 417
817	 5.36805	 7.61026	 0	 418
818	 5.37151	 7.61026	 0	 419
819	 5.38017	 7.61026	 0	 420
820	 5.38649	 7.61026	 0	 419
821	 5.38668	 7.61026	 0	 419
822	 5.3971	 7.61026	 0	 418
823	 5.39794	 7.61026	 0	 417
824	 5.39893	 7.61026	 0	 418
825	 5.40837	 7.61026	 0	 419
826	 5.41005	 7.61026	 0	 418
827	 5.41428	 7.61026	 0	 418
828	 5.42255	 7.61026	 0	 419
829	 5.43011	 7.61026	 0	 420
830	 5.43244	 7.61026	 0	 420
831	 5.4341	 7.61026	 0	 419
832	 5.43996	 7.61026	 0	 420
833	 5.44497	 7.61026	 0	 420
834	 5.44508	 7.61026	 0	 421
835	 5.46407	 7.61026	 0	 420
836	 5.46412	 7.61026	 0	 420
837	 5.46611	 7.61026	 0	 421
838	 5.46827	 7.61026	 0	 420
839	 5.47315	 7.61026	 0	 419
840	 5.47357	 7.61026	 0	 420
841	 5.48034	 7.61026	 0	 421
842	 5.48395	 7.61026	 0	 421
843	 5.48948	 7.61026	 0	 422
844	 5.49575	 7.61026	 0	 422
845	 5.49671	 7.61026	 0	 422
846	 5.50226	 7.61026	 0	 422
847	 5.51118	 7.61026	 0	 423
848	 5.51967	 7.61026	 0	 424
849	 5.53756	 7.61026	 0	 425
850	 5.54408	 7.61026	 0	 425
851	 5.54647	 7.61026	 0	 425
852	 5.55415	 7.61026	 0	 426
853	 5.55497	 7.61026	 0	 425
854	 5.55788	 7.61026	 0	 426
855	 5.55976	 7.61026	 0	 427
856	 5.56028	 7.61026	 0	 428
857	 5.56253	 7.61026	 0	 429
858	 5.56461	 7.61026	 0	 430
859	 5.57484	 7.61026	 0	 430
860	 5.58102	 7.61026	 0	 431
861	 5.58365	 7.61026	 0	 431
862	 5.58569	 7.61026	 0	 431
863	 5.58749	 7.61026	 0	 432
864	 5.58798	 7.61026	 0	 432
865	 5.59123	 7.61026	 0	 432
866	 5.59759	 7.61026	 0	 433
867	 5.60561	 7.61026	 0	 432
868	 5.6057	 7.61026	 0	 433
869	 5.60844	 7.61026	 0	 434
870	 5.6091	 7.61026	 0	 433
871	 5.61189	 7.61026	 0	 432
872	 5.61845	 7.61026	 0	 432
873	 5.6192	 7.61026	 0	 433
874	 5.62364	 7.61026	 0	 434
875	 5.62552	 7.61026	 0	 435
876	 5.63453	 7.61026	 0	 435
877	 5.6373	 7.61026	 0	 435
878	 5.63914	 7.61026	 0	 435
879	 5.63928	 7.61026	 0	 434
880	 5.63934	 7.61026	 0	 433
881	 5.64052	 7.61026	 0	 434
882	 5.64401	 7.61026	 0	 435
883	 5.64791	 7.61026	 0	 435
884	 5.64887	 7.61026	 0	 436
885	 5.65013	 7.61026	 0	 435
886	 5.6531	 7.61026	 0	 434
887	 5.66536	 7.61026	 0	 433
888	 5.6769	 7.61026	 0	 432
889	 5.67908	 7.61026	 0	 431
890	 5.67954	 7.61026	 0	 432
891	 5.68743	 7.61026	 0	 433
892	 5.68824	 7.61026	 0	 433
893	 5.69063	 7.61026	 0	 434
894	 5.6911	 7.61026	 0	 433
895	 5.69529	 7.61026	 0	 433
896	 5.701	 7.61026	 0	 434
897	 5.70269	 7.61026	 0	 434
898	 5.70727	 7.61026	 0	 433
899	 5.71576	 7.61026	 0	 432
900	 5.73978	 7.61026	 0	 433
901	 5.73978	 7.61026	 0	 432
902	 5.74481	 7.61026	 0	 431
903	 5.75044	 7.61026	 0	 430
904	 5.75483	 7.61026	 0	 431
905	 5.75636	 7.61026	 0	 430
906	 5.75675	 7.61026	 0	 430
907	 5.7608	 7.61026	 0	 430
908	 5.76413	 7.61026	 0	 431
909	 5.76989	 7.61026	 0	 432
910	 5.77103	 7.61026	 0	 431
911	 5.77594	 7.61026	 0	 431
912	 5.77671	 7.61026	 0	 432
913	 5.77801	 7.61026	 0	 433
914	 5.7783	 7.61026	 0	 432
915	 5.79568	 7.61026	 0	 431
916	 5.79594	 7.61026	 0	 430
917	 5.79692	 7.61026	 0	 429
918	 5.80289	 7.61026	 0	 428
919	 5.80598	 7.61026	 0	 427
920	 5.80983	 7.61026	 0	 426
921	 5.81009	 7.61026	 0	 427
922	 5.81444	 7.61026	 0	 428
923	 5.82045	 7.61026	 0	 427
924	 5.82122	 7.61026	 0	 426
925	 5.82167	 7.61026	 0	 426
926	 5.82219	 7.61026	 0	 426
927	 5.82494	 7.61026	 0	 425
928	 5.82781	 7.61026	 0	 425
929	 5.83196	 7.61026	 0	 426
930	 5.83269	 7.61026	 0	 425
931	 5.84263	 7.61026	 0	 426
932	 5.8534	 7.61026	 0	 427
933	 5.85949	 7.61026	 0	 426
934	 5.86233	 7.61026	 0	 427
935	 5.86864	 7.61026	 0	 426
936	 5.87228	 7.61026	 0	 425
937	 5.87363	 7.61026	 0	 425
938	 5.87465	 7.61026	 0	 424
939	 5.87668	 7.61026	 0	 425
940	 5.88154	 7.61026	 0	 424
941	 5.88195	 7.61026	 0	 423
942	 5.88204	 7.61026	 0	 424
943	 5.88635	 7.61026	 0	 423
944	 5.89477	 7.61026	 0	 422
945	 5.89537	 7.61026	 0	 421
946	 5.89605	 7.61026	 0	 422
947	 5.90202	 7.61026	 0	 421
948	 5.90583	 7.61026	 0	 420
949	 5.90834	 7.61026	 0	 419
950	 5.90972	 7.61026	 0	 420
951	 5.91024	 7.61026	 0	 421
952	 5.91263	 7.61026	 0	 420
953	 5.91299	 7.61026	 0	 420
954	 5.91408	 7.61026	 0	 421
955	 5.91834	 7.61026	 0	 422
956	 5.92372	 7.61026	 0	 423
957	 5.92467	 7.61026	 0	 424
958	 5.92803	 7.61026	 0	 425
959	 5.92846	 7.61026	 0	 424
960	 5.9341	 7.61026	 0	 425
961	 5.9349	 7.61026	 0	 424
962	 5.93527	 7.61026	 0	 424
963	 5.93981	 7.61026	 0	 424
964	 5.94435	 7.61026	 0	 425
965	 5.94445	 7.61026	 0	 425
966	 5.94734	 7.61026	 0	 424
967	 5.95018	 7.61026	 0	 423
968	 5.95136	 7.61026	 0	 422
969	 5.9555	 7.61026	 0	 421
970	 5.95723	 7.61026	 0	 420
971	 5.95873	 7.61026	 0	 421
972	 5.96179	 7.61026	 0	 422
973	 5.96545	 7.61026	 0	 421
974	 5.96694	 7.61026	 0	 420
975	 5.9677	 7.61026	 0	 419
976	 5.96771	 7.61026	 0	 420
977	 5.96935	 7.61026	 0	 420
978	 5.97651	 7.61026	 0	 421
979	 5.98161	 7.61026	 0	 422
980	 5.98205	 7.61026	 0	 421
981	 5.98729	 7.61026	 0	 422
982	 5.98738	 7.61026	 0	 421
983	 5.99553	 7.61026	 0	 421
984	 5.99622	 7.61026	 0	 422
985	 6.00473	 7.61026	 0	 421
986	 6.02434	 7.61026	 0	 422
987	 6.02444	 7.61026	 0	 423
988	 6.02445	 7.61026	 0	 422
989	 6.02629	 7.61026	 0	 421
990	 6.02985	 7.61026	 0	 420
991	 6.03521	 7.61026	 0	 421
992	 6.0421	 7.61026	 0	 420
993	 6.04514	 7.61026	 0	 419
994	 6.04622	 7.61026	 0	 420
995	 6.04804	 7.61026	 0	 420
996	 6.0506	 7.61026	 0	 421
997	 6.06137	 7.61026	 0	 422
998	 6.063	 7.61026	 0	 423
999	 6.06901	 7.61026	 0	 422
1000	 6.06946	 7.61026	 0	 423
1001	 6.07835	 7.61026	 0	 424
1002	 6.08083	 7.61026	 0	 425
1003	 6.08195	 7.61026	 0	 424
1004	 6.08718	 7.61026	 0	 425
1005	 6.08813	 7.61026	 0	 425
1006	 6.08852	 7.61026	 0	 425
1007	 6.08973	 7.61026	 0	 426
1008	 6.09262	 7.61026	 0	 427
1009	 6.09547	 7.61026	 0	 427
1010	 6.09583	 7.61026	 0	 427
1011	 6.09647	 7.61026	 0	 427
1012	 6.09775	 7.61026	 0	 426
1013	 6.10285	 7.61026	 0	 427
1014	 6.10333	 7.61026	 0	 428
1015	 6.10407	 7.61026	 0	 427
1016	 6.10691	 7.61026	 0	 426
1017	 6.10755	 7.61026	 0	 427
1018	 6.10987	 7.61026	 0	 426
1019	 6.11676	 7.61026	 0	 426
1020	 6.13222	 7.61026	 0	 427
1021	 6.13298	 7.61026	 0	 428
1022	 6.14302	 7.61026	 0	 429
1023	 6.1504	 7.61026	 0	 430
1024	 6.15321	 7.61026	 0	 431
1025	 6.1535	 7.61026	 0	 432
1026	 6.16135	 7.61026	 0	 432
1027	 6.16219	 7.61026	 0	 433
1028	 6.16359	 7.61026	 0	 432
1029	 6.16376	 7.61026	 0	 433
1030	 6.1692	 7.61026	 0	 433
1031	 6.16962	 7.61026	 0	 432
1032	 6.17092	 7.61026	 0	 431
1033	 6.17276	 7.61026	 0	 430
1034	 6.17736	 7.61026	 0	 429
1035	 6.17823	 7.61026	 0	 430
1036	 6.18882	 7.61026	 0	 429
1037	 6.19932	 7.61026	 0	 430
1038	 6.19956	 7.61026	 0	 431
1039	 6.2019	 7.61026	 0	 430
1040	 6.21233	 7.61026	 0	 430
1041	 6.2133	 7.61026	 0	 430
1042	 6.21462	 7.61026	 0	 429
1043	 6.22129	 7.61026	 0	 430
1044	 6.22692	 7.61026	 0	 431
1045	 6.23158	 7.61026	 0	 430
1046	 6.23283	 7.61026	 0	 431
1047	 6.23285	 7.61026	 0	 430
1048	 6.23337	 7.61026	 0	 429
1049	 6.23532	 7.61026	 0	 428
1050	 6.23651	 7.61026	 0	 429
1051	 6.24125	 7.61026	 0	 430
1052	 6.2497	 7.61026	 0	 429
1053	 6.25678	 7.61026	 0	 429
1054	 6.25682	 7.61026	 0	 428
1055	 6.2637	 7.61026	 0	 427
1056	 6.2642	 7.61026	 0	 426
1057	 6.26465	 7.61026	 0	 426
1058	 6.27328	 7.61026	 0	 426
1059	 6.27371	 7.61026	 0	 425
1060	 6.27756	 7.61026	 0	 424
1061	 6.28026	 7.61026	 0	 423
1062	 6.28026	 7.61026	 0	 422
1063	 6.28396	 7.61026	 0	 423
1064	 6.29011	 7.61026	 0	 424
1065	 6.29101	 7.61026	 0	 425
1066	 6.29279	 7.61026	 0	 426
1067	 6.29288	 7.61026	 0	 425
1068	 6.29479	 7.61026	 0	 425
1069	 6.29635	 7.61026	 0	 425
1070	 6.29845	 7.61026	 0	 424
1071	 6.3087	 7.61026	 0	 424
1072	 6.31071	 7.61026	 0	 425
1073	 6.31383	 7.61026	 0	 424
1074	 6.31495	 7.61026	 0	 423
1075	 6.31848	 7.61026	 0	 422
1076	 6.31919	 7.61026	 0	 421
1077	 6.3229	 7.61026	 0	 420
1078	 6.33536	 7.61026	 0	 419
1079	 6.33896	 7.61026	 0	 420
1080	 6.34056	 7.61026	 0	 421
1081	 6.34228	 7.61026	 0	 421
1082	 6.34651	 7.61026	 0	 420
1083	 6.35939	 7.61026	 0	 419
1084	 6.36382	 7.61026	 0	 418
1085	 6.36988	 7.61026	 0	 417
1086	 6.3801	 7.61026	 0	 418
1087	 6.38139	 7.61026	 0	 418
1088	 6.39658	 7.61026	 0	 417
1089	 6.40005	 7.61026	 0	 418
1090	 6.40019	 7.61026	 0	 417
1091	 6.40209	 7.61026	 0	 416
1092	 6.40229	 7.61026	 0	 415
1093	 6.40559	 7.61026	 0	 414
1094	 6.40796	 7.61026	 0	 413
1095	 6.41205	 7.61026	 0	 413
1096	 6.413	 7.61026	 0	 414
1097	 6.4142	 7.61026	 0	 413
1098	 6.42973	 7.61026	 0	 412
1099	 6.42975	 7.61026	 0	 411
1100	 6.4315	 7.61026	 0	 410
1101	 6.43306	 7.61026	 0	 409
1102	 6.43897	 7.61026	 0	 408
1103	 6.44814	 7.61026	 0	 407
1104	 6.44948	 7.61026	 0	 408
1105	 6.45765	 7.61026	 0	 407
1106	 6.46108	 7.61026	 0	 406
1107	 6.47095	 7.61026	 0	 405
1108	 6.471	 7.61026	 0	 404
1109	 6.47107	 7.61026	 0	 405
1110	 6.47234	 7.61026	 0	 406
1111	 6.47341	 7.61026	 0	 405
1112	 6.4801	 7.61026	 0	 406
1113	 6.48053	 7.61026	 0	 407
1114	 6.48276	 7.61026	 0	 408
1115	 6.48431	 7.61026	 0	 407
1116	 6.4856	 7.61026	 0	 406
1117	 6.48629	 7.61026	 0	 405
1118	 6.48863	 7.61026	 0	 406
1119	 6.49157	 7.61026	 0	 407
1120	 6.49194	 7.61026	 0	 408
1121	 6.492	 7.61026	 0	 408
1122	 6.49677	 7.61026	 0	 407
1123	 6.49734	 7.61026	 0	 408
1124	 6.50197	 7.61026	 0	 407
1125	 6.50537	 7.61026	 0	 407
1126	 6.50675	 7.61026	 0	 408
1127	 6.50733	 7.61026	 0	 407
1128	 6.51162	 7.61026	 0	 406
1129	 6.5134	 7.61026	 0	 405
1130	 6.51399	 7.61026	 0	 404
1131	 6.52243	 7.61026	 0	 405
1132	 6.52286	 7.61026	 0	 406
1133	 6.52558	 7.61026	 0	 405
1134	 6.52665	 7.61026	 0	 404
1135	 6.52728	 7.61026	 0	 403
1136	 6.52801	 7.61026	 0	 402
1137	 6.5286	 7.61026	 0	 401
1138	 6.53274	 7.61026	 0	 401
1139	 6.53334	 7.61026	 0	 400
1140	 6.53464	 7.61026	 0	 401
1141	 6.53543	 7.61026	 0	 400
1142	 6.53602	 7.61026	 0	 399
1143	 6.53836	 7.61026	 0	 398
1144	 6.54011	 7.61026	 0	 397
1145	 6.54555	 7.61026	 0	 396
1146	 6.54897	 7.61026	 0	 395
1147	 6.56265	 7.61026	 0	 395
1148	 6.56544	 7.61026	 0	 394
1149	 6.5656	 7.61026	 0	 395
1150	 6.57104	 7.61026	 0	 395
1151	 6.5717	 7.61026	 0	 394
1152	 6.58251	 7.61026	 0	 393
1153	 6.58253	 7.61026	 0	 392
1154	 6.58275	 7.61026	 0	 391
1155	 6.5842	 7.61026	 0	 392
1156	 6.58592	 7.61026	 0	 391
1157	 6.59061	 7.61026	 0	 390
1158	 6.59358	 7.61026	 0	 390
1159	 6.59453	 7.61026	 0	 389
1160	 6.59513	 7.61026	 0	 389
1161	 6.59921	 7.61026	 0	 388
1162	 6.60077	 7.61026	 0	 389
1163	 6.60097	 7.61026	 0	 389
1164	 6.60876	 7.61026	 0	 388
1165	 6.61047	 7.61026	 0	 389
1166	 6.61133	 7.61026	 0	 390
1167	 6.62335	 7.61026	 0	 390
1168	 6.62529	 7.61026	 0	 391
1169	 6.6312	 7.61026	 0	 390
1170	 6.6401	 7.61026	 0	 391
1171	 6.64368	 7.61026	 0	 390
1172	 6.64384	 7.61026	 0	 391
1173	 6.64488	 7.61026	 0	 390
1174	 6.64677	 7.61026	 0	 391
1175	 6.64764	 7.61026	 0	 392
1176	 6.65005	 7.61026	 0	 391
1177	 6.65865	 7.61026	 0	 390
1178	 6.66166	 7.61026	 0	 391
1179	 6.66774	 7.61026	 0	 390
1180	 6.67052	 7.61026	 0	 391
1181	 6.67202	 7.61026	 0	 390
1182	 6.67456	 7.61026	 0	 391
1183	 6.67491	 7.61026	 0	 392
1184	 6.67825	 7.61026	 0	 391
1185	 6.68233	 7.61026	 0	 390
1186	 6.68253	 7.61026	 0	 389
1187	 6.69057	 7.61026	 0	 390
1188	 6.6999	 7.61026	 0	 391
1189	 6.70101	 7.61026	 0	 390
1190	 6.70318	 7.61026	 0	 390
1191	 6.70478	 7.61026	 0	 390
1192	 6.7108	 7.61026	 0	 390
1193	 6.71713	 7.61026	 0	 389
1194	 6.72103	 7.61026	 0	 388
1195	 6.72181	 7.61026	 1	 389
1196	 6.72192	 7.61026	 1	 390
1197	 6.72438	 7.61026	 1	 391
1198	 6.7245	 7.61026	 1	 392
1199	 6.72594	 7.61026	 0	 391
1200	 6.72926	 7.61026	 0	 391
1201	 6.72987	 7.61026	 0	 390
1202	 6.73055	 7.61026	 0	 389
1203	 6.73169	 7.61026	 0	 388
1204	 6.73277	 7.61026	 0	 387
1205	 6.73682	 7.61026	 0	 386
1206	 6.73729	 7.61026	 0	 387
1207	 6.73921	 7.61026	 0	 386
1208	 6.74171	 7.61026	 0	 385
1209	 6.74634	 7.61026	 0	 385
1210	 6.74761	 7.61026	 0	 385
1211	 6.74767	 7.61026	 0	 384
1212	 6.74909	 7.61026	 0	 383
1213	 6.75135	 7.61026	 0	 382
1214	 6.75172	 7.61026	 0	 381
1215	 6.7568	 7.61026	 0	 380
1216	 6.75964	 7.61026	 1	 381
1217	 6.75976	 7.61026	 1	 382
1218	 6.76222	 7.61026	 1	 383
1219	 6.76233	 7.61026	 1	 384
1220	 6.76749	 7.61026	 0	 385
1221	 6.76859	 7.61026	 0	 384
1222	 6.77246	 7.61026	 1	 385
1223	 6.77258	 7.61026	 1	 386
1224	 6.77504	 7.61026	 1	 387
1225	 6.77516	 7.61026	 1	 388
1226	 6.77614	 7.61026	 0	 387
1227	 6.78113	 7.61026	 0	 386
1228	 6.78232	 7.61026	 0	 385
1229	 6.78392	 7.61026	 0	 384
1230	 6.78598	 7.61026	 0	 383
1231	 6.78799	 7.61026	 0	 383
1232	 6.7883	 7.61026	 0	 382
1233	 6.7899	 7.61026	 1	 383
1234	 6.79002	 7.61026	 1	 384
1235	 6.7915	 7.61026	 1	 385
1236	 6.79174	 7.61026	 0	 385
1237	 6.79202	 7.61026	 1	 386
1238	 6.7922	 7.61026	 1	 387
1239	 6.79223	 7.61026	 0	 387
1240	 6.79233	 7.61026	 1	 388
1241	 6.79396	 7.61026	 1	 389
1242	 6.79471	 7.61026	 1	 390
1243	 6.7962	 7.61026	 0	 389
1244	 6.7983	 7.61026	 1	 390
1245	 6.79921	 7.61026	 0	 389
1246	 6.8	 7.61026	 1	 390
1247	 6.80098	 7.61026	 0	 389
1248	 6.8016	 7.61026	 0	 389
1249	 6.80511	 7.61026	 0	 388
1250	 6.80688	 7.61026	 0	 387
1251	 6.80953	 7.61026	 1	 388
1252	 6.81105	 7.61026	 1	 389
1253	 6.81196	 7.61026	 1	 390
1254	 6.81296	 7.61026	 1	 391
1255	 6.81351	 7.61026	 1	 392
1256	 6.8138	 7.61026	 0	 391
1257	 6.81434	 7.61026	 1	 391
1258	 6.81439	 7.61026	 1	 392
1259	 6.81562	 7.61026	 1	 393
1260	 6.81568	 7.61026	 1	 393
1261	 6.81898	 7.61026	 1	 394
1262	 6.82006	 7.61026	 0	 395
1263	 6.82171	 7.61026	 0	 394
1264	 6.82794	 7.61026	 1	 395
1265	 6.82893	 7.61026	 0	 394
1266	 6.8305	 7.61026	 1	 395
1267	 6.8317	 7.61026	 1	 395
1268	 6.83176	 7.61026	 1	 396
1269	 6.83178	 7.61026	 0	 395
1270	 6.83285	 7.61026	 1	 396
1271	 6.83292	 7.61026	 1	 396
1272	 6.83331	 7.61026	 1	 397
1273	 6.83389	 7.61026	 1	 397
1274	 6.83454	 7.61026	 1	 398
1275	 6.83524	 7.61026	 1	 398
1276	 6.83548	 7.61026	 0	 397
1277	 6.83746	 7.61026	 1	 398
1278	 6.83989	 7.61026	 1	 399
1279	 6.84075	 7.61026	 1	 399
1280	 6.84203	 7.61026	 1	 400
1281	 6.84489	 7.61026	 0	 399
1282	 6.84932	 7.61026	 1	 400
1283	 6.85126	 7.61026	 1	 401
1284	 6.85134	 7.61026	 1	 401
1285	 6.85198	 7.61026	 1	 402
1286	 6.85204	 7.61026	 0	 401
1287	 6.85218	 7.61026	 0	 400
1288	 6.85255	 7.61026	 1	 400
1289	 6.85287	 7.61026	 1	 401
1290	 6.85399	 7.61026	 0	 401
1291	 6.8541	 7.61026	 1	 402
1292	 6.85596	 7.61026	 0	 401
1293	 6.85668	 7.61026	 1	 401
1294	 6.8567	 7.61026	 1	 402
1295	 6.85783	 7.61026	 1	 403
1296	 6.86096	 7.61026	 1	 404
1297	 6.86102	 7.61026	 1	 404
1298	 6.86143	 7.61026	 1	 404
1299	 6.8624	 7.61026	 0	 404
1300	 6.86272	 7.61026	 1	 404
1301	 6.86335	 7.61026	 0	 403
1302	 6.86388	 7.61026	 1	 404
1303	 6.86544	 7.61026	 1	 405
1304	 6.86775	 7.61026	 0	 404
1305	 6.86802	 7.61026	 1	 405
1306	 6.86884	 7.61026	 1	 406
1307	 6.86964	 7.61026	 1	 407
1308	 6.87127	 7.61026	 1	 408
1309	 6.87562	 7.61026	 0	 408
1310	 6.87632	 7.61026	 1	 408
1311	 6.87851	 7.61026	 1	 409
1312	 6.87929	 7.61026	 0	 408
1313	 6.88035	 7.61026	 1	 408
1314	 6.88108	 7.61026	 1	 409
1315	 6.88164	 7.61026	 1	 409
1316	 6.8817	 7.61026	 1	 410
1317	 6.88292	 7.61026	 1	 410
1318	 6.88345	 7.61026	 1	 411
1319	 6.88412	 7.61026	 1	 411
1320	 6.88551	 7.61026	 0	 410
1321	 6.88844	 7.61026	 1	 411
1322	 6.89057	 7.61026	 1	 412
1323	 6.89107	 7.61026	 1	 412
1324	 6.89216	 7.61026	 1	 413
1325	 6.89553	 7.61026	 1	 414
1326	 6.89727	 7.61026	 1	 415
1327	 6.89896	 7.61026	 0	 415
1328	 6.89923	 7.61026	 1	 416
1329	 6.89984	 7.61026	 1	 417
1330	 6.90056	 7.61026	 1	 417
1331	 6.90154	 7.61026	 0	 416
1332	 6.90237	 7.61026	 1	 417
1333	 6.90289	 7.61026	 1	 418
1334	 6.90543	 7.61026	 1	 418
1335	 6.9066	 7.61026	 1	 418
1336	 6.90701	 7.61026	 1	 419
1337	 6.90964	 7.61026	 1	 419
1338	 6.90985	 7.61026	 1	 420
1339	 6.91065	 7.61026	 1	 420
1340	 6.91111	 7.61026	 0	 420
1341	 6.91186	 7.61026	 1	 420
1342	 6.913	 7.61026	 0	 420
1343	 6.91479	 7.61026	 0	 420
1344	 6.92007	 7.61026	 1	 421
1345	 6.92038	 7.61026	 1	 421
1346	 6.92097	 7.61026	 0	 420
1347	 6.92139	 7.61026	 1	 421
1348	 6.92166	 7.61026	 1	 422
1349	 6.92221	 7.61026	 0	 422
1350	 6.92376	 7.61026	 1	 422
1351	 6.92494	 7.61026	 0	 421
1352	 6.92556	 7.61026	 0	 421
1353	 6.92611	 7.61026	 1	 421
1354	 6.92903	 7.61026	 1	 421
1355	 6.92932	 7.61026	 1	 421
1356	 6.93076	 7.61026	 1	 422
1357	 6.93434	 7.61026	 0	 421
1358	 6.93457	 7.61026	 1	 422
1359	 6.93666	 7.61026	 1	 423
1360	 6.93914	 7.61026	 1	 423
1361	 6.93986	 7.61026	 1	 424
1362	 6.94042	 7.61026	 1	 425
1363	 6.94054	 7.61026	 1	 425
1364	 6.94132	 7.61026	 1	 426
1365	 6.94181	 7.61026	 1	 427
1366	 6.94194	 7.61026	 1	 427
1367	 6.94244	 7.61026	 0	 426
1368	 6.94343	 7.61026	 0	 426
1369	 6.94348	 7.61026	 0	 425
1370	 6.94354	 7.61026	 1	 426
1371	 6.94619	 7.61026	 1	 426
1372	 6.94676	 7.61026	 1	 427
1373	 6.94682	 7.61026	 0	 427
1374	 6.94718	 7.61026	 0	 426
1375	 6.95151	 7.61026	 0	 425
1376	 6.95187	 7.61026	 1	 426
1377	 6.95363	 7.61026	 1	 427
1378	 6.95457	 7.61026	 0	 426
1379	 6.95617	 7.61026	 1	 426
1380	 6.95646	 7.61026	 1	 427
1381	 6.95793	 7.61026	 1	 428
1382	 6.9599	 7.61026	 1	 429
1383	 6.9604	 7.61026	 1	 430
1384	 6.96099	 7.61026	 1	 431
1385	 6.96187	 7.61026	 1	 431
1386	 6.96198	 7.61026	 1	 431
1387	 6.96212	 7.61026	 1	 431
1388	 6.96318	 7.61026	 1	 432
1389	 6.96535	 7.61026	 1	 433
1390	 6.96567	 7.61026	 1	 434
1391	 6.97246	 7.61026	 1	 435
1392	 6.97379	 7.61026	 1	 435
1393	 6.97523	 7.61026	 1	 436
1394	 6.97866	 7.61026	 1	 436
1395	 6.98026	 7.61026	 1	 436
1396	 6.98049	 7.61026	 1	 437
1397	 6.98109	 7.61026	 1	 438
1398	 6.9813	 7.61026	 1	 439
1399	 6.98334	 7.61026	 1	 440
1400	 6.98352	 7.61026	 0	 439
1401	 6.98422	 7.61026	 1	 439
1402	 6.98531	 7.61026	 1	 440
1403	 6.9867	 7.61026	 1	 440
1404	 6.99139	 7.61026	 0	 439
1405	 6.99401	 7.61026	 1	 440
1406	 6.99454	 7.61026	 1	 439
1407	 6.99479	 7.61026	 1	 440
1408	 6.99481	 7.61026	 0	 439
1409	 6.99721	 7.61026	 1	 440
1410	 6.99852	 7.61026	 1	 440
1411	 7.00002	 7.61026	 0	 441
1412	 7.00024	 7.61026	 1	 441
1413	 7.00063	 7.61026	 1	 442
1414	 7.00065	 7.61026	 1	 441
1415	 7.00111	 7.61026	 1	 440
1416	 7.0028	 7.61026	 1	 439
1417	 7.00333	 7.61026	 1	 438
1418	 7.00442	 7.61026	 0	 437
1419	 7.00528	 7.61026	 1	 436
1420	 7.00567	 7.61026	 1	 435
1421	 7.00634	 7.61026	 1	 436
1422	 7.00929	 7.61026	 0	 437
1423	 7.01112	 7.61026	 0	 437
1424	 7.01309	 7.61026	 0	 436
1425	 7.01401	 7.61026	 1	 435
1426	 7.01434	 7.61026	 1	 436
1427	 7.01632	 7.61026	 1	 437
1428	 7.01794	 7.61026	 1	 436
1429	 7.02059	 7.61026	 1	 435
1430	 7.02098	 7.61026	 1	 434
1431	 7.02289	 7.61026	 1	 433
1432	 7.02308	 7.61026	 1	 432
1433	 7.02345	 7.61026	 0	 433
1434	 7.02481	 7.61026	 1	 432
1435	 7.02531	 7.61026	 1	 431
1436	 7.02602	 7.61026	 0	 430
1437	 7.03108	 7.61026	 0	 429
1438	 7.03207	 7.61026	 0	 428
1439	 7.03233	 7.61026	 1	 429
1440	 7.03282	 7.61026	 0	 428
1441	 7.03374	 7.61026	 1	 429
1442	 7.0361	 7.61026	 1	 428
1443	 7.03648	 7.61026	 0	 427
1444	 7.0371	 7.61026	 0	 426
1445	 7.03717	 7.61026	 1	 427
1446	 7.03745	 7.61026	 1	 426
1447	 7.03758	 7.61026	 1	 427
1448	 7.03764	 7.61026	 0	 426
1449	 7.03996	 7.61026	 0	 426
1450	 7.04037	 7.61026	 1	 425
1451	 7.04192	 7.61026	 0	 424
1452	 7.04209	 7.61026	 0	 423
1453	 7.04518	 7.61026	 1	 424
1454	 7.04639	 7.61026	 1	 423
1455	 7.04725	 7.61026	 1	 424
1456	 7.04748	 7.61026	 1	 425
1457	 7.04837	 7.61026	 1	 426
1458	 7.04909	 7.61026	 0	 425
1459	 7.05318	 7.61026	 0	 425
1460	 7.05634	 7.61026	 1	 424
1461	 7.05853	 7.61026	 1	 423
1462	 7.06147	 7.61026	 0	 423
1463	 7.06498	 7.61026	 1	 424
1464	 7.06557	 7.61026	 1	 425
1465	 7.06608	 7.61026	 1	 426
1466	 7.06764	 7.61026	 0	 425
1467	 7.06808	 7.61026	 1	 424
1468	 7.06813	 7.61026	 1	 425
1469	 7.06835	 7.61026	 0	 424
1470	 7.06841	 7.61026	 1	 425
1471	 7.06936	 7.61026	 1	 424
1472	 7.07104	 7.61026	 0	 424
1473	 7.07226	 7.61026	 1	 423
1474	 7.07398	 7.61026	 0	 422
1475	 7.0742	 7.61026	 1	 423
1476	 7.07792	 7.61026	 1	 422
1477	 7.0788	 7.61026	 1	 421
1478	 7.07903	 7.61026	 0	 420
1479	 7.0796	 7.61026	 0	 419
1480	 7.08066	 7.61026	 0	 418
1481	 7.0832	 7.61026	 0	 418
1482	 7.08415	 7.61026	 1	 417
1483	 7.08543	 7.61026	 1	 416
1484	 7.08579	 7.61026	 0	 415
1485	 7.08684	 7.61026	 1	 414
1486	 7.08717	 7.61026	 1	 413
1487	 7.08816	 7.61026	 1	 412
1488	 7.08877	 7.61026	 1	 411
1489	 7.08988	 7.61026	 1	 410
1490	 7.09098	 7.61026	 1	 411
1491	 7.09188	 7.61026	 0	 410
1492	 7.09218	 7.61026	 1	 409
1493	 7.0935	 7.61026	 0	 408
1494	 7.09358	 7.61026	 0	 408
1495	 7.09484	 7.61026	 0	 409
1496	 7.09527	 7.61026	 1	 408
1497	 7.10116	 7.61026	 1	 409
1498	 7.10232	 7.61026	 0	 408
1499	 7.10419	 7.61026	 1	 407
1500	 7.10485	 7.61026	 0	 406
1501	 7.10703	 7.61026	 1	 405
1502	 7.10715	 7.61026	 1	 406
1503	 7.10763	 7.61026	 1	 405
1504	 7.10829	 7.61026	 1	 404
1505	 7.10875	 7.61026	 1	 403
1506	 7.11051	 7.61026	 1	 402
1507	 7.11198	 7.61026	 0	 402
1508	 7.11299	 7.61026	 1	 403
1509	 7.11583	 7.61026	 0	 402
1510	 7.11596	 7.61026	 0	 402
1511	 7.11857	 7.61026	 1	 401
1512	 7.11905	 7.61026	 1	 402
1513	 7.12187	 7.61026	 0	 401
1514	 7.12279	 7.61026	 1	 402
1515	 7.12284	 7.61026	 0	 401
1516	 7.1244	 7.61026	 1	 402
1517	 7.12512	 7.61026	 0	 401
1518	 7.12512	 7.61026	 1	 402
1519	 7.12692	 7.61026	 0	 401
1520	 7.12801	 7.61026	 0	 400
1521	 7.13072	 7.61026	 1	 399
1522	 7.13683	 7.61026	 1	 398
1523	 7.13781	 7.61026	 1	 397
1524	 7.13862	 7.61026	 1	 398
1525	 7.14316	 7.61026	 1	 397
1526	 7.14445	 7.61026	 1	 398
1527	 7.1468	 7.61026	 1	 397
1528	 7.14926	 7.61026	 1	 396
1529	 7.15939	 7.61026	 1	 395
1530	 7.15951	 7.61026	 1	 396
1531	 7.16173	 7.61026	 1	 397
1532	 7.16176	 7.61026	 1	 396
1533	 7.16191	 7.61026	 0	 396
1534	 7.16369	 7.61026	 1	 397
1535	 7.16474	 7.61026	 1	 396
1536	 7.1648	 7.61026	 1	 395
1537	 7.16488	 7.61026	 0	 394
1538	 7.16496	 7.61026	 0	 393
1539	 7.16513	 7.61026	 1	 392
1540	 7.16526	 7.61026	 1	 393
1541	 7.16936	 7.61026	 1	 392
1542	 7.17108	 7.61026	 0	 392
1543	 7.17201	 7.61026	 0	 392
1544	 7.17273	 7.61026	 0	 391
1545	 7.17404	 7.61026	 1	 392
1546	 7.17466	 7.61026	 1	 393
1547	 7.17596	 7.61026	 0	 392
1548	 7.17623	 7.61026	 0	 392
1549	 7.1763	 7.61026	 0	 391
1550	 7.17945	 7.61026	 1	 390
1551	 7.18127	 7.61026	 1	 389
1552	 7.18253	 7.61026	 1	 388
1553	 7.18359	 7.61026	 0	 387
1554	 7.18419	 7.61026	 1	 386
1555	 7.18501	 7.61026	 1	 385
1556	 7.18866	 7.61026	 0	 384
1557	 7.19025	 7.61026	 0	 384
1558	 7.19274	 7.61026	 1	 385
1559	 7.19287	 7.61026	 1	 386
1560	 7.19528	 7.61026	 0	 386
1561	 7.1953	 7.61026	 1	 387
1562	 7.1965	 7.61026	 1	 386
1563	 7.19869	 7.61026	 0	 385
1564	 7.19885	 7.61026	 1	 384
1565	 7.19945	 7.61026	 1	 383
1566	 7.20144	 7.61026	 1	 382
1567	 7.20188	 7.61026	 1	 381
1568	 7.20363	 7.61026	 0	 381
1569	 7.20391	 7.61026	 1	 380
1570	 7.208	 7.61026	 1	 381
1571	 7.20841	 7.61026	 1	 382
1572	 7.20854	 7.61026	 1	 383
1573	 7.21119	 7.61026	 1	 384
1574	 7.2114	 7.61026	 0	 383
1575	 7.21262	 7.61026	 0	 383
1576	 7.21449	 7.61026	 0	 382
1577	 7.21461	 7.61026	 1	 383
1578	 7.21495	 7.61026	 1	 382
1579	 7.21642	 7.61026	 1	 383
1580	 7.21706	 7.61026	 1	 382
1581	 7.21738	 7.61026	 1	 381
1582	 7.21848	 7.61026	 1	 380
1583	 7.22153	 7.61026	 1	 379
1584	 7.22689	 7.61026	 0	 379
1585	 7.2278	 7.61026	 1	 380
1586	 7.22834	 7.61026	 0	 380
1587	 7.23024	 7.61026	 1	 381
1588	 7.23123	 7.61026	 1	 382
1589	 7.23282	 7.61026	 1	 383
1590	 7.23385	 7.61026	 1	 382
1591	 7.23442	 7.61026	 1	 381
1592	 7.23474	 7.61026	 0	 381
1593	 7.23965	 7.61026	 1	 382
1594	 7.24001	 7.61026	 1	 383
1595	 7.24206	 7.61026	 1	 382
1596	 7.24313	 7.61026	 1	 381
1597	 7.24331	 7.61026	 1	 381
1598	 7.24588	 7.61026	 1	 381
1599	 7.24737	 7.61026	 0	 380
1600	 7.24816	 7.61026	 0	 380
1601	 7.24999	 7.61026	 1	 379
1602	 7.25159	 7.61026	 1	 378
1603	 7.2517	 7.61026	 1	 378
1604	 7.25273	 7.61026	 0	 377
1605	 7.25418	 7.61026	 1	 378
1606	 7.25427	 7.61026	 1	 378
1607	 7.25522	 7.61026	 0	 377
1608	 7.25732	 7.61026	 1	 376
1609	 7.25842	 7.61026	 1	 375
1610	 7.25888	 7.61026	 0	 375
1611	 7.25993	 7.61026	 0	 375
1612	 7.261	 7.61026	 1	 374
1613	 7.26153	 7.61026	 1	 373
1614	 7.26207	 7.61026	 1	 373
1615	 7.26234	 7.61026	 1	 374
1616	 7.26471	 7.61026	 1	 373
1617	 7.26516	 7.61026	 0	 372
1618	 7.2661	 7.61026	 0	 371
1619	 7.26803	 7.61026	 1	 371
1620	 7.26888	 7.61026	 1	 370
1621	 7.26985	 7.61026	 1	 369
1622	 7.27003	 7.61026	 1	 370
1623	 7.27153	 7.61026	 0	 369
1624	 7.27157	 7.61026	 1	 368
1625	 7.27303	 7.61026	 1	 368
1626	 7.27975	 7.61026	 1	 367
1627	 7.27999	 7.61026	 1	 366
1628	 7.28343	 7.61026	 1	 365
1629	 7.28469	 7.61026	 1	 364
1630	 7.28518	 7.61026	 1	 363
1631	 7.28521	 7.61026	 1	 363
1632	 7.28604	 7.61026	 0	 362
1633	 7.28646	 7.61026	 1	 361
1634	 7.2865	 7.61026	 1	 360
1635	 7.28756	 7.61026	 0	 359
1636	 7.28941	 7.61026	 1	 360
1637	 7.29059	 7.61026	 0	 360
1638	 7.29357	 7.61026	 1	 359
1639	 7.29475	 7.61026	 0	 358
1640	 7.29485	 7.61026	 1	 357
1641	 7.2962	 7.61026	 0	 356
1642	 7.2995	 7.61026	 1	 355
1643	 7.30001	 7.61026	 0	 354
1644	 7.30018	 7.61026	 0	 354
1645	 7.30296	 7.61026	 1	 353
1646	 7.30394	 7.61026	 1	 352
1647	 7.30542	 7.61026	 1	 352
1648	 7.30669	 7.61026	 1	 353
1649	 7.30696	 7.61026	 1	 354
1650	 7.30796	 7.61026	 0	 353
1651	 7.30857	 7.61026	 0	 352
1652	 7.30868	 7.61026	 1	 351
1653	 7.31098	 7.61026	 0	 350
1654	 7.31294	 7.61026	 1	 351
1655	 7.31346	 7.61026	 1	 351
1656	 7.31361	 7.61026	 1	 350
1657	 7.31724	 7.61026	 0	 349
1658	 7.31846	 7.61026	 0	 348
1659	 7.31902	 7.61026	 1	 349
1660	 7.32057	 7.61026	 1	 349
1661	 7.32097	 7.61026	 1	 349
1662	 7.32108	 7.61026	 1	 348
1663	 7.32426	 7.61026	 0	 347
1664	 7.32701	 7.61026	 1	 346
1665	 7.32736	 7.61026	 0	 345
1666	 7.33049	 7.61026	 1	 344
1667	 7.33251	 7.61026	 1	 345
1668	 7.33365	 7.61026	 0	 344
1669	 7.33538	 7.61026	 0	 343
1670	 7.33587	 7.61026	 0	 343
1671	 7.33815	 7.61026	 1	 343
1672	 7.33823	 7.61026	 1	 343
1673	 7.33835	 7.61026	 1	 344
1674	 7.3386	 7.61026	 0	 343
1675	 7.34095	 7.61026	 0	 342
1676	 7.34105	 7.61026	 0	 341
1677	 7.34283	 7.61026	 0	 341
1678	 7.34312	 7.61026	 0	 340
1679	 7.34536	 7.61026	 1	 339
1680	 7.34577	 7.61026	 1	 339
1681	 7.34587	 7.61026	 0	 338
1682	 7.34618	 7.61026	 0	 337
1683	 7.3502	 7.61026	 0	 336
1684	 7.35054	 7.61026	 0	 335
1685	 7.35128	 7.61026	 0	 334
1686	 7.35177	 7.61026	 0	 333
1687	 7.35207	 7.61026	 1	 332
1688	 7.35566	 7.61026	 1	 331
1689	 7.35592	 7.61026	 1	 330
1690	 7.35744	 7.61026	 1	 331
1691	 7.35745	 7.6082	 1	 332
1692	 7.35808	 7.57102	 1	 333
1693	 7.3581	 7.57102	 1	 334
1694	 7.35816	 7.57102	 0	 333
1695	 7.3587	 7.57102	 1	 332
1696	 7.3588	 7.57102	 0	 331
1697	 7.36162	 7.57102	 1	 330
1698	 7.36194	 7.57102	 1	 331
1699	 7.36266	 7.57102	 0	 330
1700	 7.36297	 7.57102	 1	 329
1701	 7.36406	 7.57102	 0	 328
1702	 7.36412	 7.57102	 0	 327
1703	 7.36604	 7.57102	 1	 327
1704	 7.3669	 7.57102	 1	 328
1705	 7.3669	 7.57102	 1	 329
1706	 7.36691	 7.57102	 1	 330
1707	 7.36754	 7.57102	 1	 331
1708	 7.36756	 7.57102	 1	 332
1709	 7.36797	 7.57102	 1	 331
1710	 7.369	 7.57102	 1	 330
1711	 7.36918	 7.57102	 0	 329
1712	 7.36991	 7.57102	 0	 328
1713	 7.37011	 7.57102	 1	 329
1714	 7.37012	 7.57102	 1	 330
1715	 7.37075	 7.57001	 1	 331
1716	 7.37076	 7.57001	 1	 332
1717	 7.3717	 7.57001	 1	 332
1718	 7.37235	 7.57001	 0	 331
1719	 7.37267	 7.57001	 1	 332
1720	 7.37268	 7.57001	 1	 333
1721	 7.37331	 7.57001	 1	 334
1722	 7.37333	 7.57001	 1	 335
1723	 7.37338	 7.57001	 0	 334
1724	 7.3737	 7.57001	 1	 335
1725	 7.37427	 7.57001	 1	 336
1726	 7.37483	 7.57001	 1	 337
1727	 7.37489	 7.57001	 1	 337
1728	 7.37517	 7.57001	 1	 336
1729	 7.37549	 7.57001	 1	 337
1730	 7.37625	 7.57001	 1	 338
1731	 7.37673	 7.57001	 1	 338
1732	 7.37681	 7.57001	 1	 339
1733	 7.37699	 7.57001	 1	 340
1734	 7.37741	 7.57001	 1	 341
1735	 7.37765	 7.57001	 1	 342
1736	 7.37804	 7.57001	 1	 343
1737	 7.37809	 7.57001	 1	 342
1738	 7.37823	 7.57001	 1	 341
1739	 7.37995	 7.57001	 1	 340
1740	 7.38057	 7.57001	 1	 339
1741	 7.38058	 7.57001	 1	 338
1742	 7.38089	 7.57001	 1	 337
1743	 7.3809	 7.57001	 1	 336
1744	 7.38103	 7.57001	 0	 335
1745	 7.38115	 7.57001	 1	 336
1746	 7.38174	 7.57001	 1	 337
1747	 7.38275	 7.57001	 1	 336
1748	 7.38307	 7.57001	 1	 335
1749	 7.38313	 7.57001	 1	 334
1750	 7.38314	 7.57001	 1	 333
1751	 7.38345	 7.57001	 1	 332
1752	 7.38346	 7.57001	 1	 331
1753	 7.38351	 7.57001	 1	 332
1754	 7.38385	 7.57001	 1	 333
1755	 7.3841	 7.57001	 1	 334
1756	 7.3845	 7.57001	 1	 335
1757	 7.3853	 7.57001	 1	 334
1758	 7.38563	 7.57001	 1	 333
1759	 7.38589	 7.57001	 1	 332
1760	 7.38608	 7.57001	 1	 331
1761	 7.38621	 7.57001	 1	 330
1762	 7.38646	 7.57001	 1	 331
1763	 7.38647	 7.57001	 1	 332
1764	 7.38669	 7.57001	 1	 331
1765	 7.38697	 7.57001	 1	 330
1766	 7.38702	 7.57001	 1	 331
1767	 7.3871	 7.57001	 1	 332
1768	 7.38716	 7.57001	 1	 331
1769	 7.38748	 7.57001	 1	 330
1770	 7.38763	 7.57001	 0	 329
1771	 7.38787	 7.57001	 1	 328
1772	 7.38816	 7.57001	 1	 327
1773	 7.38818	 7.57001	 1	 326
1774	 7.38909	 7.57001	 0	 325
1775	 7.38966	 7.57001	 1	 326
1776	 7.39032	 7.57001	 1	 327
1777	 7.39094	 7.57001	 1	 326
1778	 7.39107	 7.57001	 0	 325
1779	 7.39135	 7.57001	 1	 326
1780	 7.39143	 7.57001	 1	 325
1781	 7.3916	 7.57001	 1	 324
1782	 7.39189	 7.57001	 1	 323
1783	 7.39194	 7.57001	 1	 324
1784	 7.39278	 7.57001	 1	 323
1785	 7.39331	 7.57001	 1	 324
1786	 7.39387	 7.57001	 0	 323
1787	 7.39396	 7.57001	 1	 324
1788	 7.3943	 7.57001	 0	 323
1789	 7.3944	 7.57001	 1	 324
1790	 7.39454	 7.57001	 1	 323
1791	 7.39486	 7.57001	 1	 322
1792	 7.39503	 7.57001	 1	 323
1793	 7.39549	 7.57001	 1	 322
1794	 7.39586	 7.57001	 0	 321
1795	 7.39634	 7.57001	 1	 320
1796	 7.39652	 7.57001	 1	 321
1797	 7.39666	 7.57001	 1	 320
1798	 7.3969	 7.57001	 1	 319
1799	 7.39716	 7.57001	 1	 320
1800	 7.39718	 7.57001	 1	 319
1801	 7.39834	 7.57001	 1	 318
1802	 7.399	 7.57001	 0	 317
1803	 7.39925	 7.57001	 1	 318
1804	 7.39942	 7.57001	 1	 319
1805	 7.39959	 7.57001	 1	 318
1806	 7.39996	 7.57001	 1	 318
1807	 7.40007	 7.57001	 1	 319
1808	 7.40012	 7.57001	 1	 318
1809	 7.40045	 7.57001	 1	 317
1810	 7.40107	 7.57001	 1	 316
1811	 7.40125	 7.57001	 1	 317
1812	 7.4018	 7.57001	 1	 316
1813	 7.4021	 7.57001	 1	 315
1814	 7.40213	 7.57001	 1	 316
1815	 7.40282	 7.57001	 1	 315
1816	 7.40296	 7.57001	 1	 314
1817	 7.40327	 7.57001	 1	 315
1818	 7.40374	 7.57001	 1	 314
1819	 7.4045	 7.57001	 1	 315
1820	 7.40459	 7.57001	 1	 316
1821	 7.4048	 7.57001	 1	 317
1822	 7.40486	 7.57001	 1	 316
1823	 7.40514	 7.57001	 1	 317
1824	 7.40518	 7.57001	 1	 316
1825	 7.40592	 7.57001	 1	 316
1826	 7.40698	 7.57001	 1	 315
1827	 7.40705	 7.57001	 1	 316
1828	 7.40731	 7.57001	 1	 315
1829	 7.40761	 7.57001	 1	 316
1830	 7.40784	 7.57001	 1	 315
1831	 7.40801	 7.57001	 1	 314
1832	 7.40802	 7.57001	 1	 313
1833	 7.40849	 7.57001	 1	 314
1834	 7.4088	 7.57001	 1	 313
1835	 7.40889	 7.57001	 1	 314
1836	 7.40945	 7.57001	 1	 315
1837	 7.40989	 7.57001	 1	 314
1838	 7.41021	 7.57001	 1	 313
1839	 7.41032	 7.57001	 0	 312
1840	 7.411	 7.57001	 1	 311
1841	 7.41142	 7.57001	 1	 311
1842	 7.41171	 7.57001	 1	 310
1843	 7.412	 7.57001	 1	 311
1844	 7.41264	 7.57001	 0	 310
1845	 7.41271	 7.57001	 1	 310
1846	 7.41284	 7.57001	 0	 309
1847	 7.4131	 7.57001	 1	 308
1848	 7.41319	 7.57001	 1	 308
1849	 7.41343	 7.57001	 1	 307
1850	 7.41366	 7.57001	 1	 306
1851	 7.41378	 7.57001	 1	 307
1852	 7.41379	 7.57001	 1	 306
1853	 7.41396	 7.57001	 1	 307
1854	 7.41438	 7.57001	 1	 308
1855	 7.4146	 7.57001	 1	 309
1856	 7.4147	 7.57001	 1	 310
1857	 7.41485	 7.57001	 1	 310
1858	 7.41494	 7.57001	 1	 309
1859	 7.41512	 7.57001	 0	 308
1860	 7.41633	 7.57001	 1	 309
1861	 7.41716	 7.57001	 1	 310
1862	 7.41726	 7.57001	 1	 311
1863	 7.41756	 7.57001	 0	 310
1864	 7.41781	 7.57001	 1	 311
1865	 7.41805	 7.57001	 1	 310
1866	 7.41807	 7.57001	 1	 309
1867	 7.41814	 7.57001	 1	 309
1868	 7.41872	 7.57001	 1	 308
1869	 7.41899	 7.57001	 1	 307
1870	 7.41904	 7.57001	 0	 306
1871	 7.41921	 7.57001	 1	 307
1872	 7.41933	 7.57001	 1	 306
1873	 7.41961	 7.57001	 1	 305
1874	 7.41987	 7.57001	 1	 306
1875	 7.42038	 7.57001	 1	 307
1876	 7.42071	 7.57001	 1	 306
1877	 7.42102	 7.57001	 1	 307
1878	 7.42216	 7.57001	 1	 306
1879	 7.42254	 7.57001	 1	 307
1880	 7.42263	 7.57001	 1	 308
1881	 7.42281	 7.57001	 1	 308
1882	 7.42284	 7.57001	 1	 309
1883	 7.42286	 7.57001	 1	 309
1884	 7.42396	 7.57001	 1	 310
1885	 7.42423	 7.57001	 1	 309
1886	 7.42448	 7.57001	 1	 308
1887	 7.42453	 7.57001	 1	 307
1888	 7.42454	 7.57001	 0	 306
1889	 7.42459	 7.57001	 1	 307
1890	 7.42511	 7.57001	 1	 308
1891	 7.42521	 7.57001	 0	 307
1892	 7.42534	 7.57001	 1	 306
1893	 7.42534	 7.57001	 1	 307
1894	 7.42566	 7.57001	 1	 308
1895	 7.42605	 7.57001	 1	 308
1896	 7.42658	 7.57001	 1	 309
1897	 7.42678	 7.57001	 1	 308
1898	 7.42689	 7.57001	 1	 309
1899	 7.42762	 7.57001	 1	 308
1900	 7.42772	 7.57001	 1	 307
1901	 7.42774	 7.57001	 1	 307
1902	 7.42794	 7.57001	 1	 306
1903	 7.42814	 7.57001	 1	 306
1904	 7.42968	 7.57001	 1	 305
1905	 7.42989	 7.57001	 1	 305
1906	 7.43001	 7.57001	 1	 304
1907	 7.43071	 7.57001	 1	 304
1908	 7.43084	 7.57001	 1	 303
1909	 7.43115	 7.57001	 1	 304
1910	 7.43116	 7.57001	 1	 303
1911	 7.43132	 7.57001	 1	 303
1912	 7.43146	 7.57001	 1	 303
1913	 7.43218	 7.57001	 0	 302
1914	 7.43267	 7.57001	 1	 301
1915	 7.43277	 7.57001	 1	 300
1916	 7.43282	 7.57001	 1	 301
1917	 7.43301	 7.57001	 1	 302
1918	 7.43322	 7.57001	 0	 301
1919	 7.43343	 7.57001	 1	 300
1920	 7.43357	 7.57001	 1	 301
1921	 7.43416	 7.57001	 1	 302
1922	 7.43441	 7.57001	 1	 301
1923	 7.43473	 7.57001	 1	 300
1924	 7.43557	 7.57001	 1	 299
1925	 7.43566	 7.57001	 1	 299
1926	 7.4361	 7.57001	 1	 298
1927	 7.43641	 7.57001	 0	 297
1928	 7.43645	 7.57001	 1	 296
1929	 7.43652	 7.57001	 1	 295
1930	 7.43697	 7.57001	 1	 296
1931	 7.43736	 7.57001	 1	 297
1932	 7.43801	 7.57001	 1	 297
1933	 7.43861	 7.57001	 0	 296
1934	 7.43933	 7.57001	 1	 296
1935	 7.43995	 7.57001	 0	 295
1936	 7.4403	 7.57001	 1	 294
1937	 7.4413	 7.57001	 1	 293
1938	 7.4415	 7.57001	 1	 292
1939	 7.44171	 7.57001	 1	 291
1940	 7.44209	 7.57001	 1	 291
1941	 7.4422	 7.57001	 0	 290
1942	 7.44229	 7.57001	 0	 289
1943	 7.44254	 7.57001	 1	 288
1944	 7.44264	 7.57001	 1	 287
1945	 7.44266	 7.57001	 1	 287
1946	 7.44276	 7.57001	 1	 286
1947	 7.44281	 7.57001	 1	 287
1948	 7.44304	 7.57001	 1	 286
1949	 7.44341	 7.57001	 1	 287
1950	 7.44434	 7.57001	 0	 286
1951	 7.44482	 7.57001	 1	 286
1952	 7.44573	 7.57001	 1	 287
1953	 7.44574	 7.57001	 0	 286
1954	 7.44576	 7.57001	 1	 287
1955	 7.44609	 7.57001	 1	 287
1956	 7.44633	 7.57001	 1	 288
1957	 7.44668	 7.57001	 1	 287
1958	 7.447	 7.57001	 1	 286
1959	 7.44717	 7.57001	 1	 285
1960	 7.44743	 7.57001	 1	 284
1961	 7.44749	 7.57001	 1	 283
1962	 7.44781	 7.57001	 1	 282
1963	 7.44814	 7.57001	 1	 281
1964	 7.44863	 7.57001	 1	 280
1965	 7.44977	 7.57001	 1	 279
1966	 7.45066	 7.57001	 1	 280
1967	 7.45075	 7.57001	 1	 281
1968	 7.4508	 7.57001	 1	 281
1969	 7.45093	 7.57001	 1	 281
1970	 7.45125	 7.57001	 1	 282
1971	 7.45135	 7.57001	 1	 283
1972	 7.45137	 7.57001	 1	 283
1973	 7.45146	 7.57001	 1	 282
1974	 7.45167	 7.57001	 1	 281
1975	 7.45173	 7.57001	 1	 280
1976	 7.45188	 7.57001	 1	 280
1977	 7.45208	 7.57001	 1	 280
1978	 7.45238	 7.57001	 1	 279
1979	 7.45243	 7.57001	 1	 279
1980	 7.45251	 7.57001	 1	 279
1981	 7.45255	 7.57001	 1	 278
1982	 7.45336	 7.57001	 1	 277
1983	 7.45419	 7.57001	 0	 276
1984	 7.45459	 7.57001	 1	 275
1985	 7.45474	 7.57001	 1	 274
1986	 7.45497	 7.57001	 1	 273
1987	 7.45559	 7.57001	 1	 272
1988	 7.4562	 7.57001	 1	 271
1989	 7.45641	 7.57001	 1	 270
1990	 7.45807	 7.57001	 1	 269
1991	 7.45809	 7.57001	 1	 269
1992	 7.45819	 7.57001	 0	 268
1993	 7.45856	 7.57001	 1	 267
1994	 7.45927	 7.57001	 0	 266
1995	 7.45961	 7.57001	 1	 265
1996	 7.45978	 7.57001	 1	 264
1997	 7.46013	 7.57001	 1	 265
1998	 7.46038	 7.57001	 1	 264
1999	 7.46067	 7.57001	 1	 264
2000	 7.46073	 7.57001	 1	 265
2001	 7.46107	 7.57001	 1	 264
2002	 7.46134	 7.57001	 1	 263
2003	 7.4614	 7.57001	 1	 262
2004	 7.46162	 7.57001	 1	 262
2005	 7.46201	 7.57001	 1	 261
2006	 7.46203	 7.57001	 1	 261
2007	 7.46214	 7.57001	 1	 260
2008	 7.46265	 7.57001	 0	 259
2009	 7.4634	 7.57001	 1	 260
2010	 7.46353	 7.57001	 1	 261
2011	 7.46363	 7.57001	 1	 261
2012	 7.46366	 7.57001	 1	 262
2013	 7.46397	 7.57001	 1	 263
2014	 7.464	 7.57001	 1	 264
2015	 7.46417	 7.57001	 1	 265
2016	 7.46457	 7.57001	 1	 266
2017	 7.46469	 7.57001	 1	 266
2018	 7.46485	 7.57001	 1	 265
2019	 7.465	 7.57001	 1	 264
2020	 7.46511	 7.57001	 1	 264
2021	 7.46511	 7.57001	 1	 263
2022	 7.46516	 7.57001	 1	 264
2023	 7.46571	 7.57001	 1	 264
2024	 7.46582	 7.57001	 1	 264
2025	 7.46597	 7.57001	 1	 263
2026	 7.46645	 7.57001	 1	 262
2027	 7.46695	 7.57001	 1	 261
2028	 7.46809	 7.57001	 1	 261
2029	 7.46809	 7.57001	 1	 262
2030	 7.46809	 7.57001	 1	 261
2031	 7.46853	 7.57001	 1	 262
2032	 7.46869	 7.57001	 1	 263
2033	 7.46912	 7.57001	 1	 263
2034	 7.4694	 7.57001	 1	 263
2035	 7.4699	 7.57001	 1	 263
2036	 7.46996	 7.57001	 1	 264
2037	 7.47013	 7.57001	 1	 263
2038	 7.4702	 7.57001	 1	 262
2039	 7.47106	 7.57001	 1	 261
2040	 7.47169	 7.57001	 1	 260
2041	 7.4718	 7.57001	 1	 259
2042	 7.47214	 7.57001	 1	 259
2043	 7.47262	 7.57001	 1	 258
2044	 7.47285	 7.57001	 1	 257
2045	 7.4729	 7.57001	 1	 258
2046	 7.47311	 7.57001	 1	 257
2047	 7.47325	 7.57001	 1	 256
2048	 7.47355	 7.57001	 1	 257
2049	 7.47385	 7.57001	 1	 256
2050	 7.47397	 7.57001	 1	 255
2051	 7.47407	 7.57001	 1	 254
2052	 7.47415	 7.57001	 1	 253
2053	 7.47433	 7.57001	 1	 252
2054	 7.47442	 7.57001	 1	 251
2055	 7.47442	 7.57001	 1	 250
2056	 7.47472	 7.57001	 1	 249
2057	 7.47492	 7.57001	 1	 248
2058	 7.47507	 7.57001	 0	 247
2059	 7.47508	 7.57001	 1	 246
2060	 7.47559	 7.57001	 1	 245
2061	 7.47595	 7.57001	 1	 244
2062	 7.47605	 7.57001	 1	 243
2063	 7.47617	 7.57001	 1	 243
2064	 7.47681	 7.57001	 1	 243
2065	 7.4769	 7.57001	 1	 242
2066	 7.4769	 7.57001	 0	 241
2067	 7.47717	 7.57001	 1	 240
2068	 7.47775	 7.57001	 1	 241
2069	 7.47801	 7.57001	 1	 240
2070	 7.47835	 7.57001	 1	 240
2071	 7.47842	 7.57001	 1	 241
2072	 7.47845	 7.57001	 1	 241
2073	 7.47854	 7.57001	 1	 240
2074	 7.47884	 7.57001	 1	 239
2075	 7.47909	 7.57001	 1	 239
2076	 7.47915	 7.57001	 0	 238
2077	 7.47915	 7.57001	 1	 239
2078	 7.4792	 7.57001	 1	 238
2079	 7.47927	 7.57001	 1	 237
2080	 7.47929	 7.57001	 1	 236
2081	 7.4793	 7.57001	 1	 236
2082	 7.4796	 7.57001	 1	 235
2083	 7.47963	 7.57001	 1	 234
2084	 7.47975	 7.57001	 1	 234
2085	 7.47978	 7.57001	 1	 233
2086	 7.47993	 7.57001	 1	 232
2087	 7.48003	 7.57001	 1	 231
2088	 7.48036	 7.57001	 1	 230
2089	 7.48074	 7.57001	 1	 229
2090	 7.48082	 7.57001	 1	 229
2091	 7.48086	 7.57001	 1	 229
2092	 7.48199	 7.57001	 1	 228
2093	 7.48314	 7.57001	 1	 227
2094	 7.48346	 7.57001	 0	 226
2095	 7.48346	 7.57001	 1	 225
2096	 7.48378	 7.57001	 1	 225
2097	 7.48378	 7.57001	 1	 225
2098	 7.48384	 7.57001	 0	 224
2099	 7.4845	 7.57001	 1	 223
2100	 7.48466	 7.57001	 1	 222
2101	 7.48471	 7.57001	 1	 221
2102	 7.48477	 7.57001	 1	 220
2103	 7.48499	 7.57001	 1	 219
2104	 7.48508	 7.57001	 1	 218
2105	 7.48571	 7.57001	 0	 217
2106	 7.48584	 7.57001	 1	 216
2107	 7.48643	 7.57001	 1	 215
2108	 7.48663	 7.57001	 1	 214
2109	 7.48669	 7.57001	 1	 213
2110	 7.48696	 7.57001	 1	 212
2111	 7.48717	 7.57001	 1	 211
2112	 7.48727	 7.57001	 1	 210
2113	 7.4874	 7.57001	 1	 209
2114	 7.4877	 7.57001	 1	 208
2115	 7.4878	 7.57001	 1	 207
2116	 7.48787	 7.57001	 1	 206
2117	 7.48808	 7.57001	 1	 205
2118	 7.4885	 7.57001	 1	 204
2119	 7.48878	 7.57001	 1	 203
2120	 7.48883	 7.57001	 1	 202
2121	 7.48888	 7.57001	 1	 201
2122	 7.48891	 7.57001	 1	 200
2123	 7.48894	 7.57001	 1	 199
2124	 7.48923	 7.57001	 1	 198
2125	 7.4894	 7.57001	 1	 197
2126	 7.4896	 7.57001	 1	 196
2127	 7.48976	 7.57001	 0	 195
2128	 7.4899	 7.57001	 1	 194
2129	 7.49017	 7.57001	 1	 193
2130	 7.49048	 7.57001	 1	 192
2131	 7.49107	 7.57001	 1	 191
2132	 7.49132	 7.57001	 1	 190
2133	 7.49133	 7.57001	 1	 189
2134	 7.49139	 7.57001	 1	 188
2135	 7.4914	 7.57001	 1	 187
2136	 7.49149	 7.57001	 1	 186
2137	 7.49171	 7.57001	 1	 185
2138	 7.49223	 7.57001	 1	 184
2139	 7.49249	 7.57001	 0	 183
2140	 7.49251	 7.57001	 1	 182
2141	 7.49278	 7.57001	 1	 181
2142	 7.49288	 7.57001	 1	 180
2143	 7.49308	 7.57001	 1	 179
2144	 7.4932	 7.57001	 1	 178
2145	 7.49335	 7.57001	 1	 177
2146	 7.49347	 7.57001	 1	 176
2147	 7.49388	 7.57001	 1	 175
2148	 7.49392	 7.57001	 1	 174
2149	 7.49413	 7.57001	 1	 173
2150	 7.49416	 7.57001	 1	 172
2151	 7.49416	 7.57001	 1	 171
2152	 7.49416	 7.57001	 1	 170
2153	 7.49416	 7.57001	 1	 169
2154	 7.49416	 7.57001	 1	 168
2155	 7.49416	 7.57001	 1	 167
2156	 7.49416	 7.57001	 1	 166
2157	 7.49416	 7.57001	 1	 165
2158	 7.49416	 7.57001	 1	 164
2159	 7.49416	 7.57001	 1	 163
2160	 7.49416	 7.57001	 1	 162
2161	 7.49416	 7.57001	 1	 161
2162	 7.49416	 7.57001	 1	 160
2163	 7.49416	 7.57001	 1	 159
2164	 7.49416	 7.57001	 1	 158
2165	 7.49416	 7.57001	 1	 157
2166	 7.49416	 7.57001	 1	 156
2167	 7.49416	 7.57001	 1	 155
2168	 7.49416	 7.57001	 1	 154
2169	 7.49416	 7.57001	 1	 153
2170	 7.49416	 7.57001	 1	 152
2171	 7.49416	 7.57001	 1	 151
2172	 7.49416	 7.57001	 1	 150
2173	 7.49416	 7.57001	 1	 149
2174	 7.49416	 7.57001	 1	 148
2175	 7.49416	 7.57001	 1	 147
2176	 7.49416	 7.57001	 1	 146
2177	 7.49416	 7.57001	 1	 145
2178	 7.49416	 7.57001	 1	 144
2179	 7.49416	 7.57001	 1	 143
2180	 7.49416	 7.57001	 1	 142
2181	 7.49416	 7.57001	 1	 141
2182	 7.49416	 7.57001	 1	 140
2183	 7.49416	 7.57001	 1	 139
2184	 7.49416	 7.57001	 1	 138
2185	 7.49416	 7.57001	 1	 137
2186	 7.49416	 7.57001	 1	 136
2187	 7.49416	 7.57001	 1	 135
2188	 7.49416	 7.57001	 1	 134
2189	 7.49416	 7.57001	 1	 133
2190	 7.49416	 7.57001	 1	 132
2191	 7.49416	 7.57001	 1	 131
2192	 7.49416	 7.57001	 1	 130
2193	 7.49416	 7.57001	 1	 129
2194	 7.49416	 7.57001	 1	 128
2195	 7.49416	 7.57001	 1	 127
2196	 7.49416	 7.57001	 1	 126
2197	 7.49416	 7.57001	 1	 125
2198	 7.49416	 7.57001	 1	 124
2199	 7.49416	 7.57001	 1	 123
2200	 7.49416	 7.57001	 1	 122
2201	 7.49416	 7.57001	 1	 121
2202	 7.49416	 7.57001	 1	 120
2203	 7.49416	 7.57001	 1	 119
2204	 7.49416	 7.57001	 1	 118
2205	 7.49416	 7.57001	 1	 117
2206	 7.49416	 7.57001	 1	 116
2207	 7.49416	 7.57001	 1	 115
2208	 7.49416	 7.57001	 1	 114
2209	 7.49416	 7.57001	 1	 113
2210	 7.49416	 7.57001	 1	 112
2211	 7.49416	 7.57001	 1	 111
2212	 7.49416	 7.57001	 1	 110
2213	 7.49416	 7.57001	 1	 109
2214	 7.49416	 7.57001	 1	 108
2215	 7.49416	 7.57001	 1	 107
2216	 7.49416	 7.57001	 1	 106
2217	 7.49416	 7.57001	 1	 105
2218	 7.49416	 7.57001	 1	 104
2219	 7.49416	 7.57001	 1	 103
2220	 7.49416	 7.57001	 1	 102
2221	 7.49416	 7.57001	 1	 101
2222	 7.49416	 7.57001	 1	 100
2223	 7.49416	 7.57001	 1	 99
2224	 7.49416	 7.57001	 1	 98
2225	 7.49416	 7.57001	 1	 97
2226	 7.49416	 7.57001	 1	 96
2227	 7.49416	 7.57001	 1	 95
2228	 7.49416	 7.57001	 1	 94
2229	 7.49416	 7.57001	 1	 93
2230	 7.49416	 7.57001	 1	 92
2231	 7.49416	 7.57001	 1	 91
2232	 7.49416	 7.57001	 1	 90
2233	 7.49416	 7.57001	 1	 89
2234	 7.49416	 7.57001	 1	 88
2235	 7.49416	 7.57001	 1	 87
2236	 7.49416	 7.57001	 1	 86
2237	 7.49416	 7.57001	 1	 85
2238	 7.49416	 7.57001	 1	 84
2239	 7.49416	 7.57001	 1	 83
2240	 7.49416	 7.57001	 1	 82
2241	 7.49416	 7.57001	 1	 81
2242	 7.49416	 7.57001	 1	 80
2243	 7.49416	 7.57001	 1	 79
2244	 7.49416	 7.57001	 1	 78
2245	 7.49416	 7.57001	 1	 77
2246	 7.49416	 7.57001	 1	 76
2247	 7.49416	 7.57001	 1	 75
2248	 7.49416	 7.57001	 1	 74
2249	 7.49416	 7.57001	 1	 73
2250	 7.49416	 7.57001	 1	 72
2251	 7.49416	 7.57001	 1	 71
2252	 7.49416	 7.57001	 1	 70
2253	 7.49416	 7.57001	 1	 69
2254	 7.49416	 7.57001	 1	 68
2255	 7.49416	 7.57001	 1	 67
2256	 7.49416	 7.57001	 1	 66
2257	 7.49416	 7.57001	 1	 65
2258	 7.49416	 7.57001	 1	 64
2259	 7.49416	 7.57001	 1	 63
2260	 7.49416	 7.57001	 1	 62
2261	 7.49416	 7.57001	 1	 61
2262	 7.49416	 7.57001	 1	 60
2263	 7.49416	 7.57001	 1	 59
2264	 7.49416	 7.57001	 1	 58
2265	 7.49416	 7.57001	 1	 57
2266	 7.49416	 7.57001	 1	 56
2267	 7.49416	 7.57001	 1	 55
2268	 7.49416	 7.57001	 1	 54
2269	 7.49416	 7.57001	 1	 53
2270	 7.49416	 7.57001	 1	 52
2271	 7.49416	 7.57001	 1	 51
2272	 7.49416	 7.57001	 1	 50
2273	 7.49416	 7.57001	 1	 49
2274	 7.49416	 7.57001	 1	 48
2275	 7.49416	 7.57001	 1	 47
2276	 7.49416	 7.57001	 1	 46
2277	 7.49416	 7.57001	 1	 45
2278	 7.49416	 7.57001	 1	 44
2279	 7.49416	 7.57001	 1	 43
2280	 7.49416	 7.57001	 1	 42
2281	 7.49416	 7.57001	 1	 41
2282	 7.49416	 7.57001	 1	 40
2283	 7.49416	 7.57001	 1	 39
2284	 7.49416	 7.57001	 1	 38
2285	 7.49416	 7.57001	 1	 37
2286	 7.49416	 7.57001	 1	 36
2287	 7.49416	 7.57001	 1	 35
2288	 7.49416	 7.57001	 1	 34
2289	 7.49416	 7.57001	 1	 33
2290	 7.49416	 7.57001	 1	 32
2291	 7.49416	 7.57001	 1	 31
2292	 7.49416	 7.57001	 1	 30
2293	 7.49416	 7.57001	 1	 29
2294	 7.49416	 7.57001	 1	 28
2295	 7.49416	 7.57001	 1	 27
2296	 7.49416	 7.57001	 1	 26
2297	 7.49416	 7.57001	 1	 25
2298	 7.49416	 7.57001	 1	 24
2299	 7.49416	 7.57001	 1	 23
2300	 7.49416	 7.57001	 1	 22
2301	 7.49416	 7.57001	 1	 21
2302	 7.49416	 7.57001	 1	 20
2303	 7.49416	 7.57001	 1	 19
2304	 7.49416	 7.57001	 1	 18
2305	 7.49416	 7.57001	 1	 17
2306	 7.49416	 7.57001	 1	 16
2307	 7.49416	 7.57001	 1	 15
2308	 7.49416	 7.57001	 1	 14
2309	 7.49416	 7.57001	 1	 13
2310	 7.49416	 7.57001	 1	 12
2311	 7.49416	 7.57001	 1	 11
2312	 7.49416	 7.57001	 1	 10
2313	 7.49416	 7.57001	 1	 9
2314	 7.49416	 7.57001	 1	 8
2315	 7.49416	 7.57001	 1	 7
2316	 7.49416	 7.57001	 1	 6
2317	 7.49416	 7.57001	 1	 5
2318	 7.49416	 7.57001	 1	 4
2319	 7.49416	 7.57001	 1	 3
2320	 7.49416	 7.57001	 1	 2
2321	 7.49416	 7.57001	 1	 1
2322	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation0.800_20190114_1716_23.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.80
# optRelaxX 0.80
# optRelaxY 0.80
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.70516	 8.27351	 0	 287
533	 3.75049	 8.27351	 0	 287
534	 3.7724	 8.27351	 0	 288
535	 3.78018	 8.27351	 0	 289
536	 3.78673	 8.27351	 0	 290
537	 3.79807	 8.27351	 0	 291
538	 3.80323	 8.27351	 0	 290
539	 3.8055	 8.27351	 0	 291
540	 3.81376	 8.27351	 0	 292
541	 3.81751	 8.27351	 0	 292
542	 3.8309	 8.27351	 0	 292
543	 3.86934	 8.27351	 0	 292
544	 3.89093	 8.27351	 0	 293
545	 3.91527	 8.27351	 0	 294
546	 3.92483	 8.27351	 0	 295
547	 3.92799	 8.27351	 0	 296
548	 3.94798	 8.27351	 0	 296
549	 3.95441	 8.27351	 0	 297
550	 3.96427	 8.27351	 0	 297
551	 3.9655	 8.27351	 0	 297
552	 3.97173	 8.27351	 0	 298
553	 3.97374	 8.27351	 0	 299
554	 3.99819	 8.27351	 0	 300
555	 4.00527	 8.27351	 0	 301
556	 4.02251	 8.27351	 0	 302
557	 4.02672	 8.27351	 0	 303
558	 4.05084	 8.27351	 0	 302
559	 4.05953	 8.27351	 0	 303
560	 4.09732	 8.27351	 0	 304
561	 4.10466	 8.27351	 0	 304
562	 4.11022	 8.27351	 0	 305
563	 4.11875	 8.27351	 0	 305
564	 4.12282	 8.27351	 0	 304
565	 4.12822	 8.27351	 0	 305
566	 4.16165	 8.27351	 0	 306
567	 4.16892	 8.27351	 0	 306
568	 4.17339	 8.27351	 0	 305
569	 4.17412	 8.27351	 0	 306
570	 4.17977	 8.27351	 0	 307
571	 4.1956	 8.27351	 0	 308
572	 4.20355	 8.27351	 0	 309
573	 4.23743	 8.27351	 0	 310
574	 4.25126	 8.27351	 0	 310
575	 4.26047	 8.27351	 0	 311
576	 4.2817	 8.27351	 0	 312
577	 4.28322	 8.27351	 0	 313
578	 4.28594	 8.27351	 0	 314
579	 4.30613	 8.27351	 0	 315
580	 4.31642	 8.27351	 0	 316
581	 4.32567	 8.27351	 0	 316
582	 4.32919	 8.27351	 0	 316
583	 4.33188	 8.27351	 0	 317
584	 4.3628	 8.27351	 0	 317
585	 4.36738	 8.27351	 0	 317
586	 4.41554	 8.27351	 0	 317
587	 4.41916	 8.27351	 0	 316
588	 4.42979	 8.27351	 0	 317
589	 4.44177	 8.27351	 0	 318
590	 4.44745	 8.27351	 0	 318
591	 4.44916	 8.27351	 0	 318
592	 4.45034	 8.27351	 0	 319
593	 4.45981	 8.27351	 0	 320
594	 4.48058	 8.27351	 0	 320
595	 4.50072	 8.27351	 0	 320
596	 4.54027	 8.27351	 0	 319
597	 4.55611	 8.27351	 0	 320
598	 4.55764	 8.27351	 0	 321
599	 4.55946	 8.27351	 0	 320
600	 4.57627	 8.27351	 0	 320
601	 4.58536	 8.27351	 0	 319
602	 4.60047	 8.27351	 0	 319
603	 4.6095	 8.27351	 0	 319
604	 4.61101	 8.27351	 0	 320
605	 4.612	 8.27351	 0	 321
606	 4.61202	 8.27351	 0	 322
607	 4.61756	 8.27351	 0	 323
608	 4.62136	 8.27351	 0	 324
609	 4.62442	 8.27351	 0	 325
610	 4.62595	 8.27351	 0	 326
611	 4.62969	 8.27351	 0	 327
612	 4.64497	 8.27351	 0	 326
613	 4.64748	 8.27351	 0	 326
614	 4.65084	 8.27351	 0	 327
615	 4.65438	 8.27351	 0	 327
616	 4.65532	 8.27351	 0	 328
617	 4.6618	 8.27351	 0	 327
618	 4.66612	 8.27351	 0	 327
619	 4.67566	 8.27351	 0	 327
620	 4.68448	 8.27351	 0	 328
621	 4.69705	 8.27351	 0	 328
622	 4.72679	 8.27351	 0	 328
623	 4.73437	 8.27351	 0	 329
624	 4.75071	 8.27351	 0	 330
625	 4.76779	 8.27351	 0	 331
626	 4.77844	 8.27351	 0	 332
627	 4.79208	 8.27351	 0	 332
628	 4.80202	 8.27351	 0	 332
629	 4.80353	 8.27351	 0	 331
630	 4.80386	 8.27351	 0	 330
631	 4.83249	 8.27351	 0	 330
632	 4.86801	 8.27351	 0	 330
633	 4.87031	 7.75762	 1	 331
634	 4.87108	 7.75762	 1	 332
635	 4.87916	 7.75762	 0	 332
636	 4.88683	 7.75762	 1	 333
637	 4.88779	 7.75762	 1	 334
638	 4.90754	 7.75762	 0	 334
639	 4.91057	 7.75762	 0	 334
640	 4.92274	 7.75762	 0	 333
641	 4.92331	 7.75762	 0	 334
642	 4.92967	 7.75762	 0	 333
643	 4.93095	 7.75762	 0	 332
644	 4.93453	 7.75762	 0	 331
645	 4.93478	 7.75762	 0	 332
646	 4.94217	 7.75762	 0	 331
647	 4.94268	 7.75762	 0	 332
648	 4.94807	 7.75762	 0	 332
649	 4.95249	 7.75762	 0	 331
650	 4.95282	 7.75762	 0	 332
651	 4.95384	 7.75762	 0	 332
652	 4.97363	 7.75762	 0	 331
653	 4.998	 7.75762	 0	 332
654	 5.00025	 7.75762	 0	 331
655	 5.01116	 7.74795	 1	 332
656	 5.01212	 7.74795	 1	 333
657	 5.02442	 7.74795	 0	 332
658	 5.02753	 7.74795	 0	 331
659	 5.02788	 7.74795	 1	 332
660	 5.02864	 7.74795	 1	 333
661	 5.03331	 7.74795	 0	 332
662	 5.04958	 7.74795	 0	 332
663	 5.07032	 7.69693	 1	 333
664	 5.07877	 7.69693	 0	 333
665	 5.08373	 7.69693	 0	 334
666	 5.08688	 7.69693	 1	 335
667	 5.0878	 7.69693	 1	 336
668	 5.10854	 7.696	 1	 337
669	 5.11285	 7.696	 0	 338
670	 5.11358	 7.696	 0	 339
671	 5.12319	 7.696	 0	 340
672	 5.12511	 7.696	 1	 341
673	 5.12602	 7.696	 1	 342
674	 5.12677	 7.696	 0	 341
675	 5.13885	 7.696	 1	 342
676	 5.1397	 7.696	 0	 343
677	 5.15003	 7.696	 0	 342
678	 5.15043	 7.696	 0	 342
679	 5.15605	 7.696	 1	 343
680	 5.15741	 7.696	 1	 344
681	 5.15958	 7.696	 0	 343
682	 5.17454	 7.696	 0	 344
683	 5.17896	 7.696	 1	 345
684	 5.1802	 7.696	 0	 346
685	 5.1855	 7.696	 0	 347
686	 5.18738	 7.696	 0	 346
687	 5.19335	 7.696	 0	 345
688	 5.19645	 7.696	 1	 346
689	 5.20227	 7.696	 1	 347
690	 5.20929	 7.696	 1	 348
691	 5.21771	 7.696	 0	 347
692	 5.22415	 7.696	 1	 348
693	 5.23948	 7.61646	 1	 349
694	 5.24382	 7.61646	 0	 348
695	 5.24823	 7.61646	 1	 349
696	 5.26801	 7.61646	 1	 350
697	 5.26914	 7.61646	 0	 351
698	 5.27286	 7.61646	 0	 351
699	 5.27771	 7.61026	 1	 352
700	 5.28392	 7.61026	 1	 353
701	 5.28645	 7.61026	 1	 354
702	 5.29161	 7.61026	 0	 355
703	 5.29262	 7.61026	 0	 354
704	 5.29617	 7.61026	 1	 355
705	 5.30365	 7.61026	 1	 356
706	 5.30567	 7.61026	 0	 355
707	 5.30829	 7.61026	 1	 356
708	 5.32666	 7.61026	 0	 357
709	 5.3283	 7.61026	 0	 356
710	 5.33238	 7.61026	 0	 356
711	 5.34129	 7.61026	 1	 357
712	 5.34761	 7.61026	 0	 356
713	 5.34813	 7.61026	 1	 357
714	 5.35259	 7.61026	 1	 358
715	 5.35284	 7.61026	 0	 359
716	 5.35687	 7.61026	 1	 360
717	 5.35754	 7.61026	 1	 361
718	 5.36223	 7.61026	 1	 362
719	 5.36805	 7.61026	 0	 363
720	 5.37151	 7.61026	 0	 364
721	 5.37253	 7.61026	 1	 365
722	 5.38043	 7.61026	 1	 366
723	 5.38347	 7.61026	 1	 367
724	 5.38399	 7.61026	 1	 368
725	 5.38668	 7.61026	 0	 368
726	 5.3971	 7.61026	 0	 367
727	 5.39794	 7.61026	 0	 366
728	 5.39819	 7.61026	 1	 367
729	 5.41232	 7.61026	 1	 368
730	 5.41237	 7.61026	 1	 369
731	 5.41428	 7.61026	 0	 369
732	 5.43179	 7.61026	 1	 370
733	 5.43244	 7.61026	 0	 370
734	 5.44497	 7.61026	 0	 370
735	 5.44508	 7.61026	 0	 371
736	 5.45329	 7.61026	 1	 372
737	 5.46412	 7.61026	 0	 372
738	 5.47315	 7.61026	 0	 371
739	 5.48034	 7.61026	 0	 372
740	 5.48395	 7.61026	 0	 372
741	 5.4914	 7.61026	 1	 373
742	 5.49575	 7.61026	 0	 373
743	 5.49671	 7.61026	 0	 373
744	 5.50188	 7.61026	 1	 374
745	 5.50226	 7.61026	 0	 374
746	 5.51196	 7.61026	 1	 375
747	 5.52976	 7.61026	 1	 376
748	 5.53849	 7.61026	 1	 377
749	 5.54362	 7.61026	 1	 378
750	 5.54408	 7.61026	 0	 378
751	 5.54647	 7.61026	 0	 378
752	 5.55415	 7.61026	 0	 379
753	 5.55492	 7.61026	 1	 380
754	 5.55497	 7.61026	 0	 379
755	 5.56028	 7.61026	 0	 380
756	 5.56068	 7.61026	 1	 381
757	 5.56461	 7.61026	 0	 382
758	 5.57484	 7.61026	 0	 382
759	 5.58363	 7.61026	 1	 383
760	 5.58365	 7.61026	 0	 383
761	 5.58468	 7.61026	 1	 384
762	 5.58569	 7.61026	 0	 384
763	 5.58798	 7.61026	 0	 384
764	 5.59123	 7.61026	 0	 384
765	 5.59249	 7.61026	 1	 385
766	 5.60815	 7.61026	 1	 386
767	 5.61845	 7.61026	 0	 386
768	 5.6192	 7.61026	 0	 387
769	 5.62552	 7.61026	 0	 388
770	 5.62565	 7.61026	 1	 389
771	 5.62911	 7.61026	 1	 390
772	 5.6311	 7.61026	 1	 391
773	 5.63141	 7.61026	 1	 392
774	 5.63453	 7.61026	 0	 392
775	 5.6373	 7.61026	 0	 391
776	 5.63914	 7.61026	 0	 391
777	 5.64052	 7.61026	 0	 392
778	 5.6423	 7.61026	 1	 393
779	 5.64401	 7.61026	 0	 394
780	 5.64791	 7.61026	 0	 393
781	 5.64823	 7.61026	 1	 394
782	 5.65766	 7.61026	 1	 395
783	 5.66495	 7.61026	 1	 396
784	 5.66536	 7.61026	 0	 395
785	 5.6769	 7.61026	 0	 394
786	 5.67908	 7.61026	 0	 393
787	 5.67954	 7.61026	 0	 394
788	 5.68824	 7.61026	 0	 394
789	 5.69063	 7.61026	 0	 395
790	 5.6911	 7.61026	 0	 394
791	 5.69529	 7.61026	 0	 394
792	 5.70212	 7.61026	 1	 395
793	 5.70269	 7.61026	 0	 395
794	 5.70727	 7.61026	 0	 394
795	 5.71124	 7.61026	 1	 395
796	 5.71129	 7.61026	 1	 396
797	 5.71576	 7.61026	 0	 395
798	 5.71689	 7.61026	 1	 396
799	 5.73075	 7.61026	 1	 397
800	 5.7324	 7.61026	 1	 398
801	 5.73978	 7.61026	 0	 397
802	 5.747	 7.61026	 1	 398
803	 5.75044	 7.61026	 0	 397
804	 5.75675	 7.61026	 0	 397
805	 5.7594	 7.61026	 1	 398
806	 5.7608	 7.61026	 0	 397
807	 5.76989	 7.61026	 0	 398
808	 5.77594	 7.61026	 0	 398
809	 5.77801	 7.61026	 0	 399
810	 5.78928	 7.61026	 1	 400
811	 5.79568	 7.61026	 0	 399
812	 5.79594	 7.61026	 0	 398
813	 5.79692	 7.61026	 0	 397
814	 5.80289	 7.61026	 0	 396
815	 5.80485	 7.61026	 1	 397
816	 5.80579	 7.61026	 1	 398
817	 5.81444	 7.61026	 0	 399
818	 5.82122	 7.61026	 0	 398
819	 5.82125	 7.61026	 1	 399
820	 5.82167	 7.61026	 0	 398
821	 5.82219	 7.61026	 0	 398
822	 5.82494	 7.61026	 0	 397
823	 5.82781	 7.61026	 0	 397
824	 5.84263	 7.61026	 0	 398
825	 5.85924	 7.61026	 1	 399
826	 5.86233	 7.61026	 0	 400
827	 5.86397	 7.61026	 1	 401
828	 5.86495	 7.61026	 1	 402
829	 5.86864	 7.61026	 0	 401
830	 5.87228	 7.61026	 0	 400
831	 5.87363	 7.61026	 0	 400
832	 5.87465	 7.61026	 0	 399
833	 5.87668	 7.61026	 0	 400
834	 5.88195	 7.61026	 0	 399
835	 5.88635	 7.61026	 0	 398
836	 5.89537	 7.61026	 0	 397
837	 5.89605	 7.61026	 0	 398
838	 5.9011	 7.61026	 1	 399
839	 5.90202	 7.61026	 0	 398
840	 5.90834	 7.61026	 0	 397
841	 5.90972	 7.61026	 0	 398
842	 5.91024	 7.61026	 0	 399
843	 5.91263	 7.61026	 0	 398
844	 5.91299	 7.61026	 0	 397
845	 5.91991	 7.61026	 1	 398
846	 5.92372	 7.61026	 0	 399
847	 5.92467	 7.61026	 0	 400
848	 5.92803	 7.61026	 0	 401
849	 5.92846	 7.61026	 0	 400
850	 5.92964	 7.61026	 1	 401
851	 5.9341	 7.61026	 0	 402
852	 5.93527	 7.61026	 0	 402
853	 5.93981	 7.61026	 0	 402
854	 5.94445	 7.61026	 0	 402
855	 5.95136	 7.61026	 0	 401
856	 5.95282	 7.61026	 1	 402
857	 5.9555	 7.61026	 0	 401
858	 5.95723	 7.61026	 0	 400
859	 5.95873	 7.61026	 0	 401
860	 5.9677	 7.61026	 0	 400
861	 5.96771	 7.61026	 0	 401
862	 5.96935	 7.61026	 0	 401
863	 5.97152	 7.61026	 1	 402
864	 5.97375	 7.61026	 1	 403
865	 5.97651	 7.61026	 0	 404
866	 5.98161	 7.61026	 0	 405
867	 5.98195	 7.61026	 1	 406
868	 5.98205	 7.61026	 0	 405
869	 5.98738	 7.61026	 0	 404
870	 5.9945	 7.61026	 1	 405
871	 5.99553	 7.61026	 0	 405
872	 6.00473	 7.61026	 0	 404
873	 6.00629	 7.61026	 1	 404
874	 6.02434	 7.61026	 0	 405
875	 6.02444	 7.61026	 0	 406
876	 6.02538	 7.61026	 1	 407
877	 6.02629	 7.61026	 0	 406
878	 6.03204	 7.61026	 1	 406
879	 6.03521	 7.61026	 0	 407
880	 6.0421	 7.61026	 0	 406
881	 6.04804	 7.61026	 0	 406
882	 6.06153	 7.61026	 1	 407
883	 6.06293	 7.61026	 1	 408
884	 6.063	 7.61026	 0	 409
885	 6.06901	 7.61026	 0	 408
886	 6.07451	 7.61026	 1	 409
887	 6.08083	 7.61026	 0	 410
888	 6.08212	 7.61026	 1	 411
889	 6.08718	 7.61026	 0	 412
890	 6.08813	 7.61026	 0	 412
891	 6.08852	 7.61026	 0	 412
892	 6.08973	 7.61026	 0	 413
893	 6.09547	 7.61026	 0	 413
894	 6.09583	 7.61026	 0	 413
895	 6.09647	 7.61026	 0	 413
896	 6.09775	 7.61026	 0	 412
897	 6.10285	 7.61026	 0	 413
898	 6.10602	 7.61026	 1	 414
899	 6.10691	 7.61026	 0	 413
900	 6.10987	 7.61026	 0	 412
901	 6.11179	 7.61026	 1	 413
902	 6.11676	 7.61026	 0	 413
903	 6.11879	 7.61026	 1	 414
904	 6.13195	 7.61026	 1	 415
905	 6.13222	 7.61026	 0	 416
906	 6.13895	 7.61026	 1	 417
907	 6.14539	 7.61026	 1	 418
908	 6.1487	 7.61026	 1	 419
909	 6.1504	 7.61026	 0	 420
910	 6.1535	 7.61026	 0	 421
911	 6.15647	 7.61026	 1	 422
912	 6.16135	 7.61026	 0	 422
913	 6.16219	 7.61026	 0	 423
914	 6.16359	 7.61026	 0	 422
915	 6.16376	 7.61026	 0	 423
916	 6.1692	 7.61026	 0	 423
917	 6.16962	 7.61026	 0	 422
918	 6.17736	 7.61026	 0	 421
919	 6.18426	 7.61026	 1	 420
920	 6.18882	 7.61026	 0	 419
921	 6.2019	 7.61026	 0	 418
922	 6.21026	 7.61026	 1	 419
923	 6.21233	 7.61026	 0	 419
924	 6.2133	 7.61026	 0	 419
925	 6.21462	 7.61026	 0	 418
926	 6.22017	 7.61026	 1	 417
927	 6.22129	 7.61026	 0	 418
928	 6.23062	 7.61026	 1	 418
929	 6.23158	 7.61026	 0	 417
930	 6.23283	 7.61026	 0	 418
931	 6.23285	 7.61026	 0	 417
932	 6.23337	 7.61026	 0	 416
933	 6.23532	 7.61026	 0	 415
934	 6.23641	 7.61026	 1	 416
935	 6.24125	 7.61026	 0	 417
936	 6.24408	 7.61026	 1	 418
937	 6.24501	 7.61026	 1	 417
938	 6.25678	 7.61026	 0	 417
939	 6.25771	 7.61026	 1	 416
940	 6.25971	 7.61026	 1	 417
941	 6.2642	 7.61026	 0	 416
942	 6.26465	 7.61026	 0	 416
943	 6.26853	 7.61026	 1	 417
944	 6.27328	 7.61026	 0	 417
945	 6.27371	 7.61026	 0	 416
946	 6.27756	 7.61026	 0	 415
947	 6.28026	 7.61026	 0	 414
948	 6.28026	 7.61026	 0	 413
949	 6.29101	 7.61026	 0	 414
950	 6.29391	 7.61026	 1	 413
951	 6.29479	 7.61026	 0	 413
952	 6.29635	 7.61026	 0	 412
953	 6.29845	 7.61026	 0	 411
954	 6.30835	 7.61026	 1	 412
955	 6.3087	 7.61026	 0	 412
956	 6.31381	 7.61026	 1	 413
957	 6.31383	 7.61026	 0	 412
958	 6.31495	 7.61026	 0	 411
959	 6.31563	 7.61026	 1	 410
960	 6.31672	 7.61026	 1	 409
961	 6.31919	 7.61026	 0	 408
962	 6.3208	 7.61026	 1	 409
963	 6.33896	 7.61026	 0	 410
964	 6.34228	 7.61026	 0	 410
965	 6.34651	 7.61026	 0	 409
966	 6.35939	 7.61026	 0	 408
967	 6.36382	 7.61026	 0	 407
968	 6.37096	 7.61026	 1	 406
969	 6.38139	 7.61026	 0	 406
970	 6.38731	 7.61026	 1	 407
971	 6.39613	 7.61026	 1	 408
972	 6.39658	 7.61026	 0	 407
973	 6.39996	 7.61026	 1	 408
974	 6.40019	 7.61026	 0	 407
975	 6.40209	 7.61026	 0	 406
976	 6.40229	 7.61026	 0	 405
977	 6.40559	 7.61026	 0	 404
978	 6.40796	 7.61026	 0	 403
979	 6.41205	 7.61026	 0	 403
980	 6.4142	 7.61026	 0	 402
981	 6.42973	 7.61026	 0	 401
982	 6.42975	 7.61026	 0	 400
983	 6.4315	 7.61026	 0	 399
984	 6.43306	 7.61026	 0	 398
985	 6.43897	 7.61026	 0	 397
986	 6.44814	 7.61026	 0	 396
987	 6.44869	 7.61026	 1	 395
988	 6.45765	 7.61026	 0	 394
989	 6.46108	 7.61026	 0	 393
990	 6.46988	 7.61026	 1	 392
991	 6.47107	 7.61026	 0	 393
992	 6.47234	 7.61026	 0	 394
993	 6.48276	 7.61026	 0	 395
994	 6.48431	 7.61026	 0	 394
995	 6.4856	 7.61026	 0	 393
996	 6.48629	 7.61026	 0	 392
997	 6.48863	 7.61026	 0	 393
998	 6.49157	 7.61026	 0	 394
999	 6.492	 7.61026	 0	 394
1000	 6.49677	 7.61026	 0	 393
1001	 6.49734	 7.61026	 0	 394
1002	 6.50197	 7.61026	 0	 393
1003	 6.50537	 7.61026	 0	 393
1004	 6.50675	 7.61026	 0	 394
1005	 6.50733	 7.61026	 0	 393
1006	 6.51002	 7.61026	 1	 394
1007	 6.51162	 7.61026	 0	 393
1008	 6.51399	 7.61026	 0	 392
1009	 6.52243	 7.61026	 0	 393
1010	 6.52286	 7.61026	 0	 394
1011	 6.52578	 7.61026	 1	 393
1012	 6.52665	 7.61026	 0	 392
1013	 6.52728	 7.61026	 0	 391
1014	 6.52801	 7.61026	 0	 390
1015	 6.5286	 7.61026	 0	 389
1016	 6.53093	 7.61026	 1	 390
1017	 6.53274	 7.61026	 0	 390
1018	 6.53334	 7.61026	 0	 389
1019	 6.53543	 7.61026	 0	 388
1020	 6.53602	 7.61026	 0	 387
1021	 6.53836	 7.61026	 0	 386
1022	 6.54011	 7.61026	 0	 385
1023	 6.54555	 7.61026	 0	 384
1024	 6.54603	 7.61026	 1	 385
1025	 6.54897	 7.61026	 0	 384
1026	 6.55431	 7.61026	 1	 383
1027	 6.55872	 7.61026	 1	 382
1028	 6.56265	 7.61026	 0	 382
1029	 6.56544	 7.61026	 0	 381
1030	 6.5656	 7.61026	 0	 382
1031	 6.57276	 7.61026	 1	 381
1032	 6.58253	 7.61026	 0	 380
1033	 6.5842	 7.61026	 0	 381
1034	 6.59453	 7.61026	 0	 380
1035	 6.59513	 7.61026	 0	 380
1036	 6.59888	 7.61026	 1	 381
1037	 6.60077	 7.61026	 0	 382
1038	 6.60084	 7.61026	 1	 381
1039	 6.6066	 7.61026	 1	 382
1040	 6.61047	 7.61026	 0	 383
1041	 6.61133	 7.61026	 0	 384
1042	 6.62335	 7.61026	 0	 384
1043	 6.62781	 7.61026	 1	 383
1044	 6.6312	 7.61026	 0	 382
1045	 6.6401	 7.61026	 0	 383
1046	 6.64368	 7.61026	 0	 382
1047	 6.64384	 7.61026	 0	 383
1048	 6.64488	 7.61026	 0	 382
1049	 6.64677	 7.61026	 0	 383
1050	 6.64764	 7.61026	 0	 384
1051	 6.65005	 7.61026	 0	 383
1052	 6.65865	 7.61026	 0	 382
1053	 6.65983	 7.61026	 1	 383
1054	 6.66774	 7.61026	 0	 382
1055	 6.67052	 7.61026	 0	 383
1056	 6.67825	 7.61026	 0	 382
1057	 6.67977	 7.61026	 1	 382
1058	 6.68233	 7.61026	 0	 381
1059	 6.68253	 7.61026	 0	 380
1060	 6.69057	 7.61026	 0	 381
1061	 6.69531	 7.61026	 1	 381
1062	 6.6999	 7.61026	 0	 382
1063	 6.70101	 7.61026	 0	 381
1064	 6.70478	 7.61026	 0	 381
1065	 6.72103	 7.61026	 0	 380
1066	 6.72181	 7.61026	 1	 381
1067	 6.72192	 7.61026	 1	 382
1068	 6.72438	 7.61026	 1	 383
1069	 6.7245	 7.61026	 1	 384
1070	 6.72926	 7.61026	 0	 384
1071	 6.73055	 7.61026	 0	 383
1072	 6.73169	 7.61026	 0	 382
1073	 6.73267	 7.61026	 1	 383
1074	 6.73277	 7.61026	 0	 382
1075	 6.73493	 7.61026	 1	 383
1076	 6.74171	 7.61026	 0	 382
1077	 6.74634	 7.61026	 0	 382
1078	 6.74761	 7.61026	 0	 382
1079	 6.74767	 7.61026	 0	 381
1080	 6.74836	 7.61026	 1	 382
1081	 6.74909	 7.61026	 0	 381
1082	 6.75135	 7.61026	 0	 380
1083	 6.75172	 7.61026	 0	 379
1084	 6.7568	 7.61026	 0	 378
1085	 6.75957	 7.61026	 1	 377
1086	 6.75964	 7.61026	 1	 378
1087	 6.75976	 7.61026	 1	 379
1088	 6.76222	 7.61026	 1	 380
1089	 6.76233	 7.61026	 1	 381
1090	 6.76859	 7.61026	 0	 380
1091	 6.77246	 7.61026	 1	 381
1092	 6.77258	 7.61026	 1	 382
1093	 6.77504	 7.61026	 1	 383
1094	 6.77516	 7.61026	 1	 384
1095	 6.77614	 7.61026	 0	 383
1096	 6.78219	 7.61026	 1	 382
1097	 6.78598	 7.61026	 0	 381
1098	 6.7883	 7.61026	 0	 380
1099	 6.7899	 7.61026	 1	 381
1100	 6.79002	 7.61026	 1	 382
1101	 6.79028	 7.61026	 1	 382
1102	 6.7915	 7.61026	 1	 383
1103	 6.79174	 7.61026	 0	 383
1104	 6.79202	 7.61026	 1	 384
1105	 6.7922	 7.61026	 1	 385
1106	 6.79223	 7.61026	 0	 385
1107	 6.79233	 7.61026	 1	 386
1108	 6.79396	 7.61026	 1	 387
1109	 6.79471	 7.61026	 1	 388
1110	 6.7962	 7.61026	 0	 387
1111	 6.7983	 7.61026	 1	 388
1112	 6.79921	 7.61026	 0	 387
1113	 6.8	 7.61026	 1	 388
1114	 6.80171	 7.61026	 1	 387
1115	 6.80511	 7.61026	 0	 386
1116	 6.80683	 7.61026	 1	 387
1117	 6.80688	 7.61026	 0	 386
1118	 6.80755	 7.61026	 1	 387
1119	 6.80953	 7.61026	 1	 388
1120	 6.81105	 7.61026	 1	 389
1121	 6.81196	 7.61026	 1	 390
1122	 6.81296	 7.61026	 1	 391
1123	 6.81351	 7.61026	 1	 392
1124	 6.81434	 7.61026	 1	 392
1125	 6.81439	 7.61026	 1	 393
1126	 6.8147	 7.61026	 1	 392
1127	 6.81562	 7.61026	 1	 393
1128	 6.81568	 7.61026	 1	 393
1129	 6.81898	 7.61026	 1	 394
1130	 6.82171	 7.61026	 0	 393
1131	 6.82254	 7.61026	 1	 394
1132	 6.82793	 7.61026	 1	 395
1133	 6.82794	 7.61026	 1	 396
1134	 6.8305	 7.61026	 1	 397
1135	 6.8317	 7.61026	 1	 397
1136	 6.83176	 7.61026	 1	 398
1137	 6.83178	 7.61026	 0	 397
1138	 6.83285	 7.61026	 1	 398
1139	 6.83292	 7.61026	 1	 398
1140	 6.83331	 7.61026	 1	 399
1141	 6.83389	 7.61026	 1	 399
1142	 6.83454	 7.61026	 1	 400
1143	 6.83524	 7.61026	 1	 400
1144	 6.83548	 7.61026	 0	 399
1145	 6.83746	 7.61026	 1	 400
1146	 6.83989	 7.61026	 1	 401
1147	 6.84075	 7.61026	 1	 401
1148	 6.84203	 7.61026	 1	 402
1149	 6.84489	 7.61026	 0	 401
1150	 6.84932	 7.61026	 1	 402
1151	 6.85126	 7.61026	 1	 403
1152	 6.85134	 7.61026	 1	 403
1153	 6.85198	 7.61026	 1	 404
1154	 6.85204	 7.61026	 0	 403
1155	 6.85218	 7.61026	 0	 402
1156	 6.85255	 7.61026	 1	 402
1157	 6.85287	 7.61026	 1	 403
1158	 6.85399	 7.61026	 0	 403
1159	 6.8541	 7.61026	 1	 404
1160	 6.85668	 7.61026	 1	 404
1161	 6.8567	 7.61026	 1	 405
1162	 6.85783	 7.61026	 1	 406
1163	 6.86096	 7.61026	 1	 407
1164	 6.86102	 7.61026	 1	 407
1165	 6.86137	 7.61026	 1	 407
1166	 6.86143	 7.61026	 1	 407
1167	 6.86272	 7.61026	 1	 407
1168	 6.86335	 7.61026	 0	 406
1169	 6.86388	 7.61026	 1	 407
1170	 6.86544	 7.61026	 1	 408
1171	 6.86775	 7.61026	 0	 407
1172	 6.86802	 7.61026	 1	 408
1173	 6.86884	 7.61026	 1	 409
1174	 6.86964	 7.61026	 1	 410
1175	 6.87069	 7.61026	 1	 410
1176	 6.87127	 7.61026	 1	 411
1177	 6.87562	 7.61026	 0	 411
1178	 6.87632	 7.61026	 1	 411
1179	 6.87851	 7.61026	 1	 412
1180	 6.87929	 7.61026	 0	 411
1181	 6.88035	 7.61026	 1	 411
1182	 6.88108	 7.61026	 1	 412
1183	 6.88164	 7.61026	 1	 412
1184	 6.8817	 7.61026	 1	 413
1185	 6.88292	 7.61026	 1	 413
1186	 6.88345	 7.61026	 1	 414
1187	 6.88366	 7.61026	 1	 414
1188	 6.88412	 7.61026	 1	 414
1189	 6.88512	 7.61026	 1	 413
1190	 6.88844	 7.61026	 1	 414
1191	 6.89057	 7.61026	 1	 415
1192	 6.89107	 7.61026	 1	 415
1193	 6.89216	 7.61026	 1	 416
1194	 6.89553	 7.61026	 1	 417
1195	 6.89727	 7.61026	 1	 418
1196	 6.89788	 7.61026	 1	 418
1197	 6.89896	 7.61026	 0	 418
1198	 6.89923	 7.61026	 1	 419
1199	 6.89984	 7.61026	 1	 420
1200	 6.90056	 7.61026	 1	 420
1201	 6.90154	 7.61026	 0	 419
1202	 6.90237	 7.61026	 1	 420
1203	 6.90289	 7.61026	 1	 421
1204	 6.90327	 7.61026	 1	 420
1205	 6.90543	 7.61026	 1	 420
1206	 6.9066	 7.61026	 1	 420
1207	 6.90688	 7.61026	 1	 419
1208	 6.90701	 7.61026	 1	 420
1209	 6.90964	 7.61026	 1	 420
1210	 6.90985	 7.61026	 1	 421
1211	 6.91025	 7.61026	 1	 420
1212	 6.91065	 7.61026	 1	 420
1213	 6.91186	 7.61026	 1	 420
1214	 6.91479	 7.61026	 0	 420
1215	 6.92007	 7.61026	 1	 421
1216	 6.92038	 7.61026	 1	 421
1217	 6.92097	 7.61026	 0	 420
1218	 6.92139	 7.61026	 1	 421
1219	 6.92166	 7.61026	 1	 422
1220	 6.92199	 7.61026	 1	 421
1221	 6.92221	 7.61026	 0	 421
1222	 6.92275	 7.61026	 1	 420
1223	 6.92376	 7.61026	 1	 420
1224	 6.92494	 7.61026	 0	 419
1225	 6.92611	 7.61026	 1	 419
1226	 6.92903	 7.61026	 1	 419
1227	 6.92932	 7.61026	 1	 419
1228	 6.93076	 7.61026	 1	 420
1229	 6.93457	 7.61026	 1	 421
1230	 6.93666	 7.61026	 1	 422
1231	 6.93914	 7.61026	 1	 422
1232	 6.93986	 7.61026	 1	 423
1233	 6.94042	 7.61026	 1	 424
1234	 6.94054	 7.61026	 1	 424
1235	 6.94132	 7.61026	 1	 425
1236	 6.94181	 7.61026	 1	 426
1237	 6.94194	 7.61026	 1	 426
1238	 6.94244	 7.61026	 0	 425
1239	 6.94329	 7.61026	 1	 424
1240	 6.94343	 7.61026	 0	 424
1241	 6.94348	 7.61026	 0	 423
1242	 6.94354	 7.61026	 1	 424
1243	 6.94619	 7.61026	 1	 424
1244	 6.94676	 7.61026	 1	 425
1245	 6.94682	 7.61026	 0	 425
1246	 6.95151	 7.61026	 0	 424
1247	 6.9518	 7.61026	 1	 423
1248	 6.95187	 7.61026	 1	 424
1249	 6.95363	 7.61026	 1	 425
1250	 6.95457	 7.61026	 0	 424
1251	 6.95617	 7.61026	 1	 424
1252	 6.95646	 7.61026	 1	 425
1253	 6.95793	 7.61026	 1	 426
1254	 6.9599	 7.61026	 1	 427
1255	 6.9604	 7.61026	 1	 428
1256	 6.96099	 7.61026	 1	 429
1257	 6.96187	 7.61026	 1	 429
1258	 6.96198	 7.61026	 1	 429
1259	 6.96212	 7.61026	 1	 429
1260	 6.96318	 7.61026	 1	 430
1261	 6.96535	 7.61026	 1	 431
1262	 6.96567	 7.61026	 1	 432
1263	 6.96961	 7.61026	 1	 432
1264	 6.97246	 7.61026	 1	 433
1265	 6.97379	 7.61026	 1	 433
1266	 6.97523	 7.61026	 1	 434
1267	 6.97866	 7.61026	 1	 434
1268	 6.98026	 7.61026	 1	 434
1269	 6.98049	 7.61026	 1	 435
1270	 6.98109	 7.61026	 1	 436
1271	 6.9813	 7.61026	 1	 437
1272	 6.98334	 7.61026	 1	 438
1273	 6.98422	 7.61026	 1	 438
1274	 6.9849	 7.61026	 1	 437
1275	 6.98531	 7.61026	 1	 438
1276	 6.9867	 7.61026	 1	 438
1277	 6.99139	 7.61026	 0	 437
1278	 6.99401	 7.61026	 1	 438
1279	 6.99454	 7.61026	 1	 437
1280	 6.99479	 7.61026	 1	 438
1281	 6.99481	 7.61026	 0	 437
1282	 6.99721	 7.61026	 1	 438
1283	 6.99852	 7.61026	 1	 438
1284	 7.00024	 7.61026	 1	 438
1285	 7.00063	 7.61026	 1	 439
1286	 7.00065	 7.61026	 1	 438
1287	 7.00111	 7.61026	 1	 437
1288	 7.0028	 7.61026	 1	 436
1289	 7.00333	 7.61026	 1	 435
1290	 7.00528	 7.61026	 1	 434
1291	 7.00567	 7.61026	 1	 433
1292	 7.00634	 7.61026	 1	 434
1293	 7.00774	 7.61026	 1	 434
1294	 7.01112	 7.61026	 0	 434
1295	 7.01309	 7.61026	 0	 433
1296	 7.01401	 7.61026	 1	 432
1297	 7.01434	 7.61026	 1	 433
1298	 7.01632	 7.61026	 1	 434
1299	 7.01794	 7.61026	 1	 433
1300	 7.02059	 7.61026	 1	 432
1301	 7.02098	 7.61026	 1	 431
1302	 7.02289	 7.61026	 1	 430
1303	 7.02308	 7.61026	 1	 429
1304	 7.02481	 7.61026	 1	 428
1305	 7.02531	 7.61026	 1	 427
1306	 7.02602	 7.61026	 0	 426
1307	 7.03108	 7.61026	 0	 425
1308	 7.03137	 7.61026	 1	 425
1309	 7.03164	 7.61026	 1	 424
1310	 7.03207	 7.61026	 0	 423
1311	 7.03233	 7.61026	 1	 424
1312	 7.03282	 7.61026	 0	 423
1313	 7.03374	 7.61026	 1	 424
1314	 7.0361	 7.61026	 1	 423
1315	 7.03717	 7.61026	 1	 424
1316	 7.03745	 7.61026	 1	 423
1317	 7.03758	 7.61026	 1	 424
1318	 7.03764	 7.61026	 0	 423
1319	 7.03996	 7.61026	 0	 423
1320	 7.04037	 7.61026	 1	 422
1321	 7.04482	 7.61026	 1	 421
1322	 7.04518	 7.61026	 1	 422
1323	 7.04639	 7.61026	 1	 421
1324	 7.04725	 7.61026	 1	 422
1325	 7.04748	 7.61026	 1	 423
1326	 7.04837	 7.61026	 1	 424
1327	 7.04909	 7.61026	 0	 423
1328	 7.05464	 7.61026	 1	 424
1329	 7.05634	 7.61026	 1	 423
1330	 7.05853	 7.61026	 1	 422
1331	 7.06164	 7.61026	 1	 423
1332	 7.06486	 7.61026	 1	 423
1333	 7.06498	 7.61026	 1	 424
1334	 7.06557	 7.61026	 1	 425
1335	 7.06608	 7.61026	 1	 426
1336	 7.06808	 7.61026	 1	 425
1337	 7.06813	 7.61026	 1	 426
1338	 7.06835	 7.61026	 0	 425
1339	 7.06841	 7.61026	 1	 426
1340	 7.06914	 7.61026	 1	 425
1341	 7.06936	 7.61026	 1	 424
1342	 7.07104	 7.61026	 0	 424
1343	 7.07226	 7.61026	 1	 423
1344	 7.07276	 7.61026	 1	 423
1345	 7.07398	 7.61026	 0	 422
1346	 7.0742	 7.61026	 1	 423
1347	 7.07792	 7.61026	 1	 422
1348	 7.0788	 7.61026	 1	 421
1349	 7.07903	 7.61026	 0	 420
1350	 7.08045	 7.61026	 1	 420
1351	 7.08066	 7.61026	 0	 419
1352	 7.0832	 7.61026	 0	 419
1353	 7.08415	 7.61026	 1	 418
1354	 7.08543	 7.61026	 1	 417
1355	 7.08579	 7.61026	 0	 416
1356	 7.08684	 7.61026	 1	 415
1357	 7.08717	 7.61026	 1	 414
1358	 7.08758	 7.61026	 1	 414
1359	 7.08816	 7.61026	 1	 413
1360	 7.08877	 7.61026	 1	 412
1361	 7.08988	 7.61026	 1	 411
1362	 7.09098	 7.61026	 1	 412
1363	 7.09188	 7.61026	 0	 411
1364	 7.09218	 7.61026	 1	 410
1365	 7.09358	 7.61026	 0	 410
1366	 7.09527	 7.61026	 1	 409
1367	 7.10116	 7.61026	 1	 410
1368	 7.10232	 7.61026	 0	 409
1369	 7.10419	 7.61026	 1	 408
1370	 7.10485	 7.61026	 0	 407
1371	 7.10703	 7.61026	 1	 406
1372	 7.10715	 7.61026	 1	 407
1373	 7.10763	 7.61026	 1	 406
1374	 7.10829	 7.61026	 1	 405
1375	 7.10875	 7.61026	 1	 404
1376	 7.11051	 7.61026	 1	 403
1377	 7.11198	 7.61026	 0	 403
1378	 7.11299	 7.61026	 1	 404
1379	 7.11583	 7.61026	 0	 403
1380	 7.11857	 7.61026	 1	 402
1381	 7.11887	 7.61026	 1	 401
1382	 7.11905	 7.61026	 1	 402
1383	 7.12187	 7.61026	 0	 401
1384	 7.12269	 7.61026	 1	 401
1385	 7.12279	 7.61026	 1	 402
1386	 7.1244	 7.61026	 1	 403
1387	 7.12512	 7.61026	 0	 402
1388	 7.12512	 7.61026	 1	 403
1389	 7.12514	 7.61026	 1	 402
1390	 7.12692	 7.61026	 0	 401
1391	 7.12801	 7.61026	 0	 400
1392	 7.12815	 7.61026	 1	 401
1393	 7.13072	 7.61026	 1	 400
1394	 7.13683	 7.61026	 1	 399
1395	 7.13696	 7.61026	 1	 400
1396	 7.13781	 7.61026	 1	 399
1397	 7.13862	 7.61026	 1	 400
1398	 7.14087	 7.61026	 1	 399
1399	 7.14316	 7.61026	 1	 398
1400	 7.14445	 7.61026	 1	 399
1401	 7.1468	 7.61026	 1	 398
1402	 7.14755	 7.61026	 1	 397
1403	 7.14926	 7.61026	 1	 396
1404	 7.15939	 7.61026	 1	 395
1405	 7.15951	 7.61026	 1	 396
1406	 7.16173	 7.61026	 1	 397
1407	 7.16176	 7.61026	 1	 396
1408	 7.16191	 7.61026	 0	 396
1409	 7.16369	 7.61026	 1	 397
1410	 7.16474	 7.61026	 1	 396
1411	 7.1648	 7.61026	 1	 395
1412	 7.16496	 7.61026	 0	 394
1413	 7.16513	 7.61026	 1	 393
1414	 7.16526	 7.61026	 1	 394
1415	 7.16581	 7.61026	 1	 394
1416	 7.16936	 7.61026	 1	 393
1417	 7.17108	 7.61026	 0	 393
1418	 7.17404	 7.61026	 1	 394
1419	 7.17466	 7.61026	 1	 395
1420	 7.17596	 7.61026	 0	 394
1421	 7.1763	 7.61026	 0	 393
1422	 7.17945	 7.61026	 1	 392
1423	 7.17973	 7.61026	 1	 391
1424	 7.18127	 7.61026	 1	 390
1425	 7.18253	 7.61026	 1	 389
1426	 7.18359	 7.61026	 0	 388
1427	 7.18419	 7.61026	 1	 387
1428	 7.18501	 7.61026	 1	 386
1429	 7.18866	 7.61026	 0	 385
1430	 7.19025	 7.61026	 0	 385
1431	 7.19031	 7.61026	 1	 385
1432	 7.19274	 7.61026	 1	 386
1433	 7.19287	 7.61026	 1	 387
1434	 7.1953	 7.61026	 1	 388
1435	 7.1965	 7.61026	 1	 387
1436	 7.19869	 7.61026	 0	 386
1437	 7.19885	 7.61026	 1	 385
1438	 7.19945	 7.61026	 1	 384
1439	 7.20144	 7.61026	 1	 383
1440	 7.20188	 7.61026	 1	 382
1441	 7.20391	 7.61026	 1	 381
1442	 7.208	 7.61026	 1	 382
1443	 7.20841	 7.61026	 1	 383
1444	 7.20854	 7.61026	 1	 384
1445	 7.20938	 7.61026	 1	 384
1446	 7.21119	 7.61026	 1	 385
1447	 7.21262	 7.61026	 0	 385
1448	 7.21461	 7.61026	 1	 386
1449	 7.21495	 7.61026	 1	 385
1450	 7.21642	 7.61026	 1	 386
1451	 7.21706	 7.61026	 1	 385
1452	 7.21738	 7.61026	 1	 384
1453	 7.21848	 7.61026	 1	 383
1454	 7.22119	 7.61026	 1	 382
1455	 7.22153	 7.61026	 1	 381
1456	 7.22468	 7.61026	 1	 380
1457	 7.22683	 7.61026	 1	 379
1458	 7.2278	 7.61026	 1	 380
1459	 7.23024	 7.61026	 1	 381
1460	 7.23123	 7.61026	 1	 382
1461	 7.23282	 7.61026	 1	 383
1462	 7.23385	 7.61026	 1	 382
1463	 7.23442	 7.61026	 1	 381
1464	 7.23474	 7.61026	 0	 381
1465	 7.23965	 7.61026	 1	 382
1466	 7.24001	 7.61026	 1	 383
1467	 7.24206	 7.61026	 1	 382
1468	 7.24221	 7.61026	 1	 381
1469	 7.24313	 7.61026	 1	 380
1470	 7.24331	 7.61026	 1	 380
1471	 7.24588	 7.61026	 1	 380
1472	 7.24737	 7.61026	 0	 379
1473	 7.24999	 7.61026	 1	 378
1474	 7.25159	 7.61026	 1	 377
1475	 7.2517	 7.61026	 1	 377
1476	 7.25418	 7.61026	 1	 378
1477	 7.25427	 7.61026	 1	 378
1478	 7.25522	 7.61026	 0	 377
1479	 7.25732	 7.61026	 1	 376
1480	 7.25842	 7.61026	 1	 375
1481	 7.25888	 7.61026	 0	 375
1482	 7.25993	 7.61026	 0	 375
1483	 7.2601	 7.61026	 1	 374
1484	 7.261	 7.61026	 1	 373
1485	 7.26153	 7.61026	 1	 372
1486	 7.26187	 7.61026	 1	 372
1487	 7.26207	 7.61026	 1	 372
1488	 7.26234	 7.61026	 1	 373
1489	 7.26471	 7.61026	 1	 372
1490	 7.26516	 7.61026	 0	 371
1491	 7.26803	 7.61026	 1	 371
1492	 7.26888	 7.61026	 1	 370
1493	 7.26985	 7.61026	 1	 369
1494	 7.27003	 7.61026	 1	 370
1495	 7.27127	 7.61026	 1	 369
1496	 7.27153	 7.61026	 0	 368
1497	 7.27157	 7.61026	 1	 367
1498	 7.27303	 7.61026	 1	 367
1499	 7.27975	 7.61026	 1	 366
1500	 7.27999	 7.61026	 1	 365
1501	 7.28343	 7.61026	 1	 364
1502	 7.28469	 7.61026	 1	 363
1503	 7.28518	 7.61026	 1	 362
1504	 7.28521	 7.61026	 1	 362
1505	 7.28604	 7.61026	 0	 361
1506	 7.28646	 7.61026	 1	 360
1507	 7.2865	 7.61026	 1	 359
1508	 7.28756	 7.61026	 0	 358
1509	 7.28941	 7.61026	 1	 359
1510	 7.29357	 7.61026	 1	 358
1511	 7.29475	 7.61026	 0	 357
1512	 7.29485	 7.61026	 1	 356
1513	 7.29514	 7.61026	 1	 355
1514	 7.2995	 7.61026	 1	 354
1515	 7.29955	 7.61026	 1	 353
1516	 7.29988	 7.61026	 1	 353
1517	 7.30018	 7.61026	 0	 353
1518	 7.30296	 7.61026	 1	 352
1519	 7.30394	 7.61026	 1	 351
1520	 7.30542	 7.61026	 1	 351
1521	 7.30669	 7.61026	 1	 352
1522	 7.30696	 7.61026	 1	 353
1523	 7.30868	 7.61026	 1	 352
1524	 7.31294	 7.61026	 1	 353
1525	 7.31346	 7.61026	 1	 353
1526	 7.31361	 7.61026	 1	 352
1527	 7.31724	 7.61026	 0	 351
1528	 7.31902	 7.61026	 1	 352
1529	 7.32057	 7.61026	 1	 352
1530	 7.32097	 7.61026	 1	 352
1531	 7.32108	 7.61026	 1	 351
1532	 7.32396	 7.61026	 1	 351
1533	 7.32426	 7.61026	 0	 350
1534	 7.32646	 7.61026	 1	 349
1535	 7.32701	 7.61026	 1	 348
1536	 7.32736	 7.61026	 0	 347
1537	 7.33049	 7.61026	 1	 346
1538	 7.33251	 7.61026	 1	 347
1539	 7.33538	 7.61026	 0	 346
1540	 7.33815	 7.61026	 1	 346
1541	 7.33823	 7.61026	 1	 346
1542	 7.33835	 7.61026	 1	 347
1543	 7.3386	 7.61026	 0	 346
1544	 7.34095	 7.61026	 0	 345
1545	 7.34105	 7.61026	 0	 344
1546	 7.34173	 7.61026	 1	 343
1547	 7.34312	 7.61026	 0	 342
1548	 7.34536	 7.61026	 1	 341
1549	 7.34577	 7.61026	 1	 341
1550	 7.34587	 7.61026	 0	 340
1551	 7.34618	 7.61026	 0	 339
1552	 7.35177	 7.61026	 0	 338
1553	 7.35207	 7.61026	 1	 337
1554	 7.35566	 7.61026	 1	 336
1555	 7.35592	 7.61026	 1	 335
1556	 7.35744	 7.61026	 1	 336
1557	 7.35745	 7.6082	 1	 337
1558	 7.35808	 7.57102	 1	 338
1559	 7.3581	 7.57102	 1	 339
1560	 7.35816	 7.57102	 0	 338
1561	 7.3587	 7.57102	 1	 337
1562	 7.36162	 7.57102	 1	 336
1563	 7.36194	 7.57102	 1	 337
1564	 7.36266	 7.57102	 0	 336
1565	 7.36297	 7.57102	 1	 335
1566	 7.36406	 7.57102	 0	 334
1567	 7.36412	 7.57102	 0	 333
1568	 7.36604	 7.57102	 1	 333
1569	 7.3669	 7.57102	 1	 334
1570	 7.3669	 7.57102	 1	 335
1571	 7.36691	 7.57102	 1	 336
1572	 7.36754	 7.57102	 1	 337
1573	 7.36756	 7.57102	 1	 338
1574	 7.36797	 7.57102	 1	 337
1575	 7.369	 7.57102	 1	 336
1576	 7.36918	 7.57102	 0	 335
1577	 7.36991	 7.57102	 0	 334
1578	 7.37011	 7.57102	 1	 335
1579	 7.37012	 7.57102	 1	 336
1580	 7.37075	 7.57001	 1	 337
1581	 7.37076	 7.57001	 1	 338
1582	 7.3717	 7.57001	 1	 338
1583	 7.37267	 7.57001	 1	 339
1584	 7.37268	 7.57001	 1	 340
1585	 7.37331	 7.57001	 1	 341
1586	 7.37333	 7.57001	 1	 342
1587	 7.3737	 7.57001	 1	 343
1588	 7.37427	 7.57001	 1	 344
1589	 7.37483	 7.57001	 1	 345
1590	 7.37489	 7.57001	 1	 345
1591	 7.37517	 7.57001	 1	 344
1592	 7.37549	 7.57001	 1	 345
1593	 7.37625	 7.57001	 1	 346
1594	 7.37673	 7.57001	 1	 346
1595	 7.37681	 7.57001	 1	 347
1596	 7.37699	 7.57001	 1	 348
1597	 7.37741	 7.57001	 1	 349
1598	 7.37765	 7.57001	 1	 350
1599	 7.37804	 7.57001	 1	 351
1600	 7.37809	 7.57001	 1	 350
1601	 7.37823	 7.57001	 1	 349
1602	 7.37995	 7.57001	 1	 348
1603	 7.38057	 7.57001	 1	 347
1604	 7.38058	 7.57001	 1	 346
1605	 7.38064	 7.57001	 1	 345
1606	 7.38089	 7.57001	 1	 344
1607	 7.3809	 7.57001	 1	 343
1608	 7.38115	 7.57001	 1	 344
1609	 7.38174	 7.57001	 1	 345
1610	 7.38275	 7.57001	 1	 344
1611	 7.38307	 7.57001	 1	 343
1612	 7.38313	 7.57001	 1	 342
1613	 7.38314	 7.57001	 1	 341
1614	 7.38345	 7.57001	 1	 340
1615	 7.38346	 7.57001	 1	 339
1616	 7.38351	 7.57001	 1	 340
1617	 7.38385	 7.57001	 1	 341
1618	 7.38393	 7.57001	 1	 340
1619	 7.3841	 7.57001	 1	 341
1620	 7.3845	 7.57001	 1	 342
1621	 7.3853	 7.57001	 1	 341
1622	 7.38563	 7.57001	 1	 340
1623	 7.38589	 7.57001	 1	 339
1624	 7.38608	 7.57001	 1	 338
1625	 7.38621	 7.57001	 1	 337
1626	 7.38646	 7.57001	 1	 338
1627	 7.38647	 7.57001	 1	 339
1628	 7.38669	 7.57001	 1	 338
1629	 7.38686	 7.57001	 1	 337
1630	 7.38697	 7.57001	 1	 336
1631	 7.38702	 7.57001	 1	 337
1632	 7.3871	 7.57001	 1	 338
1633	 7.38716	 7.57001	 1	 337
1634	 7.38748	 7.57001	 1	 336
1635	 7.38763	 7.57001	 0	 335
1636	 7.38787	 7.57001	 1	 334
1637	 7.38816	 7.57001	 1	 333
1638	 7.38818	 7.57001	 1	 332
1639	 7.38909	 7.57001	 0	 331
1640	 7.38966	 7.57001	 1	 332
1641	 7.39032	 7.57001	 1	 333
1642	 7.39094	 7.57001	 1	 332
1643	 7.39107	 7.57001	 0	 331
1644	 7.39135	 7.57001	 1	 332
1645	 7.39143	 7.57001	 1	 331
1646	 7.3916	 7.57001	 1	 330
1647	 7.39189	 7.57001	 1	 329
1648	 7.3919	 7.57001	 1	 328
1649	 7.39194	 7.57001	 1	 329
1650	 7.39278	 7.57001	 1	 328
1651	 7.39331	 7.57001	 1	 329
1652	 7.39387	 7.57001	 0	 328
1653	 7.39396	 7.57001	 1	 329
1654	 7.3943	 7.57001	 0	 328
1655	 7.3944	 7.57001	 1	 329
1656	 7.39454	 7.57001	 1	 328
1657	 7.39486	 7.57001	 1	 327
1658	 7.39503	 7.57001	 1	 328
1659	 7.39549	 7.57001	 1	 327
1660	 7.39586	 7.57001	 0	 326
1661	 7.39634	 7.57001	 1	 325
1662	 7.39652	 7.57001	 1	 326
1663	 7.39666	 7.57001	 1	 325
1664	 7.3969	 7.57001	 1	 324
1665	 7.39716	 7.57001	 1	 325
1666	 7.39718	 7.57001	 1	 324
1667	 7.39834	 7.57001	 1	 323
1668	 7.39925	 7.57001	 1	 324
1669	 7.39942	 7.57001	 1	 325
1670	 7.39959	 7.57001	 1	 324
1671	 7.39996	 7.57001	 1	 324
1672	 7.40007	 7.57001	 1	 325
1673	 7.40012	 7.57001	 1	 324
1674	 7.40045	 7.57001	 1	 323
1675	 7.40107	 7.57001	 1	 322
1676	 7.40125	 7.57001	 1	 323
1677	 7.4018	 7.57001	 1	 322
1678	 7.4021	 7.57001	 1	 321
1679	 7.40213	 7.57001	 1	 322
1680	 7.40282	 7.57001	 1	 321
1681	 7.40296	 7.57001	 1	 320
1682	 7.40327	 7.57001	 1	 321
1683	 7.40374	 7.57001	 1	 320
1684	 7.4045	 7.57001	 1	 321
1685	 7.40459	 7.57001	 1	 322
1686	 7.4048	 7.57001	 1	 323
1687	 7.40486	 7.57001	 1	 322
1688	 7.40514	 7.57001	 1	 323
1689	 7.40518	 7.57001	 1	 322
1690	 7.40592	 7.57001	 1	 322
1691	 7.40698	 7.57001	 1	 321
1692	 7.40705	 7.57001	 1	 322
1693	 7.40731	 7.57001	 1	 321
1694	 7.40761	 7.57001	 1	 322
1695	 7.40784	 7.57001	 1	 321
1696	 7.40801	 7.57001	 1	 320
1697	 7.40802	 7.57001	 1	 319
1698	 7.40849	 7.57001	 1	 320
1699	 7.4088	 7.57001	 1	 319
1700	 7.40889	 7.57001	 1	 320
1701	 7.40945	 7.57001	 1	 321
1702	 7.40989	 7.57001	 1	 320
1703	 7.41021	 7.57001	 1	 319
1704	 7.41032	 7.57001	 0	 318
1705	 7.411	 7.57001	 1	 317
1706	 7.41142	 7.57001	 1	 317
1707	 7.41171	 7.57001	 1	 316
1708	 7.412	 7.57001	 1	 317
1709	 7.41264	 7.57001	 0	 316
1710	 7.4127	 7.57001	 1	 315
1711	 7.41271	 7.57001	 1	 315
1712	 7.4131	 7.57001	 1	 314
1713	 7.41319	 7.57001	 1	 314
1714	 7.41343	 7.57001	 1	 313
1715	 7.41366	 7.57001	 1	 312
1716	 7.41378	 7.57001	 1	 313
1717	 7.41379	 7.57001	 1	 312
1718	 7.41396	 7.57001	 1	 313
1719	 7.41438	 7.57001	 1	 314
1720	 7.4146	 7.57001	 1	 315
1721	 7.4147	 7.57001	 1	 316
1722	 7.41485	 7.57001	 1	 316
1723	 7.41494	 7.57001	 1	 315
1724	 7.41633	 7.57001	 1	 316
1725	 7.41716	 7.57001	 1	 317
1726	 7.41726	 7.57001	 1	 318
1727	 7.41781	 7.57001	 1	 319
1728	 7.41805	 7.57001	 1	 318
1729	 7.41807	 7.57001	 1	 317
1730	 7.41814	 7.57001	 1	 317
1731	 7.41872	 7.57001	 1	 316
1732	 7.41899	 7.57001	 1	 315
1733	 7.41921	 7.57001	 1	 316
1734	 7.41933	 7.57001	 1	 315
1735	 7.41961	 7.57001	 1	 314
1736	 7.41987	 7.57001	 1	 315
1737	 7.42038	 7.57001	 1	 316
1738	 7.42071	 7.57001	 1	 315
1739	 7.42102	 7.57001	 1	 316
1740	 7.42216	 7.57001	 1	 315
1741	 7.42245	 7.57001	 1	 314
1742	 7.42254	 7.57001	 1	 315
1743	 7.42263	 7.57001	 1	 316
1744	 7.42281	 7.57001	 1	 316
1745	 7.42284	 7.57001	 1	 317
1746	 7.42286	 7.57001	 1	 317
1747	 7.42396	 7.57001	 1	 318
1748	 7.42423	 7.57001	 1	 317
1749	 7.42448	 7.57001	 1	 316
1750	 7.42453	 7.57001	 1	 315
1751	 7.42459	 7.57001	 1	 316
1752	 7.42511	 7.57001	 1	 317
1753	 7.42534	 7.57001	 1	 316
1754	 7.42534	 7.57001	 1	 317
1755	 7.42566	 7.57001	 1	 318
1756	 7.42605	 7.57001	 1	 318
1757	 7.42658	 7.57001	 1	 319
1758	 7.42678	 7.57001	 1	 318
1759	 7.42689	 7.57001	 1	 319
1760	 7.42762	 7.57001	 1	 318
1761	 7.42772	 7.57001	 1	 317
1762	 7.42774	 7.57001	 1	 317
1763	 7.42794	 7.57001	 1	 316
1764	 7.42814	 7.57001	 1	 316
1765	 7.42968	 7.57001	 1	 315
1766	 7.42989	 7.57001	 1	 315
1767	 7.43001	 7.57001	 1	 314
1768	 7.43071	 7.57001	 1	 314
1769	 7.43084	 7.57001	 1	 313
1770	 7.43115	 7.57001	 1	 314
1771	 7.43116	 7.57001	 1	 313
1772	 7.43132	 7.57001	 1	 313
1773	 7.43146	 7.57001	 1	 313
1774	 7.43267	 7.57001	 1	 312
1775	 7.43277	 7.57001	 1	 311
1776	 7.43282	 7.57001	 1	 312
1777	 7.43301	 7.57001	 1	 313
1778	 7.43343	 7.57001	 1	 312
1779	 7.43357	 7.57001	 1	 313
1780	 7.43372	 7.57001	 1	 312
1781	 7.43416	 7.57001	 1	 313
1782	 7.43441	 7.57001	 1	 312
1783	 7.43473	 7.57001	 1	 311
1784	 7.43557	 7.57001	 1	 310
1785	 7.43566	 7.57001	 1	 310
1786	 7.4361	 7.57001	 1	 309
1787	 7.43641	 7.57001	 0	 308
1788	 7.43645	 7.57001	 1	 307
1789	 7.43652	 7.57001	 1	 306
1790	 7.43697	 7.57001	 1	 307
1791	 7.43736	 7.57001	 1	 308
1792	 7.43801	 7.57001	 1	 308
1793	 7.43861	 7.57001	 0	 307
1794	 7.43933	 7.57001	 1	 307
1795	 7.4403	 7.57001	 1	 306
1796	 7.4413	 7.57001	 1	 305
1797	 7.4415	 7.57001	 1	 304
1798	 7.44171	 7.57001	 1	 303
1799	 7.44209	 7.57001	 1	 303
1800	 7.44229	 7.57001	 0	 302
1801	 7.44254	 7.57001	 1	 301
1802	 7.44264	 7.57001	 1	 300
1803	 7.44266	 7.57001	 1	 300
1804	 7.44276	 7.57001	 1	 299
1805	 7.44281	 7.57001	 1	 300
1806	 7.44304	 7.57001	 1	 299
1807	 7.44341	 7.57001	 1	 300
1808	 7.44434	 7.57001	 0	 299
1809	 7.44482	 7.57001	 1	 299
1810	 7.44573	 7.57001	 1	 300
1811	 7.44574	 7.57001	 0	 299
1812	 7.44576	 7.57001	 1	 300
1813	 7.44609	 7.57001	 1	 300
1814	 7.44633	 7.57001	 1	 301
1815	 7.44668	 7.57001	 1	 300
1816	 7.447	 7.57001	 1	 299
1817	 7.44717	 7.57001	 1	 298
1818	 7.44743	 7.57001	 1	 297
1819	 7.44749	 7.57001	 1	 296
1820	 7.44781	 7.57001	 1	 295
1821	 7.44814	 7.57001	 1	 294
1822	 7.44863	 7.57001	 1	 293
1823	 7.44977	 7.57001	 1	 292
1824	 7.45066	 7.57001	 1	 293
1825	 7.45075	 7.57001	 1	 294
1826	 7.4508	 7.57001	 1	 294
1827	 7.45093	 7.57001	 1	 294
1828	 7.45125	 7.57001	 1	 295
1829	 7.45135	 7.57001	 1	 296
1830	 7.45137	 7.57001	 1	 296
1831	 7.45146	 7.57001	 1	 295
1832	 7.45167	 7.57001	 1	 294
1833	 7.45173	 7.57001	 1	 293
1834	 7.45188	 7.57001	 1	 293
1835	 7.45208	 7.57001	 1	 293
1836	 7.45238	 7.57001	 1	 292
1837	 7.45243	 7.57001	 1	 292
1838	 7.45251	 7.57001	 1	 292
1839	 7.45255	 7.57001	 1	 291
1840	 7.45316	 7.57001	 1	 290
1841	 7.45336	 7.57001	 1	 289
1842	 7.45419	 7.57001	 0	 288
1843	 7.45459	 7.57001	 1	 287
1844	 7.45474	 7.57001	 1	 286
1845	 7.45497	 7.57001	 1	 285
1846	 7.45559	 7.57001	 1	 284
1847	 7.4562	 7.57001	 1	 283
1848	 7.45641	 7.57001	 1	 282
1849	 7.45807	 7.57001	 1	 281
1850	 7.45809	 7.57001	 1	 281
1851	 7.45819	 7.57001	 0	 280
1852	 7.45856	 7.57001	 1	 279
1853	 7.45927	 7.57001	 0	 278
1854	 7.45961	 7.57001	 1	 277
1855	 7.45978	 7.57001	 1	 276
1856	 7.46013	 7.57001	 1	 277
1857	 7.46038	 7.57001	 1	 276
1858	 7.46067	 7.57001	 1	 276
1859	 7.46073	 7.57001	 1	 277
1860	 7.46107	 7.57001	 1	 276
1861	 7.46134	 7.57001	 1	 275
1862	 7.4614	 7.57001	 1	 274
1863	 7.46162	 7.57001	 1	 274
1864	 7.46201	 7.57001	 1	 273
1865	 7.46203	 7.57001	 1	 273
1866	 7.46214	 7.57001	 1	 272
1867	 7.4634	 7.57001	 1	 273
1868	 7.46353	 7.57001	 1	 274
1869	 7.46363	 7.57001	 1	 274
1870	 7.46366	 7.57001	 1	 275
1871	 7.46397	 7.57001	 1	 276
1872	 7.464	 7.57001	 1	 277
1873	 7.46417	 7.57001	 1	 278
1874	 7.46457	 7.57001	 1	 279
1875	 7.46469	 7.57001	 1	 279
1876	 7.46485	 7.57001	 1	 278
1877	 7.465	 7.57001	 1	 277
1878	 7.46511	 7.57001	 1	 277
1879	 7.46511	 7.57001	 1	 276
1880	 7.46516	 7.57001	 1	 277
1881	 7.46571	 7.57001	 1	 277
1882	 7.46582	 7.57001	 1	 277
1883	 7.46597	 7.57001	 1	 276
1884	 7.46645	 7.57001	 1	 275
1885	 7.46695	 7.57001	 1	 274
1886	 7.46809	 7.57001	 1	 274
1887	 7.46809	 7.57001	 1	 275
1888	 7.46809	 7.57001	 1	 274
1889	 7.46853	 7.57001	 1	 275
1890	 7.46869	 7.57001	 1	 276
1891	 7.46912	 7.57001	 1	 276
1892	 7.4694	 7.57001	 1	 276
1893	 7.4699	 7.57001	 1	 276
1894	 7.46996	 7.57001	 1	 277
1895	 7.47013	 7.57001	 1	 276
1896	 7.4702	 7.57001	 1	 275
1897	 7.47106	 7.57001	 1	 274
1898	 7.47169	 7.57001	 1	 273
1899	 7.4718	 7.57001	 1	 272
1900	 7.47214	 7.57001	 1	 272
1901	 7.47262	 7.57001	 1	 271
1902	 7.47285	 7.57001	 1	 270
1903	 7.4729	 7.57001	 1	 271
1904	 7.47311	 7.57001	 1	 270
1905	 7.47325	 7.57001	 1	 269
1906	 7.47355	 7.57001	 1	 270
1907	 7.47385	 7.57001	 1	 269
1908	 7.47397	 7.57001	 1	 268
1909	 7.47407	 7.57001	 1	 267
1910	 7.47415	 7.57001	 1	 266
1911	 7.47433	 7.57001	 1	 265
1912	 7.47442	 7.57001	 1	 264
1913	 7.47442	 7.57001	 1	 263
1914	 7.47472	 7.57001	 1	 262
1915	 7.47492	 7.57001	 1	 261
1916	 7.47508	 7.57001	 1	 260
1917	 7.47559	 7.57001	 1	 259
1918	 7.47595	 7.57001	 1	 258
1919	 7.47605	 7.57001	 1	 257
1920	 7.47617	 7.57001	 1	 257
1921	 7.47681	 7.57001	 1	 257
1922	 7.4769	 7.57001	 1	 256
1923	 7.4769	 7.57001	 0	 255
1924	 7.47717	 7.57001	 1	 254
1925	 7.47775	 7.57001	 1	 255
1926	 7.47801	 7.57001	 1	 254
1927	 7.47835	 7.57001	 1	 254
1928	 7.47842	 7.57001	 1	 255
1929	 7.47845	 7.57001	 1	 255
1930	 7.47854	 7.57001	 1	 254
1931	 7.47884	 7.57001	 1	 253
1932	 7.47909	 7.57001	 1	 253
1933	 7.47915	 7.57001	 1	 254
1934	 7.4792	 7.57001	 1	 253
1935	 7.47924	 7.57001	 1	 252
1936	 7.47927	 7.57001	 1	 251
1937	 7.47929	 7.57001	 1	 250
1938	 7.4793	 7.57001	 1	 250
1939	 7.4796	 7.57001	 1	 249
1940	 7.47963	 7.57001	 1	 248
1941	 7.47975	 7.57001	 1	 248
1942	 7.47978	 7.57001	 1	 247
1943	 7.47993	 7.57001	 1	 246
1944	 7.48003	 7.57001	 1	 245
1945	 7.48036	 7.57001	 1	 244
1946	 7.48074	 7.57001	 1	 243
1947	 7.48082	 7.57001	 1	 243
1948	 7.48086	 7.57001	 1	 243
1949	 7.48199	 7.57001	 1	 242
1950	 7.48314	 7.57001	 1	 241
1951	 7.48346	 7.57001	 1	 240
1952	 7.48378	 7.57001	 1	 240
1953	 7.48378	 7.57001	 1	 240
1954	 7.48384	 7.57001	 0	 239
1955	 7.4845	 7.57001	 1	 238
1956	 7.48466	 7.57001	 1	 237
1957	 7.48471	 7.57001	 1	 236
1958	 7.48477	 7.57001	 1	 235
1959	 7.48499	 7.57001	 1	 234
1960	 7.48508	 7.57001	 1	 233
1961	 7.48571	 7.57001	 0	 232
1962	 7.48584	 7.57001	 1	 231
1963	 7.48643	 7.57001	 1	 230
1964	 7.48663	 7.57001	 1	 229
1965	 7.48669	 7.57001	 1	 228
1966	 7.48696	 7.57001	 1	 227
1967	 7.48717	 7.57001	 1	 226
1968	 7.48727	 7.57001	 1	 225
1969	 7.4874	 7.57001	 1	 224
1970	 7.48744	 7.57001	 1	 223
1971	 7.4877	 7.57001	 1	 222
1972	 7.4878	 7.57001	 1	 221
1973	 7.48787	 7.57001	 1	 220
1974	 7.48808	 7.57001	 1	 219
1975	 7.4885	 7.57001	 1	 218
1976	 7.48878	 7.57001	 1	 217
1977	 7.48883	 7.57001	 1	 216
1978	 7.48888	 7.57001	 1	 215
1979	 7.48891	 7.57001	 1	 214
1980	 7.48894	 7.57001	 1	 213
1981	 7.48923	 7.57001	 1	 212
1982	 7.4894	 7.57001	 1	 211
1983	 7.4896	 7.57001	 1	 210
1984	 7.48969	 7.57001	 1	 209
1985	 7.4899	 7.57001	 1	 208
1986	 7.49017	 7.57001	 1	 207
1987	 7.49048	 7.57001	 1	 206
1988	 7.49107	 7.57001	 1	 205
1989	 7.49132	 7.57001	 1	 204
1990	 7.49133	 7.57001	 1	 203
1991	 7.49139	 7.57001	 1	 202
1992	 7.4914	 7.57001	 1	 201
1993	 7.49149	 7.57001	 1	 200
1994	 7.49171	 7.57001	 1	 199
1995	 7.49223	 7.57001	 1	 198
1996	 7.49249	 7.57001	 0	 197
1997	 7.49251	 7.57001	 1	 196
1998	 7.49278	 7.57001	 1	 195
1999	 7.49288	 7.57001	 1	 194
2000	 7.49308	 7.57001	 1	 193
2001	 7.4932	 7.57001	 1	 192
2002	 7.49335	 7.57001	 1	 191
2003	 7.49347	 7.57001	 1	 190
2004	 7.49388	 7.57001	 1	 189
2005	 7.49392	 7.57001	 1	 188
2006	 7.49413	 7.57001	 1	 187
2007	 7.49416	 7.57001	 1	 186
2008	 7.49416	 7.57001	 1	 185
2009	 7.49416	 7.57001	 1	 184
2010	 7.49416	 7.57001	 1	 183
2011	 7.49416	 7.57001	 1	 182
2012	 7.49416	 7.57001	 1	 181
2013	 7.49416	 7.57001	 1	 180
2014	 7.49416	 7.57001	 1	 179
2015	 7.49416	 7.57001	 1	 178
2016	 7.49416	 7.57001	 1	 177
2017	 7.49416	 7.57001	 1	 176
2018	 7.49416	 7.57001	 1	 175
2019	 7.49416	 7.57001	 1	 174
2020	 7.49416	 7.57001	 1	 173
2021	 7.49416	 7.57001	 1	 172
2022	 7.49416	 7.57001	 1	 171
2023	 7.49416	 7.57001	 1	 170
2024	 7.49416	 7.57001	 1	 169
2025	 7.49416	 7.57001	 1	 168
2026	 7.49416	 7.57001	 1	 167
2027	 7.49416	 7.57001	 1	 166
2028	 7.49416	 7.57001	 1	 165
2029	 7.49416	 7.57001	 1	 164
2030	 7.49416	 7.57001	 1	 163
2031	 7.49416	 7.57001	 1	 162
2032	 7.49416	 7.57001	 1	 161
2033	 7.49416	 7.57001	 1	 160
2034	 7.49416	 7.57001	 1	 159
2035	 7.49416	 7.57001	 1	 158
2036	 7.49416	 7.57001	 1	 157
2037	 7.49416	 7.57001	 1	 156
2038	 7.49416	 7.57001	 1	 155
2039	 7.49416	 7.57001	 1	 154
2040	 7.49416	 7.57001	 1	 153
2041	 7.49416	 7.57001	 1	 152
2042	 7.49416	 7.57001	 1	 151
2043	 7.49416	 7.57001	 1	 150
2044	 7.49416	 7.57001	 1	 149
2045	 7.49416	 7.57001	 1	 148
2046	 7.49416	 7.57001	 1	 147
2047	 7.49416	 7.57001	 1	 146
2048	 7.49416	 7.57001	 1	 145
2049	 7.49416	 7.57001	 1	 144
2050	 7.49416	 7.57001	 1	 143
2051	 7.49416	 7.57001	 1	 142
2052	 7.49416	 7.57001	 1	 141
2053	 7.49416	 7.57001	 1	 140
2054	 7.49416	 7.57001	 1	 139
2055	 7.49416	 7.57001	 1	 138
2056	 7.49416	 7.57001	 1	 137
2057	 7.49416	 7.57001	 1	 136
2058	 7.49416	 7.57001	 1	 135
2059	 7.49416	 7.57001	 1	 134
2060	 7.49416	 7.57001	 1	 133
2061	 7.49416	 7.57001	 1	 132
2062	 7.49416	 7.57001	 1	 131
2063	 7.49416	 7.57001	 1	 130
2064	 7.49416	 7.57001	 1	 129
2065	 7.49416	 7.57001	 1	 128
2066	 7.49416	 7.57001	 1	 127
2067	 7.49416	 7.57001	 1	 126
2068	 7.49416	 7.57001	 1	 125
2069	 7.49416	 7.57001	 1	 124
2070	 7.49416	 7.57001	 1	 123
2071	 7.49416	 7.57001	 1	 122
2072	 7.49416	 7.57001	 1	 121
2073	 7.49416	 7.57001	 1	 120
2074	 7.49416	 7.57001	 1	 119
2075	 7.49416	 7.57001	 1	 118
2076	 7.49416	 7.57001	 1	 117
2077	 7.49416	 7.57001	 1	 116
2078	 7.49416	 7.57001	 1	 115
2079	 7.49416	 7.57001	 1	 114
2080	 7.49416	 7.57001	 1	 113
2081	 7.49416	 7.57001	 1	 112
2082	 7.49416	 7.57001	 1	 111
2083	 7.49416	 7.57001	 1	 110
2084	 7.49416	 7.57001	 1	 109
2085	 7.49416	 7.57001	 1	 108
2086	 7.49416	 7.57001	 1	 107
2087	 7.49416	 7.57001	 1	 106
2088	 7.49416	 7.57001	 1	 105
2089	 7.49416	 7.57001	 1	 104
2090	 7.49416	 7.57001	 1	 103
2091	 7.49416	 7.57001	 1	 102
2092	 7.49416	 7.57001	 1	 101
2093	 7.49416	 7.57001	 1	 100
2094	 7.49416	 7.57001	 1	 99
2095	 7.49416	 7.57001	 1	 98
2096	 7.49416	 7.57001	 1	 97
2097	 7.49416	 7.57001	 1	 96
2098	 7.49416	 7.57001	 1	 95
2099	 7.49416	 7.57001	 1	 94
2100	 7.49416	 7.57001	 1	 93
2101	 7.49416	 7.57001	 1	 92
2102	 7.49416	 7.57001	 1	 91
2103	 7.49416	 7.57001	 1	 90
2104	 7.49416	 7.57001	 1	 89
2105	 7.49416	 7.57001	 1	 88
2106	 7.49416	 7.57001	 1	 87
2107	 7.49416	 7.57001	 1	 86
2108	 7.49416	 7.57001	 1	 85
2109	 7.49416	 7.57001	 1	 84
2110	 7.49416	 7.57001	 1	 83
2111	 7.49416	 7.57001	 1	 82
2112	 7.49416	 7.57001	 1	 81
2113	 7.49416	 7.57001	 1	 80
2114	 7.49416	 7.57001	 1	 79
2115	 7.49416	 7.57001	 1	 78
2116	 7.49416	 7.57001	 1	 77
2117	 7.49416	 7.57001	 1	 76
2118	 7.49416	 7.57001	 1	 75
2119	 7.49416	 7.57001	 1	 74
2120	 7.49416	 7.57001	 1	 73
2121	 7.49416	 7.57001	 1	 72
2122	 7.49416	 7.57001	 1	 71
2123	 7.49416	 7.57001	 1	 70
2124	 7.49416	 7.57001	 1	 69
2125	 7.49416	 7.57001	 1	 68
2126	 7.49416	 7.57001	 1	 67
2127	 7.49416	 7.57001	 1	 66
2128	 7.49416	 7.57001	 1	 65
2129	 7.49416	 7.57001	 1	 64
2130	 7.49416	 7.57001	 1	 63
2131	 7.49416	 7.57001	 1	 62
2132	 7.49416	 7.57001	 1	 61
2133	 7.49416	 7.57001	 1	 60
2134	 7.49416	 7.57001	 1	 59
2135	 7.49416	 7.57001	 1	 58
2136	 7.49416	 7.57001	 1	 57
2137	 7.49416	 7.57001	 1	 56
2138	 7.49416	 7.57001	 1	 55
2139	 7.49416	 7.57001	 1	 54
2140	 7.49416	 7.57001	 1	 53
2141	 7.49416	 7.57001	 1	 52
2142	 7.49416	 7.57001	 1	 51
2143	 7.49416	 7.57001	 1	 50
2144	 7.49416	 7.57001	 1	 49
2145	 7.49416	 7.57001	 1	 48
2146	 7.49416	 7.57001	 1	 47
2147	 7.49416	 7.57001	 1	 46
2148	 7.49416	 7.57001	 1	 45
2149	 7.49416	 7.57001	 1	 44
2150	 7.49416	 7.57001	 1	 43
2151	 7.49416	 7.57001	 1	 42
2152	 7.49416	 7.57001	 1	 41
2153	 7.49416	 7.57001	 1	 40
2154	 7.49416	 7.57001	 1	 39
2155	 7.49416	 7.57001	 1	 38
2156	 7.49416	 7.57001	 1	 37
2157	 7.49416	 7.57001	 1	 36
2158	 7.49416	 7.57001	 1	 35
2159	 7.49416	 7.57001	 1	 34
2160	 7.49416	 7.57001	 1	 33
2161	 7.49416	 7.57001	 1	 32
2162	 7.49416	 7.57001	 1	 31
2163	 7.49416	 7.57001	 1	 30
2164	 7.49416	 7.57001	 1	 29
2165	 7.49416	 7.57001	 1	 28
2166	 7.49416	 7.57001	 1	 27
2167	 7.49416	 7.57001	 1	 26
2168	 7.49416	 7.57001	 1	 25
2169	 7.49416	 7.57001	 1	 24
2170	 7.49416	 7.57001	 1	 23
2171	 7.49416	 7.57001	 1	 22
2172	 7.49416	 7.57001	 1	 21
2173	 7.49416	 7.57001	 1	 20
2174	 7.49416	 7.57001	 1	 19
2175	 7.49416	 7.57001	 1	 18
2176	 7.49416	 7.57001	 1	 17
2177	 7.49416	 7.57001	 1	 16
2178	 7.49416	 7.57001	 1	 15
2179	 7.49416	 7.57001	 1	 14
2180	 7.49416	 7.57001	 1	 13
2181	 7.49416	 7.57001	 1	 12
2182	 7.49416	 7.57001	 1	 11
2183	 7.49416	 7.57001	 1	 10
2184	 7.49416	 7.57001	 1	 9
2185	 7.49416	 7.57001	 1	 8
2186	 7.49416	 7.57001	 1	 7
2187	 7.49416	 7.57001	 1	 6
2188	 7.49416	 7.57001	 1	 5
2189	 7.49416	 7.57001	 1	 4
2190	 7.49416	 7.57001	 1	 3
2191	 7.49416	 7.57001	 1	 2
2192	 7.49416	 7.57001	 1	 1
2193	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation1.000_20190114_1731_03.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 1.00
# optRelaxX 1.00
# optRelaxY 1.00
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.70516	 8.27351	 0	 287
533	 3.75049	 8.27351	 0	 287
534	 3.7724	 8.27351	 0	 288
535	 3.78018	 8.27351	 0	 289
536	 3.78673	 8.27351	 0	 290
537	 3.79807	 8.27351	 0	 291
538	 3.80323	 8.27351	 0	 290
539	 3.8055	 8.27351	 0	 291
540	 3.81376	 8.27351	 0	 292
541	 3.81751	 8.27351	 0	 292
542	 3.8309	 8.27351	 0	 292
543	 3.86934	 8.27351	 0	 292
544	 3.89093	 8.27351	 0	 293
545	 3.91527	 8.27351	 0	 294
546	 3.92483	 8.27351	 0	 295
547	 3.92799	 8.27351	 0	 296
548	 3.94798	 8.27351	 0	 296
549	 3.95441	 8.27351	 0	 297
550	 3.96427	 8.27351	 0	 297
551	 3.9655	 8.27351	 0	 297
552	 3.97173	 8.27351	 0	 298
553	 3.97374	 8.27351	 0	 299
554	 3.99819	 8.27351	 0	 300
555	 4.00527	 8.27351	 0	 301
556	 4.02251	 8.27351	 0	 302
557	 4.02672	 8.27351	 0	 303
558	 4.05084	 8.27351	 0	 302
559	 4.05953	 8.27351	 0	 303
560	 4.09732	 8.27351	 0	 304
561	 4.10466	 8.27351	 0	 304
562	 4.11022	 8.27351	 0	 305
563	 4.11875	 8.27351	 0	 305
564	 4.12282	 8.27351	 0	 304
565	 4.12822	 8.27351	 0	 305
566	 4.16165	 8.27351	 0	 306
567	 4.16892	 8.27351	 0	 306
568	 4.17339	 8.27351	 0	 305
569	 4.17412	 8.27351	 0	 306
570	 4.17977	 8.27351	 0	 307
571	 4.1956	 8.27351	 0	 308
572	 4.20355	 8.27351	 0	 309
573	 4.23743	 8.27351	 0	 310
574	 4.25126	 8.27351	 0	 310
575	 4.26047	 8.27351	 0	 311
576	 4.2817	 8.27351	 0	 312
577	 4.28322	 8.27351	 0	 313
578	 4.28594	 8.27351	 0	 314
579	 4.30613	 8.27351	 0	 315
580	 4.31642	 8.27351	 0	 316
581	 4.32567	 8.27351	 0	 316
582	 4.32919	 8.27351	 0	 316
583	 4.33188	 8.27351	 0	 317
584	 4.3628	 8.27351	 0	 317
585	 4.36738	 8.27351	 0	 317
586	 4.41554	 8.27351	 0	 317
587	 4.41916	 8.27351	 0	 316
588	 4.42979	 8.27351	 0	 317
589	 4.44177	 8.27351	 0	 318
590	 4.44745	 8.27351	 0	 318
591	 4.44916	 8.27351	 0	 318
592	 4.45034	 8.27351	 0	 319
593	 4.45981	 8.27351	 0	 320
594	 4.48058	 8.27351	 0	 320
595	 4.50072	 8.27351	 0	 320
596	 4.54027	 8.27351	 0	 319
597	 4.55611	 8.27351	 0	 320
598	 4.55764	 8.27351	 0	 321
599	 4.55946	 8.27351	 0	 320
600	 4.57627	 8.27351	 0	 320
601	 4.58536	 8.27351	 0	 319
602	 4.60047	 8.27351	 0	 319
603	 4.6095	 8.27351	 0	 319
604	 4.61101	 8.27351	 0	 320
605	 4.612	 8.27351	 0	 321
606	 4.61202	 8.27351	 0	 322
607	 4.61756	 8.27351	 0	 323
608	 4.62136	 8.27351	 0	 324
609	 4.62442	 8.27351	 0	 325
610	 4.62595	 8.27351	 0	 326
611	 4.62969	 8.27351	 0	 327
612	 4.64497	 8.27351	 0	 326
613	 4.64748	 8.27351	 0	 326
614	 4.65084	 8.27351	 0	 327
615	 4.65438	 8.27351	 0	 327
616	 4.65532	 8.27351	 0	 328
617	 4.6618	 8.27351	 0	 327
618	 4.66612	 8.27351	 0	 327
619	 4.67566	 8.27351	 0	 327
620	 4.68448	 8.27351	 0	 328
621	 4.69705	 8.27351	 0	 328
622	 4.72679	 8.27351	 0	 328
623	 4.73437	 8.27351	 0	 329
624	 4.75071	 8.27351	 0	 330
625	 4.76779	 8.27351	 0	 331
626	 4.77844	 8.27351	 0	 332
627	 4.79208	 8.27351	 0	 332
628	 4.80202	 8.27351	 0	 332
629	 4.80353	 8.27351	 0	 331
630	 4.80386	 8.27351	 0	 330
631	 4.83249	 8.27351	 0	 330
632	 4.86801	 8.27351	 0	 330
633	 4.87031	 7.75762	 1	 331
634	 4.87108	 7.75762	 1	 332
635	 4.87916	 7.75762	 0	 332
636	 4.88683	 7.75762	 1	 333
637	 4.88779	 7.75762	 1	 334
638	 4.90754	 7.75762	 0	 334
639	 4.91057	 7.75762	 0	 334
640	 4.92274	 7.75762	 0	 333
641	 4.92331	 7.75762	 0	 334
642	 4.92967	 7.75762	 0	 333
643	 4.93095	 7.75762	 0	 332
644	 4.93453	 7.75762	 0	 331
645	 4.93478	 7.75762	 0	 332
646	 4.94217	 7.75762	 0	 331
647	 4.94268	 7.75762	 0	 332
648	 4.94807	 7.75762	 0	 332
649	 4.95249	 7.75762	 0	 331
650	 4.95282	 7.75762	 0	 332
651	 4.95384	 7.75762	 0	 332
652	 4.97363	 7.75762	 0	 331
653	 4.998	 7.75762	 0	 332
654	 5.00025	 7.75762	 0	 331
655	 5.01116	 7.74795	 1	 332
656	 5.01212	 7.74795	 1	 333
657	 5.02442	 7.74795	 0	 332
658	 5.02753	 7.74795	 0	 331
659	 5.02788	 7.74795	 1	 332
660	 5.02864	 7.74795	 1	 333
661	 5.03331	 7.74795	 0	 332
662	 5.04958	 7.74795	 0	 332
663	 5.07032	 7.69693	 1	 333
664	 5.07877	 7.69693	 0	 333
665	 5.08373	 7.69693	 0	 334
666	 5.08688	 7.69693	 1	 335
667	 5.0878	 7.69693	 1	 336
668	 5.10854	 7.696	 1	 337
669	 5.11285	 7.696	 0	 338
670	 5.11358	 7.696	 0	 339
671	 5.12319	 7.696	 0	 340
672	 5.12511	 7.696	 1	 341
673	 5.12602	 7.696	 1	 342
674	 5.12677	 7.696	 0	 341
675	 5.13885	 7.696	 1	 342
676	 5.1397	 7.696	 0	 343
677	 5.15003	 7.696	 0	 342
678	 5.15043	 7.696	 0	 342
679	 5.15605	 7.696	 1	 343
680	 5.15741	 7.696	 1	 344
681	 5.15958	 7.696	 0	 343
682	 5.17454	 7.696	 0	 344
683	 5.17896	 7.696	 1	 345
684	 5.1802	 7.696	 0	 346
685	 5.1855	 7.696	 0	 347
686	 5.18738	 7.696	 0	 346
687	 5.19335	 7.696	 0	 345
688	 5.19645	 7.696	 1	 346
689	 5.20227	 7.696	 1	 347
690	 5.20929	 7.696	 1	 348
691	 5.21771	 7.696	 0	 347
692	 5.22415	 7.696	 1	 348
693	 5.23948	 7.61646	 1	 349
694	 5.24382	 7.61646	 0	 348
695	 5.24823	 7.61646	 1	 349
696	 5.26801	 7.61646	 1	 350
697	 5.26914	 7.61646	 0	 351
698	 5.27286	 7.61646	 0	 351
699	 5.27771	 7.61026	 1	 352
700	 5.28392	 7.61026	 1	 353
701	 5.28645	 7.61026	 1	 354
702	 5.29161	 7.61026	 0	 355
703	 5.29262	 7.61026	 0	 354
704	 5.29617	 7.61026	 1	 355
705	 5.30365	 7.61026	 1	 356
706	 5.30567	 7.61026	 0	 355
707	 5.30829	 7.61026	 1	 356
708	 5.32666	 7.61026	 0	 357
709	 5.3283	 7.61026	 0	 356
710	 5.33238	 7.61026	 0	 356
711	 5.34129	 7.61026	 1	 357
712	 5.34761	 7.61026	 0	 356
713	 5.34813	 7.61026	 1	 357
714	 5.35259	 7.61026	 1	 358
715	 5.35284	 7.61026	 0	 359
716	 5.35687	 7.61026	 1	 360
717	 5.35754	 7.61026	 1	 361
718	 5.36223	 7.61026	 1	 362
719	 5.36805	 7.61026	 0	 363
720	 5.37151	 7.61026	 0	 364
721	 5.37253	 7.61026	 1	 365
722	 5.38043	 7.61026	 1	 366
723	 5.38347	 7.61026	 1	 367
724	 5.38399	 7.61026	 1	 368
725	 5.38668	 7.61026	 0	 368
726	 5.3971	 7.61026	 0	 367
727	 5.39794	 7.61026	 0	 366
728	 5.39819	 7.61026	 1	 367
729	 5.41232	 7.61026	 1	 368
730	 5.41237	 7.61026	 1	 369
731	 5.41428	 7.61026	 0	 369
732	 5.43179	 7.61026	 1	 370
733	 5.43244	 7.61026	 0	 370
734	 5.44497	 7.61026	 0	 370
735	 5.44508	 7.61026	 0	 371
736	 5.45329	 7.61026	 1	 372
737	 5.46412	 7.61026	 0	 372
738	 5.47315	 7.61026	 0	 371
739	 5.48034	 7.61026	 0	 372
740	 5.48395	 7.61026	 0	 372
741	 5.4914	 7.61026	 1	 373
742	 5.49575	 7.61026	 0	 373
743	 5.49671	 7.61026	 0	 373
744	 5.50188	 7.61026	 1	 374
745	 5.50226	 7.61026	 0	 374
746	 5.51196	 7.61026	 1	 375
747	 5.52976	 7.61026	 1	 376
748	 5.53849	 7.61026	 1	 377
749	 5.54362	 7.61026	 1	 378
750	 5.54408	 7.61026	 0	 378
751	 5.54647	 7.61026	 0	 378
752	 5.55415	 7.61026	 0	 379
753	 5.55492	 7.61026	 1	 380
754	 5.55497	 7.61026	 0	 379
755	 5.56028	 7.61026	 0	 380
756	 5.56068	 7.61026	 1	 381
757	 5.56461	 7.61026	 0	 382
758	 5.57484	 7.61026	 0	 382
759	 5.58363	 7.61026	 1	 383
760	 5.58365	 7.61026	 0	 383
761	 5.58468	 7.61026	 1	 384
762	 5.58569	 7.61026	 0	 384
763	 5.58798	 7.61026	 0	 384
764	 5.59123	 7.61026	 0	 384
765	 5.59249	 7.61026	 1	 385
766	 5.60815	 7.61026	 1	 386
767	 5.61845	 7.61026	 0	 386
768	 5.6192	 7.61026	 0	 387
769	 5.62552	 7.61026	 0	 388
770	 5.62565	 7.61026	 1	 389
771	 5.62911	 7.61026	 1	 390
772	 5.6311	 7.61026	 1	 391
773	 5.63141	 7.61026	 1	 392
774	 5.63453	 7.61026	 0	 392
775	 5.6373	 7.61026	 0	 391
776	 5.63914	 7.61026	 0	 391
777	 5.64052	 7.61026	 0	 392
778	 5.6423	 7.61026	 1	 393
779	 5.64401	 7.61026	 0	 394
780	 5.64791	 7.61026	 0	 393
781	 5.64823	 7.61026	 1	 394
782	 5.65766	 7.61026	 1	 395
783	 5.66495	 7.61026	 1	 396
784	 5.66536	 7.61026	 0	 395
785	 5.6769	 7.61026	 0	 394
786	 5.67908	 7.61026	 0	 393
787	 5.67954	 7.61026	 0	 394
788	 5.68824	 7.61026	 0	 394
789	 5.69063	 7.61026	 0	 395
790	 5.6911	 7.61026	 0	 394
791	 5.69529	 7.61026	 0	 394
792	 5.70212	 7.61026	 1	 395
793	 5.70269	 7.61026	 0	 395
794	 5.70727	 7.61026	 0	 394
795	 5.71124	 7.61026	 1	 395
796	 5.71129	 7.61026	 1	 396
797	 5.71576	 7.61026	 0	 395
798	 5.71689	 7.61026	 1	 396
799	 5.73075	 7.61026	 1	 397
800	 5.7324	 7.61026	 1	 398
801	 5.73978	 7.61026	 0	 397
802	 5.747	 7.61026	 1	 398
803	 5.75044	 7.61026	 0	 397
804	 5.75675	 7.61026	 0	 397
805	 5.7594	 7.61026	 1	 398
806	 5.7608	 7.61026	 0	 397
807	 5.76989	 7.61026	 0	 398
808	 5.77594	 7.61026	 0	 398
809	 5.77801	 7.61026	 0	 399
810	 5.78928	 7.61026	 1	 400
811	 5.79568	 7.61026	 0	 399
812	 5.79594	 7.61026	 0	 398
813	 5.79692	 7.61026	 0	 397
814	 5.80289	 7.61026	 0	 396
815	 5.80485	 7.61026	 1	 397
816	 5.80579	 7.61026	 1	 398
817	 5.81444	 7.61026	 0	 399
818	 5.82122	 7.61026	 0	 398
819	 5.82125	 7.61026	 1	 399
820	 5.82167	 7.61026	 0	 398
821	 5.82219	 7.61026	 0	 398
822	 5.82494	 7.61026	 0	 397
823	 5.82781	 7.61026	 0	 397
824	 5.84263	 7.61026	 0	 398
825	 5.85924	 7.61026	 1	 399
826	 5.86233	 7.61026	 0	 400
827	 5.86397	 7.61026	 1	 401
828	 5.86495	 7.61026	 1	 402
829	 5.86864	 7.61026	 0	 401
830	 5.87228	 7.61026	 0	 400
831	 5.87363	 7.61026	 0	 400
832	 5.87465	 7.61026	 0	 399
833	 5.87668	 7.61026	 0	 400
834	 5.88195	 7.61026	 0	 399
835	 5.88635	 7.61026	 0	 398
836	 5.89537	 7.61026	 0	 397
837	 5.89605	 7.61026	 0	 398
838	 5.9011	 7.61026	 1	 399
839	 5.90202	 7.61026	 0	 398
840	 5.90834	 7.61026	 0	 397
841	 5.90972	 7.61026	 0	 398
842	 5.91024	 7.61026	 0	 399
843	 5.91263	 7.61026	 0	 398
844	 5.91299	 7.61026	 0	 397
845	 5.91991	 7.61026	 1	 398
846	 5.92372	 7.61026	 0	 399
847	 5.92467	 7.61026	 0	 400
848	 5.92803	 7.61026	 0	 401
849	 5.92846	 7.61026	 0	 400
850	 5.92964	 7.61026	 1	 401
851	 5.9341	 7.61026	 0	 402
852	 5.93527	 7.61026	 0	 402
853	 5.93981	 7.61026	 0	 402
854	 5.94445	 7.61026	 0	 402
855	 5.95136	 7.61026	 0	 401
856	 5.95282	 7.61026	 1	 402
857	 5.9555	 7.61026	 0	 401
858	 5.95723	 7.61026	 0	 400
859	 5.95873	 7.61026	 0	 401
860	 5.9677	 7.61026	 0	 400
861	 5.96771	 7.61026	 0	 401
862	 5.96935	 7.61026	 0	 401
863	 5.97152	 7.61026	 1	 402
864	 5.97375	 7.61026	 1	 403
865	 5.97651	 7.61026	 0	 404
866	 5.98161	 7.61026	 0	 405
867	 5.98195	 7.61026	 1	 406
868	 5.98205	 7.61026	 0	 405
869	 5.98738	 7.61026	 0	 404
870	 5.9945	 7.61026	 1	 405
871	 5.99553	 7.61026	 0	 405
872	 6.00473	 7.61026	 0	 404
873	 6.00629	 7.61026	 1	 404
874	 6.02434	 7.61026	 0	 405
875	 6.02444	 7.61026	 0	 406
876	 6.02538	 7.61026	 1	 407
877	 6.02629	 7.61026	 0	 406
878	 6.03204	 7.61026	 1	 406
879	 6.03521	 7.61026	 0	 407
880	 6.0421	 7.61026	 0	 406
881	 6.04804	 7.61026	 0	 406
882	 6.06153	 7.61026	 1	 407
883	 6.06293	 7.61026	 1	 408
884	 6.063	 7.61026	 0	 409
885	 6.06901	 7.61026	 0	 408
886	 6.07451	 7.61026	 1	 409
887	 6.08083	 7.61026	 0	 410
888	 6.08212	 7.61026	 1	 411
889	 6.08718	 7.61026	 0	 412
890	 6.08813	 7.61026	 0	 412
891	 6.08852	 7.61026	 0	 412
892	 6.08973	 7.61026	 0	 413
893	 6.09547	 7.61026	 0	 413
894	 6.09583	 7.61026	 0	 413
895	 6.09647	 7.61026	 0	 413
896	 6.09775	 7.61026	 0	 412
897	 6.10285	 7.61026	 0	 413
898	 6.10602	 7.61026	 1	 414
899	 6.10691	 7.61026	 0	 413
900	 6.10987	 7.61026	 0	 412
901	 6.11179	 7.61026	 1	 413
902	 6.11676	 7.61026	 0	 413
903	 6.11879	 7.61026	 1	 414
904	 6.13195	 7.61026	 1	 415
905	 6.13222	 7.61026	 0	 416
906	 6.13895	 7.61026	 1	 417
907	 6.14539	 7.61026	 1	 418
908	 6.1487	 7.61026	 1	 419
909	 6.1504	 7.61026	 0	 420
910	 6.1535	 7.61026	 0	 421
911	 6.15647	 7.61026	 1	 422
912	 6.16135	 7.61026	 0	 422
913	 6.16219	 7.61026	 0	 423
914	 6.16359	 7.61026	 0	 422
915	 6.16376	 7.61026	 0	 423
916	 6.1692	 7.61026	 0	 423
917	 6.16962	 7.61026	 0	 422
918	 6.17736	 7.61026	 0	 421
919	 6.18426	 7.61026	 1	 420
920	 6.18882	 7.61026	 0	 419
921	 6.2019	 7.61026	 0	 418
922	 6.21026	 7.61026	 1	 419
923	 6.21233	 7.61026	 0	 419
924	 6.2133	 7.61026	 0	 419
925	 6.21462	 7.61026	 0	 418
926	 6.22017	 7.61026	 1	 417
927	 6.22129	 7.61026	 0	 418
928	 6.23062	 7.61026	 1	 418
929	 6.23158	 7.61026	 0	 417
930	 6.23283	 7.61026	 0	 418
931	 6.23285	 7.61026	 0	 417
932	 6.23337	 7.61026	 0	 416
933	 6.23532	 7.61026	 0	 415
934	 6.23641	 7.61026	 1	 416
935	 6.24125	 7.61026	 0	 417
936	 6.24408	 7.61026	 1	 418
937	 6.24501	 7.61026	 1	 417
938	 6.25678	 7.61026	 0	 417
939	 6.25771	 7.61026	 1	 416
940	 6.25971	 7.61026	 1	 417
941	 6.2642	 7.61026	 0	 416
942	 6.26465	 7.61026	 0	 416
943	 6.26853	 7.61026	 1	 417
944	 6.27328	 7.61026	 0	 417
945	 6.27371	 7.61026	 0	 416
946	 6.27756	 7.61026	 0	 415
947	 6.28026	 7.61026	 0	 414
948	 6.28026	 7.61026	 0	 413
949	 6.29101	 7.61026	 0	 414
950	 6.29391	 7.61026	 1	 413
951	 6.29479	 7.61026	 0	 413
952	 6.29635	 7.61026	 0	 412
953	 6.29845	 7.61026	 0	 411
954	 6.30835	 7.61026	 1	 412
955	 6.3087	 7.61026	 0	 412
956	 6.31381	 7.61026	 1	 413
957	 6.31383	 7.61026	 0	 412
958	 6.31495	 7.61026	 0	 411
959	 6.31563	 7.61026	 1	 410
960	 6.31672	 7.61026	 1	 409
961	 6.31919	 7.61026	 0	 408
962	 6.3208	 7.61026	 1	 409
963	 6.33896	 7.61026	 0	 410
964	 6.34228	 7.61026	 0	 410
965	 6.34651	 7.61026	 0	 409
966	 6.35939	 7.61026	 0	 408
967	 6.36382	 7.61026	 0	 407
968	 6.37096	 7.61026	 1	 406
969	 6.38139	 7.61026	 0	 406
970	 6.38731	 7.61026	 1	 407
971	 6.39613	 7.61026	 1	 408
972	 6.39658	 7.61026	 0	 407
973	 6.39996	 7.61026	 1	 408
974	 6.40019	 7.61026	 0	 407
975	 6.40209	 7.61026	 0	 406
976	 6.40229	 7.61026	 0	 405
977	 6.40559	 7.61026	 0	 404
978	 6.40796	 7.61026	 0	 403
979	 6.41205	 7.61026	 0	 403
980	 6.4142	 7.61026	 0	 402
981	 6.42973	 7.61026	 0	 401
982	 6.42975	 7.61026	 0	 400
983	 6.4315	 7.61026	 0	 399
984	 6.43306	 7.61026	 0	 398
985	 6.43897	 7.61026	 0	 397
986	 6.44814	 7.61026	 0	 396
987	 6.44869	 7.61026	 1	 395
988	 6.45765	 7.61026	 0	 394
989	 6.46108	 7.61026	 0	 393
990	 6.46988	 7.61026	 1	 392
991	 6.47107	 7.61026	 0	 393
992	 6.47234	 7.61026	 0	 394
993	 6.48276	 7.61026	 0	 395
994	 6.48431	 7.61026	 0	 394
995	 6.4856	 7.61026	 0	 393
996	 6.48629	 7.61026	 0	 392
997	 6.48863	 7.61026	 0	 393
998	 6.49157	 7.61026	 0	 394
999	 6.492	 7.61026	 0	 394
1000	 6.49677	 7.61026	 0	 393
1001	 6.49734	 7.61026	 0	 394
1002	 6.50197	 7.61026	 0	 393
1003	 6.50537	 7.61026	 0	 393
1004	 6.50675	 7.61026	 0	 394
1005	 6.50733	 7.61026	 0	 393
1006	 6.51002	 7.61026	 1	 394
1007	 6.51162	 7.61026	 0	 393
1008	 6.51399	 7.61026	 0	 392
1009	 6.52243	 7.61026	 0	 393
1010	 6.52286	 7.61026	 0	 394
1011	 6.52578	 7.61026	 1	 393
1012	 6.52665	 7.61026	 0	 392
1013	 6.52728	 7.61026	 0	 391
1014	 6.52801	 7.61026	 0	 390
1015	 6.5286	 7.61026	 0	 389
1016	 6.53093	 7.61026	 1	 390
1017	 6.53274	 7.61026	 0	 390
1018	 6.53334	 7.61026	 0	 389
1019	 6.53543	 7.61026	 0	 388
1020	 6.53602	 7.61026	 0	 387
1021	 6.53836	 7.61026	 0	 386
1022	 6.54011	 7.61026	 0	 385
1023	 6.54555	 7.61026	 0	 384
1024	 6.54603	 7.61026	 1	 385
1025	 6.54897	 7.61026	 0	 384
1026	 6.55431	 7.61026	 1	 383
1027	 6.55872	 7.61026	 1	 382
1028	 6.56265	 7.61026	 0	 382
1029	 6.56544	 7.61026	 0	 381
1030	 6.5656	 7.61026	 0	 382
1031	 6.57276	 7.61026	 1	 381
1032	 6.58253	 7.61026	 0	 380
1033	 6.5842	 7.61026	 0	 381
1034	 6.59453	 7.61026	 0	 380
1035	 6.59513	 7.61026	 0	 380
1036	 6.59888	 7.61026	 1	 381
1037	 6.60077	 7.61026	 0	 382
1038	 6.60084	 7.61026	 1	 381
1039	 6.6066	 7.61026	 1	 382
1040	 6.61047	 7.61026	 0	 383
1041	 6.61133	 7.61026	 0	 384
1042	 6.62335	 7.61026	 0	 384
1043	 6.62781	 7.61026	 1	 383
1044	 6.6312	 7.61026	 0	 382
1045	 6.6401	 7.61026	 0	 383
1046	 6.64368	 7.61026	 0	 382
1047	 6.64384	 7.61026	 0	 383
1048	 6.64488	 7.61026	 0	 382
1049	 6.64677	 7.61026	 0	 383
1050	 6.64764	 7.61026	 0	 384
1051	 6.65005	 7.61026	 0	 383
1052	 6.65865	 7.61026	 0	 382
1053	 6.65983	 7.61026	 1	 383
1054	 6.66774	 7.61026	 0	 382
1055	 6.67052	 7.61026	 0	 383
1056	 6.67825	 7.61026	 0	 382
1057	 6.67977	 7.61026	 1	 382
1058	 6.68233	 7.61026	 0	 381
1059	 6.68253	 7.61026	 0	 380
1060	 6.69057	 7.61026	 0	 381
1061	 6.69531	 7.61026	 1	 381
1062	 6.6999	 7.61026	 0	 382
1063	 6.70101	 7.61026	 0	 381
1064	 6.70478	 7.61026	 0	 381
1065	 6.72103	 7.61026	 0	 380
1066	 6.72181	 7.61026	 1	 381
1067	 6.72192	 7.61026	 1	 382
1068	 6.72438	 7.61026	 1	 383
1069	 6.7245	 7.61026	 1	 384
1070	 6.72926	 7.61026	 0	 384
1071	 6.73055	 7.61026	 0	 383
1072	 6.73169	 7.61026	 0	 382
1073	 6.73267	 7.61026	 1	 383
1074	 6.73277	 7.61026	 0	 382
1075	 6.73493	 7.61026	 1	 383
1076	 6.74171	 7.61026	 0	 382
1077	 6.74634	 7.61026	 0	 382
1078	 6.74761	 7.61026	 0	 382
1079	 6.74767	 7.61026	 0	 381
1080	 6.74836	 7.61026	 1	 382
1081	 6.74909	 7.61026	 0	 381
1082	 6.75135	 7.61026	 0	 380
1083	 6.75172	 7.61026	 0	 379
1084	 6.7568	 7.61026	 0	 378
1085	 6.75957	 7.61026	 1	 377
1086	 6.75964	 7.61026	 1	 378
1087	 6.75976	 7.61026	 1	 379
1088	 6.76222	 7.61026	 1	 380
1089	 6.76233	 7.61026	 1	 381
1090	 6.76859	 7.61026	 0	 380
1091	 6.77246	 7.61026	 1	 381
1092	 6.77258	 7.61026	 1	 382
1093	 6.77504	 7.61026	 1	 383
1094	 6.77516	 7.61026	 1	 384
1095	 6.77614	 7.61026	 0	 383
1096	 6.78219	 7.61026	 1	 382
1097	 6.78598	 7.61026	 0	 381
1098	 6.7883	 7.61026	 0	 380
1099	 6.7899	 7.61026	 1	 381
1100	 6.79002	 7.61026	 1	 382
1101	 6.79028	 7.61026	 1	 382
1102	 6.7915	 7.61026	 1	 383
1103	 6.79174	 7.61026	 0	 383
1104	 6.79202	 7.61026	 1	 384
1105	 6.7922	 7.61026	 1	 385
1106	 6.79223	 7.61026	 0	 385
1107	 6.79233	 7.61026	 1	 386
1108	 6.79396	 7.61026	 1	 387
1109	 6.79471	 7.61026	 1	 388
1110	 6.7962	 7.61026	 0	 387
1111	 6.7983	 7.61026	 1	 388
1112	 6.79921	 7.61026	 0	 387
1113	 6.8	 7.61026	 1	 388
1114	 6.80171	 7.61026	 1	 387
1115	 6.80511	 7.61026	 0	 386
1116	 6.80683	 7.61026	 1	 387
1117	 6.80688	 7.61026	 0	 386
1118	 6.80755	 7.61026	 1	 387
1119	 6.80953	 7.61026	 1	 388
1120	 6.81105	 7.61026	 1	 389
1121	 6.81196	 7.61026	 1	 390
1122	 6.81296	 7.61026	 1	 391
1123	 6.81351	 7.61026	 1	 392
1124	 6.81434	 7.61026	 1	 392
1125	 6.81439	 7.61026	 1	 393
1126	 6.8147	 7.61026	 1	 392
1127	 6.81562	 7.61026	 1	 393
1128	 6.81568	 7.61026	 1	 393
1129	 6.81898	 7.61026	 1	 394
1130	 6.82171	 7.61026	 0	 393
1131	 6.82254	 7.61026	 1	 394
1132	 6.82793	 7.61026	 1	 395
1133	 6.82794	 7.61026	 1	 396
1134	 6.8305	 7.61026	 1	 397
1135	 6.8317	 7.61026	 1	 397
1136	 6.83176	 7.61026	 1	 398
1137	 6.83178	 7.61026	 0	 397
1138	 6.83285	 7.61026	 1	 398
1139	 6.83292	 7.61026	 1	 398
1140	 6.83331	 7.61026	 1	 399
1141	 6.83389	 7.61026	 1	 399
1142	 6.83454	 7.61026	 1	 400
1143	 6.83524	 7.61026	 1	 400
1144	 6.83548	 7.61026	 0	 399
1145	 6.83746	 7.61026	 1	 400
1146	 6.83989	 7.61026	 1	 401
1147	 6.84075	 7.61026	 1	 401
1148	 6.84203	 7.61026	 1	 402
1149	 6.84489	 7.61026	 0	 401
1150	 6.84932	 7.61026	 1	 402
1151	 6.85126	 7.61026	 1	 403
1152	 6.85134	 7.61026	 1	 403
1153	 6.85198	 7.61026	 1	 404
1154	 6.85204	 7.61026	 0	 403
1155	 6.85218	 7.61026	 0	 402
1156	 6.85255	 7.61026	 1	 402
1157	 6.85287	 7.61026	 1	 403
1158	 6.85399	 7.61026	 0	 403
1159	 6.8541	 7.61026	 1	 404
1160	 6.85668	 7.61026	 1	 404
1161	 6.8567	 7.61026	 1	 405
1162	 6.85783	 7.61026	 1	 406
1163	 6.86096	 7.61026	 1	 407
1164	 6.86102	 7.61026	 1	 407
1165	 6.86137	 7.61026	 1	 407
1166	 6.86143	 7.61026	 1	 407
1167	 6.86272	 7.61026	 1	 407
1168	 6.86335	 7.61026	 0	 406
1169	 6.86388	 7.61026	 1	 407
1170	 6.86544	 7.61026	 1	 408
1171	 6.86775	 7.61026	 0	 407
1172	 6.86802	 7.61026	 1	 408
1173	 6.86884	 7.61026	 1	 409
1174	 6.86964	 7.61026	 1	 410
1175	 6.87069	 7.61026	 1	 410
1176	 6.87127	 7.61026	 1	 411
1177	 6.87562	 7.61026	 0	 411
1178	 6.87632	 7.61026	 1	 411
1179	 6.87851	 7.61026	 1	 412
1180	 6.87929	 7.61026	 0	 411
1181	 6.88035	 7.61026	 1	 411
1182	 6.88108	 7.61026	 1	 412
1183	 6.88164	 7.61026	 1	 412
1184	 6.8817	 7.61026	 1	 413
1185	 6.88292	 7.61026	 1	 413
1186	 6.88345	 7.61026	 1	 414
1187	 6.88366	 7.61026	 1	 414
1188	 6.88412	 7.61026	 1	 414
1189	 6.88512	 7.61026	 1	 413
1190	 6.88844	 7.61026	 1	 414
1191	 6.89057	 7.61026	 1	 415
1192	 6.89107	 7.61026	 1	 415
1193	 6.89216	 7.61026	 1	 416
1194	 6.89553	 7.61026	 1	 417
1195	 6.89727	 7.61026	 1	 418
1196	 6.89788	 7.61026	 1	 418
1197	 6.89896	 7.61026	 0	 418
1198	 6.89923	 7.61026	 1	 419
1199	 6.89984	 7.61026	 1	 420
1200	 6.90056	 7.61026	 1	 420
1201	 6.90154	 7.61026	 0	 419
1202	 6.90237	 7.61026	 1	 420
1203	 6.90289	 7.61026	 1	 421
1204	 6.90327	 7.61026	 1	 420
1205	 6.90543	 7.61026	 1	 420
1206	 6.9066	 7.61026	 1	 420
1207	 6.90688	 7.61026	 1	 419
1208	 6.90701	 7.61026	 1	 420
1209	 6.90964	 7.61026	 1	 420
1210	 6.90985	 7.61026	 1	 421
1211	 6.91025	 7.61026	 1	 420
1212	 6.91065	 7.61026	 1	 420
1213	 6.91186	 7.61026	 1	 420
1214	 6.91479	 7.61026	 0	 420
1215	 6.92007	 7.61026	 1	 421
1216	 6.92038	 7.61026	 1	 421
1217	 6.92097	 7.61026	 0	 420
1218	 6.92139	 7.61026	 1	 421
1219	 6.92166	 7.61026	 1	 422
1220	 6.92199	 7.61026	 1	 421
1221	 6.92221	 7.61026	 0	 421
1222	 6.92275	 7.61026	 1	 420
1223	 6.92376	 7.61026	 1	 420
1224	 6.92494	 7.61026	 0	 419
1225	 6.92611	 7.61026	 1	 419
1226	 6.92903	 7.61026	 1	 419
1227	 6.92932	 7.61026	 1	 419
1228	 6.93076	 7.61026	 1	 420
1229	 6.93457	 7.61026	 1	 421
1230	 6.93666	 7.61026	 1	 422
1231	 6.93914	 7.61026	 1	 422
1232	 6.93986	 7.61026	 1	 423
1233	 6.94042	 7.61026	 1	 424
1234	 6.94054	 7.61026	 1	 424
1235	 6.94132	 7.61026	 1	 425
1236	 6.94181	 7.61026	 1	 426
1237	 6.94194	 7.61026	 1	 426
1238	 6.94244	 7.61026	 0	 425
1239	 6.94329	 7.61026	 1	 424
1240	 6.94343	 7.61026	 0	 424
1241	 6.94348	 7.61026	 0	 423
1242	 6.94354	 7.61026	 1	 424
1243	 6.94619	 7.61026	 1	 424
1244	 6.94676	 7.61026	 1	 425
1245	 6.94682	 7.61026	 0	 425
1246	 6.95151	 7.61026	 0	 424
1247	 6.9518	 7.61026	 1	 423
1248	 6.95187	 7.61026	 1	 424
1249	 6.95363	 7.61026	 1	 425
1250	 6.95457	 7.61026	 0	 424
1251	 6.95617	 7.61026	 1	 424
1252	 6.95646	 7.61026	 1	 425
1253	 6.95793	 7.61026	 1	 426
1254	 6.9599	 7.61026	 1	 427
1255	 6.9604	 7.61026	 1	 428
1256	 6.96099	 7.61026	 1	 429
1257	 6.96187	 7.61026	 1	 429
1258	 6.96198	 7.61026	 1	 429
1259	 6.96212	 7.61026	 1	 429
1260	 6.96318	 7.61026	 1	 430
1261	 6.96535	 7.61026	 1	 431
1262	 6.96567	 7.61026	 1	 432
1263	 6.96961	 7.61026	 1	 432
1264	 6.97246	 7.61026	 1	 433
1265	 6.97379	 7.61026	 1	 433
1266	 6.97523	 7.61026	 1	 434
1267	 6.97866	 7.61026	 1	 434
1268	 6.98026	 7.61026	 1	 434
1269	 6.98049	 7.61026	 1	 435
1270	 6.98109	 7.61026	 1	 436
1271	 6.9813	 7.61026	 1	 437
1272	 6.98334	 7.61026	 1	 438
1273	 6.98422	 7.61026	 1	 438
1274	 6.9849	 7.61026	 1	 437
1275	 6.98531	 7.61026	 1	 438
1276	 6.9867	 7.61026	 1	 438
1277	 6.99139	 7.61026	 0	 437
1278	 6.99401	 7.61026	 1	 438
1279	 6.99454	 7.61026	 1	 437
1280	 6.99479	 7.61026	 1	 438
1281	 6.99481	 7.61026	 0	 437
1282	 6.99721	 7.61026	 1	 438
1283	 6.99852	 7.61026	 1	 438
1284	 7.00024	 7.61026	 1	 438
1285	 7.00063	 7.61026	 1	 439
1286	 7.00065	 7.61026	 1	 438
1287	 7.00111	 7.61026	 1	 437
1288	 7.0028	 7.61026	 1	 436
1289	 7.00333	 7.61026	 1	 435
1290	 7.00528	 7.61026	 1	 434
1291	 7.00567	 7.61026	 1	 433
1292	 7.00634	 7.61026	 1	 434
1293	 7.00774	 7.61026	 1	 434
1294	 7.01112	 7.61026	 0	 434
1295	 7.01309	 7.61026	 0	 433
1296	 7.01401	 7.61026	 1	 432
1297	 7.01434	 7.61026	 1	 433
1298	 7.01632	 7.61026	 1	 434
1299	 7.01794	 7.61026	 1	 433
1300	 7.02059	 7.61026	 1	 432
1301	 7.02098	 7.61026	 1	 431
1302	 7.02289	 7.61026	 1	 430
1303	 7.02308	 7.61026	 1	 429
1304	 7.02481	 7.61026	 1	 428
1305	 7.02531	 7.61026	 1	 427
1306	 7.02602	 7.61026	 0	 426
1307	 7.03108	 7.61026	 0	 425
1308	 7.03137	 7.61026	 1	 425
1309	 7.03164	 7.61026	 1	 424
1310	 7.03207	 7.61026	 0	 423
1311	 7.03233	 7.61026	 1	 424
1312	 7.03282	 7.61026	 0	 423
1313	 7.03374	 7.61026	 1	 424
1314	 7.0361	 7.61026	 1	 423
1315	 7.03717	 7.61026	 1	 424
1316	 7.03745	 7.61026	 1	 423
1317	 7.03758	 7.61026	 1	 424
1318	 7.03764	 7.61026	 0	 423
1319	 7.03996	 7.61026	 0	 423
1320	 7.04037	 7.61026	 1	 422
1321	 7.04482	 7.61026	 1	 421
1322	 7.04518	 7.61026	 1	 422
1323	 7.04639	 7.61026	 1	 421
1324	 7.04725	 7.61026	 1	 422
1325	 7.04748	 7.61026	 1	 423
1326	 7.04837	 7.61026	 1	 424
1327	 7.04909	 7.61026	 0	 423
1328	 7.05464	 7.61026	 1	 424
1329	 7.05634	 7.61026	 1	 423
1330	 7.05853	 7.61026	 1	 422
1331	 7.06164	 7.61026	 1	 423
1332	 7.06486	 7.61026	 1	 423
1333	 7.06498	 7.61026	 1	 424
1334	 7.06557	 7.61026	 1	 425
1335	 7.06608	 7.61026	 1	 426
1336	 7.06808	 7.61026	 1	 425
1337	 7.06813	 7.61026	 1	 426
1338	 7.06835	 7.61026	 0	 425
1339	 7.06841	 7.61026	 1	 426
1340	 7.06914	 7.61026	 1	 425
1341	 7.06936	 7.61026	 1	 424
1342	 7.07104	 7.61026	 0	 424
1343	 7.07226	 7.61026	 1	 423
1344	 7.07276	 7.61026	 1	 423
1345	 7.07398	 7.61026	 0	 422
1346	 7.0742	 7.61026	 1	 423
1347	 7.07792	 7.61026	 1	 422
1348	 7.0788	 7.61026	 1	 421
1349	 7.07903	 7.61026	 0	 420
1350	 7.08045	 7.61026	 1	 420
1351	 7.08066	 7.61026	 0	 419
1352	 7.0832	 7.61026	 0	 419
1353	 7.08415	 7.61026	 1	 418
1354	 7.08543	 7.61026	 1	 417
1355	 7.08579	 7.61026	 0	 416
1356	 7.08684	 7.61026	 1	 415
1357	 7.08717	 7.61026	 1	 414
1358	 7.08758	 7.61026	 1	 414
1359	 7.08816	 7.61026	 1	 413
1360	 7.08877	 7.61026	 1	 412
1361	 7.08988	 7.61026	 1	 411
1362	 7.09098	 7.61026	 1	 412
1363	 7.09188	 7.61026	 0	 411
1364	 7.09218	 7.61026	 1	 410
1365	 7.09358	 7.61026	 0	 410
1366	 7.09527	 7.61026	 1	 409
1367	 7.10116	 7.61026	 1	 410
1368	 7.10232	 7.61026	 0	 409
1369	 7.10419	 7.61026	 1	 408
1370	 7.10485	 7.61026	 0	 407
1371	 7.10703	 7.61026	 1	 406
1372	 7.10715	 7.61026	 1	 407
1373	 7.10763	 7.61026	 1	 406
1374	 7.10829	 7.61026	 1	 405
1375	 7.10875	 7.61026	 1	 404
1376	 7.11051	 7.61026	 1	 403
1377	 7.11198	 7.61026	 0	 403
1378	 7.11299	 7.61026	 1	 404
1379	 7.11583	 7.61026	 0	 403
1380	 7.11857	 7.61026	 1	 402
1381	 7.11887	 7.61026	 1	 401
1382	 7.11905	 7.61026	 1	 402
1383	 7.12187	 7.61026	 0	 401
1384	 7.12269	 7.61026	 1	 401
1385	 7.12279	 7.61026	 1	 402
1386	 7.1244	 7.61026	 1	 403
1387	 7.12512	 7.61026	 0	 402
1388	 7.12512	 7.61026	 1	 403
1389	 7.12514	 7.61026	 1	 402
1390	 7.12692	 7.61026	 0	 401
1391	 7.12801	 7.61026	 0	 400
1392	 7.12815	 7.61026	 1	 401
1393	 7.13072	 7.61026	 1	 400
1394	 7.13683	 7.61026	 1	 399
1395	 7.13696	 7.61026	 1	 400
1396	 7.13781	 7.61026	 1	 399
1397	 7.13862	 7.61026	 1	 400
1398	 7.14087	 7.61026	 1	 399
1399	 7.14316	 7.61026	 1	 398
1400	 7.14445	 7.61026	 1	 399
1401	 7.1468	 7.61026	 1	 398
1402	 7.14755	 7.61026	 1	 397
1403	 7.14926	 7.61026	 1	 396
1404	 7.15939	 7.61026	 1	 395
1405	 7.15951	 7.61026	 1	 396
1406	 7.16173	 7.61026	 1	 397
1407	 7.16176	 7.61026	 1	 396
1408	 7.16191	 7.61026	 0	 396
1409	 7.16369	 7.61026	 1	 397
1410	 7.16474	 7.61026	 1	 396
1411	 7.1648	 7.61026	 1	 395
1412	 7.16496	 7.61026	 0	 394
1413	 7.16513	 7.61026	 1	 393
1414	 7.16526	 7.61026	 1	 394
1415	 7.16581	 7.61026	 1	 394
1416	 7.16936	 7.61026	 1	 393
1417	 7.17108	 7.61026	 0	 393
1418	 7.17404	 7.61026	 1	 394
1419	 7.17466	 7.61026	 1	 395
1420	 7.17596	 7.61026	 0	 394
1421	 7.1763	 7.61026	 0	 393
1422	 7.17945	 7.61026	 1	 392
1423	 7.17973	 7.61026	 1	 391
1424	 7.18127	 7.61026	 1	 390
1425	 7.18253	 7.61026	 1	 389
1426	 7.18359	 7.61026	 0	 388
1427	 7.18419	 7.61026	 1	 387
1428	 7.18501	 7.61026	 1	 386
1429	 7.18866	 7.61026	 0	 385
1430	 7.19025	 7.61026	 0	 385
1431	 7.19031	 7.61026	 1	 385
1432	 7.19274	 7.61026	 1	 386
1433	 7.19287	 7.61026	 1	 387
1434	 7.1953	 7.61026	 1	 388
1435	 7.1965	 7.61026	 1	 387
1436	 7.19869	 7.61026	 0	 386
1437	 7.19885	 7.61026	 1	 385
1438	 7.19945	 7.61026	 1	 384
1439	 7.20144	 7.61026	 1	 383
1440	 7.20188	 7.61026	 1	 382
1441	 7.20391	 7.61026	 1	 381
1442	 7.208	 7.61026	 1	 382
1443	 7.20841	 7.61026	 1	 383
1444	 7.20854	 7.61026	 1	 384
1445	 7.20938	 7.61026	 1	 384
1446	 7.21119	 7.61026	 1	 385
1447	 7.21262	 7.61026	 0	 385
1448	 7.21461	 7.61026	 1	 386
1449	 7.21495	 7.61026	 1	 385
1450	 7.21642	 7.61026	 1	 386
1451	 7.21706	 7.61026	 1	 385
1452	 7.21738	 7.61026	 1	 384
1453	 7.21848	 7.61026	 1	 383
1454	 7.22119	 7.61026	 1	 382
1455	 7.22153	 7.61026	 1	 381
1456	 7.22468	 7.61026	 1	 380
1457	 7.22683	 7.61026	 1	 379
1458	 7.2278	 7.61026	 1	 380
1459	 7.23024	 7.61026	 1	 381
1460	 7.23123	 7.61026	 1	 382
1461	 7.23282	 7.61026	 1	 383
1462	 7.23385	 7.61026	 1	 382
1463	 7.23442	 7.61026	 1	 381
1464	 7.23474	 7.61026	 0	 381
1465	 7.23965	 7.61026	 1	 382
1466	 7.24001	 7.61026	 1	 383
1467	 7.24206	 7.61026	 1	 382
1468	 7.24221	 7.61026	 1	 381
1469	 7.24313	 7.61026	 1	 380
1470	 7.24331	 7.61026	 1	 380
1471	 7.24588	 7.61026	 1	 380
1472	 7.24737	 7.61026	 0	 379
1473	 7.24999	 7.61026	 1	 378
1474	 7.25159	 7.61026	 1	 377
1475	 7.2517	 7.61026	 1	 377
1476	 7.25418	 7.61026	 1	 378
1477	 7.25427	 7.61026	 1	 378
1478	 7.25522	 7.61026	 0	 377
1479	 7.25732	 7.61026	 1	 376
1480	 7.25842	 7.61026	 1	 375
1481	 7.25888	 7.61026	 0	 375
1482	 7.25993	 7.61026	 0	 375
1483	 7.2601	 7.61026	 1	 374
1484	 7.261	 7.61026	 1	 373
1485	 7.26153	 7.61026	 1	 372
1486	 7.26187	 7.61026	 1	 372
1487	 7.26207	 7.61026	 1	 372
1488	 7.26234	 7.61026	 1	 373
1489	 7.26471	 7.61026	 1	 372
1490	 7.26516	 7.61026	 0	 371
1491	 7.26803	 7.61026	 1	 371
1492	 7.26888	 7.61026	 1	 370
1493	 7.26985	 7.61026	 1	 369
1494	 7.27003	 7.61026	 1	 370
1495	 7.27127	 7.61026	 1	 369
1496	 7.27153	 7.61026	 0	 368
1497	 7.27157	 7.61026	 1	 367
1498	 7.27303	 7.61026	 1	 367
1499	 7.27975	 7.61026	 1	 366
1500	 7.27999	 7.61026	 1	 365
1501	 7.28343	 7.61026	 1	 364
1502	 7.28469	 7.61026	 1	 363
1503	 7.28518	 7.61026	 1	 362
1504	 7.28521	 7.61026	 1	 362
1505	 7.28604	 7.61026	 0	 361
1506	 7.28646	 7.61026	 1	 360
1507	 7.2865	 7.61026	 1	 359
1508	 7.28756	 7.61026	 0	 358
1509	 7.28941	 7.61026	 1	 359
1510	 7.29357	 7.61026	 1	 358
1511	 7.29475	 7.61026	 0	 357
1512	 7.29485	 7.61026	 1	 356
1513	 7.29514	 7.61026	 1	 355
1514	 7.2995	 7.61026	 1	 354
1515	 7.29955	 7.61026	 1	 353
1516	 7.29988	 7.61026	 1	 353
1517	 7.30018	 7.61026	 0	 353
1518	 7.30296	 7.61026	 1	 352
1519	 7.30394	 7.61026	 1	 351
1520	 7.30542	 7.61026	 1	 351
1521	 7.30669	 7.61026	 1	 352
1522	 7.30696	 7.61026	 1	 353
1523	 7.30868	 7.61026	 1	 352
1524	 7.31294	 7.61026	 1	 353
1525	 7.31346	 7.61026	 1	 353
1526	 7.31361	 7.61026	 1	 352
1527	 7.31724	 7.61026	 0	 351
1528	 7.31902	 7.61026	 1	 352
1529	 7.32057	 7.61026	 1	 352
1530	 7.32097	 7.61026	 1	 352
1531	 7.32108	 7.61026	 1	 351
1532	 7.32396	 7.61026	 1	 351
1533	 7.32426	 7.61026	 0	 350
1534	 7.32646	 7.61026	 1	 349
1535	 7.32701	 7.61026	 1	 348
1536	 7.32736	 7.61026	 0	 347
1537	 7.33049	 7.61026	 1	 346
1538	 7.33251	 7.61026	 1	 347
1539	 7.33538	 7.61026	 0	 346
1540	 7.33815	 7.61026	 1	 346
1541	 7.33823	 7.61026	 1	 346
1542	 7.33835	 7.61026	 1	 347
1543	 7.3386	 7.61026	 0	 346
1544	 7.34095	 7.61026	 0	 345
1545	 7.34105	 7.61026	 0	 344
1546	 7.34173	 7.61026	 1	 343
1547	 7.34312	 7.61026	 0	 342
1548	 7.34536	 7.61026	 1	 341
1549	 7.34577	 7.61026	 1	 341
1550	 7.34587	 7.61026	 0	 340
1551	 7.34618	 7.61026	 0	 339
1552	 7.35177	 7.61026	 0	 338
1553	 7.35207	 7.61026	 1	 337
1554	 7.35566	 7.61026	 1	 336
1555	 7.35592	 7.61026	 1	 335
1556	 7.35744	 7.61026	 1	 336
1557	 7.35745	 7.6082	 1	 337
1558	 7.35808	 7.57102	 1	 338
1559	 7.3581	 7.57102	 1	 339
1560	 7.35816	 7.57102	 0	 338
1561	 7.3587	 7.57102	 1	 337
1562	 7.36162	 7.57102	 1	 336
1563	 7.36194	 7.57102	 1	 337
1564	 7.36266	 7.57102	 0	 336
1565	 7.36297	 7.57102	 1	 335
1566	 7.36406	 7.57102	 0	 334
1567	 7.36412	 7.57102	 0	 333
1568	 7.36604	 7.57102	 1	 333
1569	 7.3669	 7.57102	 1	 334
1570	 7.3669	 7.57102	 1	 335
1571	 7.36691	 7.57102	 1	 336
1572	 7.36754	 7.57102	 1	 337
1573	 7.36756	 7.57102	 1	 338
1574	 7.36797	 7.57102	 1	 337
1575	 7.369	 7.57102	 1	 336
1576	 7.36918	 7.57102	 0	 335
1577	 7.36991	 7.57102	 0	 334
1578	 7.37011	 7.57102	 1	 335
1579	 7.37012	 7.57102	 1	 336
1580	 7.37075	 7.57001	 1	 337
1581	 7.37076	 7.57001	 1	 338
1582	 7.3717	 7.57001	 1	 338
1583	 7.37267	 7.57001	 1	 339
1584	 7.37268	 7.57001	 1	 340
1585	 7.37331	 7.57001	 1	 341
1586	 7.37333	 7.57001	 1	 342
1587	 7.3737	 7.57001	 1	 343
1588	 7.37427	 7.57001	 1	 344
1589	 7.37483	 7.57001	 1	 345
1590	 7.37489	 7.57001	 1	 345
1591	 7.37517	 7.57001	 1	 344
1592	 7.37549	 7.57001	 1	 345
1593	 7.37625	 7.57001	 1	 346
1594	 7.37673	 7.57001	 1	 346
1595	 7.37681	 7.57001	 1	 347
1596	 7.37699	 7.57001	 1	 348
1597	 7.37741	 7.57001	 1	 349
1598	 7.37765	 7.57001	 1	 350
1599	 7.37804	 7.57001	 1	 351
1600	 7.37809	 7.57001	 1	 350
1601	 7.37823	 7.57001	 1	 349
1602	 7.37995	 7.57001	 1	 348
1603	 7.38057	 7.57001	 1	 347
1604	 7.38058	 7.57001	 1	 346
1605	 7.38064	 7.57001	 1	 345
1606	 7.38089	 7.57001	 1	 344
1607	 7.3809	 7.57001	 1	 343
1608	 7.38115	 7.57001	 1	 344
1609	 7.38174	 7.57001	 1	 345
1610	 7.38275	 7.57001	 1	 344
1611	 7.38307	 7.57001	 1	 343
1612	 7.38313	 7.57001	 1	 342
1613	 7.38314	 7.57001	 1	 341
1614	 7.38345	 7.57001	 1	 340
1615	 7.38346	 7.57001	 1	 339
1616	 7.38351	 7.57001	 1	 340
1617	 7.38385	 7.57001	 1	 341
1618	 7.38393	 7.57001	 1	 340
1619	 7.3841	 7.57001	 1	 341
1620	 7.3845	 7.57001	 1	 342
1621	 7.3853	 7.57001	 1	 341
1622	 7.38563	 7.57001	 1	 340
1623	 7.38589	 7.57001	 1	 339
1624	 7.38608	 7.57001	 1	 338
1625	 7.38621	 7.57001	 1	 337
1626	 7.38646	 7.57001	 1	 338
1627	 7.38647	 7.57001	 1	 339
1628	 7.38669	 7.57001	 1	 338
1629	 7.38686	 7.57001	 1	 337
1630	 7.38697	 7.57001	 1	 336
1631	 7.38702	 7.57001	 1	 337
1632	 7.3871	 7.57001	 1	 338
1633	 7.38716	 7.57001	 1	 337
1634	 7.38748	 7.57001	 1	 336
1635	 7.38763	 7.57001	 0	 335
1636	 7.38787	 7.57001	 1	 334
1637	 7.38816	 7.57001	 1	 333
1638	 7.38818	 7.57001	 1	 332
1639	 7.38909	 7.57001	 0	 331
1640	 7.38966	 7.57001	 1	 332
1641	 7.39032	 7.57001	 1	 333
1642	 7.39094	 7.57001	 1	 332
1643	 7.39107	 7.57001	 0	 331
1644	 7.39135	 7.57001	 1	 332
1645	 7.39143	 7.57001	 1	 331
1646	 7.3916	 7.57001	 1	 330
1647	 7.39189	 7.57001	 1	 329
1648	 7.3919	 7.57001	 1	 328
1649	 7.39194	 7.57001	 1	 329
1650	 7.39278	 7.57001	 1	 328
1651	 7.39331	 7.57001	 1	 329
1652	 7.39387	 7.57001	 0	 328
1653	 7.39396	 7.57001	 1	 329
1654	 7.3943	 7.57001	 0	 328
1655	 7.3944	 7.57001	 1	 329
1656	 7.39454	 7.57001	 1	 328
1657	 7.39486	 7.57001	 1	 327
1658	 7.39503	 7.57001	 1	 328
1659	 7.39549	 7.57001	 1	 327
1660	 7.39586	 7.57001	 0	 326
1661	 7.39634	 7.57001	 1	 325
1662	 7.39652	 7.57001	 1	 326
1663	 7.39666	 7.57001	 1	 325
1664	 7.3969	 7.57001	 1	 324
1665	 7.39716	 7.57001	 1	 325
1666	 7.39718	 7.57001	 1	 324
1667	 7.39834	 7.57001	 1	 323
1668	 7.39925	 7.57001	 1	 324
1669	 7.39942	 7.57001	 1	 325
1670	 7.39959	 7.57001	 1	 324
1671	 7.39996	 7.57001	 1	 324
1672	 7.40007	 7.57001	 1	 325
1673	 7.40012	 7.57001	 1	 324
1674	 7.40045	 7.57001	 1	 323
1675	 7.40107	 7.57001	 1	 322
1676	 7.40125	 7.57001	 1	 323
1677	 7.4018	 7.57001	 1	 322
1678	 7.4021	 7.57001	 1	 321
1679	 7.40213	 7.57001	 1	 322
1680	 7.40282	 7.57001	 1	 321
1681	 7.40296	 7.57001	 1	 320
1682	 7.40327	 7.57001	 1	 321
1683	 7.40374	 7.57001	 1	 320
1684	 7.4045	 7.57001	 1	 321
1685	 7.40459	 7.57001	 1	 322
1686	 7.4048	 7.57001	 1	 323
1687	 7.40486	 7.57001	 1	 322
1688	 7.40514	 7.57001	 1	 323
1689	 7.40518	 7.57001	 1	 322
1690	 7.40592	 7.57001	 1	 322
1691	 7.40698	 7.57001	 1	 321
1692	 7.40705	 7.57001	 1	 322
1693	 7.40731	 7.57001	 1	 321
1694	 7.40761	 7.57001	 1	 322
1695	 7.40784	 7.57001	 1	 321
1696	 7.40801	 7.57001	 1	 320
1697	 7.40802	 7.57001	 1	 319
1698	 7.40849	 7.57001	 1	 320
1699	 7.4088	 7.57001	 1	 319
1700	 7.40889	 7.57001	 1	 320
1701	 7.40945	 7.57001	 1	 321
1702	 7.40989	 7.57001	 1	 320
1703	 7.41021	 7.57001	 1	 319
1704	 7.41032	 7.57001	 0	 318
1705	 7.411	 7.57001	 1	 317
1706	 7.41142	 7.57001	 1	 317
1707	 7.41171	 7.57001	 1	 316
1708	 7.412	 7.57001	 1	 317
1709	 7.41264	 7.57001	 0	 316
1710	 7.4127	 7.57001	 1	 315
1711	 7.41271	 7.57001	 1	 315
1712	 7.4131	 7.57001	 1	 314
1713	 7.41319	 7.57001	 1	 314
1714	 7.41343	 7.57001	 1	 313
1715	 7.41366	 7.57001	 1	 312
1716	 7.41378	 7.57001	 1	 313
1717	 7.41379	 7.57001	 1	 312
1718	 7.41396	 7.57001	 1	 313
1719	 7.41438	 7.57001	 1	 314
1720	 7.4146	 7.57001	 1	 315
1721	 7.4147	 7.57001	 1	 316
1722	 7.41485	 7.57001	 1	 316
1723	 7.41494	 7.57001	 1	 315
1724	 7.41633	 7.57001	 1	 316
1725	 7.41716	 7.57001	 1	 317
1726	 7.41726	 7.57001	 1	 318
1727	 7.41781	 7.57001	 1	 319
1728	 7.41805	 7.57001	 1	 318
1729	 7.41807	 7.57001	 1	 317
1730	 7.41814	 7.57001	 1	 317
1731	 7.41872	 7.57001	 1	 316
1732	 7.41899	 7.57001	 1	 315
1733	 7.41921	 7.57001	 1	 316
1734	 7.41933	 7.57001	 1	 315
1735	 7.41961	 7.57001	 1	 314
1736	 7.41987	 7.57001	 1	 315
1737	 7.42038	 7.57001	 1	 316
1738	 7.42071	 7.57001	 1	 315
1739	 7.42102	 7.57001	 1	 316
1740	 7.42216	 7.57001	 1	 315
1741	 7.42245	 7.57001	 1	 314
1742	 7.42254	 7.57001	 1	 315
1743	 7.42263	 7.57001	 1	 316
1744	 7.42281	 7.57001	 1	 316
1745	 7.42284	 7.57001	 1	 317
1746	 7.42286	 7.57001	 1	 317
1747	 7.42396	 7.57001	 1	 318
1748	 7.42423	 7.57001	 1	 317
1749	 7.42448	 7.57001	 1	 316
1750	 7.42453	 7.57001	 1	 315
1751	 7.42459	 7.57001	 1	 316
1752	 7.42511	 7.57001	 1	 317
1753	 7.42534	 7.57001	 1	 316
1754	 7.42534	 7.57001	 1	 317
1755	 7.42566	 7.57001	 1	 318
1756	 7.42605	 7.57001	 1	 318
1757	 7.42658	 7.57001	 1	 319
1758	 7.42678	 7.57001	 1	 318
1759	 7.42689	 7.57001	 1	 319
1760	 7.42762	 7.57001	 1	 318
1761	 7.42772	 7.57001	 1	 317
1762	 7.42774	 7.57001	 1	 317
1763	 7.42794	 7.57001	 1	 316
1764	 7.42814	 7.57001	 1	 316
1765	 7.42968	 7.57001	 1	 315
1766	 7.42989	 7.57001	 1	 315
1767	 7.43001	 7.57001	 1	 314
1768	 7.43071	 7.57001	 1	 314
1769	 7.43084	 7.57001	 1	 313
1770	 7.43115	 7.57001	 1	 314
1771	 7.43116	 7.57001	 1	 313
1772	 7.43132	 7.57001	 1	 313
1773	 7.43146	 7.57001	 1	 313
1774	 7.43267	 7.57001	 1	 312
1775	 7.43277	 7.57001	 1	 311
1776	 7.43282	 7.57001	 1	 312
1777	 7.43301	 7.57001	 1	 313
1778	 7.43343	 7.57001	 1	 312
1779	 7.43357	 7.57001	 1	 313
1780	 7.43372	 7.57001	 1	 312
1781	 7.43416	 7.57001	 1	 313
1782	 7.43441	 7.57001	 1	 312
1783	 7.43473	 7.57001	 1	 311
1784	 7.43557	 7.57001	 1	 310
1785	 7.43566	 7.57001	 1	 310
1786	 7.4361	 7.57001	 1	 309
1787	 7.43641	 7.57001	 0	 308
1788	 7.43645	 7.57001	 1	 307
1789	 7.43652	 7.57001	 1	 306
1790	 7.43697	 7.57001	 1	 307
1791	 7.43736	 7.57001	 1	 308
1792	 7.43801	 7.57001	 1	 308
1793	 7.43861	 7.57001	 0	 307
1794	 7.43933	 7.57001	 1	 307
1795	 7.4403	 7.57001	 1	 306
1796	 7.4413	 7.57001	 1	 305
1797	 7.4415	 7.57001	 1	 304
1798	 7.44171	 7.57001	 1	 303
1799	 7.44209	 7.57001	 1	 303
1800	 7.44229	 7.57001	 0	 302
1801	 7.44254	 7.57001	 1	 301
1802	 7.44264	 7.57001	 1	 300
1803	 7.44266	 7.57001	 1	 300
1804	 7.44276	 7.57001	 1	 299
1805	 7.44281	 7.57001	 1	 300
1806	 7.44304	 7.57001	 1	 299
1807	 7.44341	 7.57001	 1	 300
1808	 7.44434	 7.57001	 0	 299
1809	 7.44482	 7.57001	 1	 299
1810	 7.44573	 7.57001	 1	 300
1811	 7.44574	 7.57001	 0	 299
1812	 7.44576	 7.57001	 1	 300
1813	 7.44609	 7.57001	 1	 300
1814	 7.44633	 7.57001	 1	 301
1815	 7.44668	 7.57001	 1	 300
1816	 7.447	 7.57001	 1	 299
1817	 7.44717	 7.57001	 1	 298
1818	 7.44743	 7.57001	 1	 297
1819	 7.44749	 7.57001	 1	 296
1820	 7.44781	 7.57001	 1	 295
1821	 7.44814	 7.57001	 1	 294
1822	 7.44863	 7.57001	 1	 293
1823	 7.44977	 7.57001	 1	 292
1824	 7.45066	 7.57001	 1	 293
1825	 7.45075	 7.57001	 1	 294
1826	 7.4508	 7.57001	 1	 294
1827	 7.45093	 7.57001	 1	 294
1828	 7.45125	 7.57001	 1	 295
1829	 7.45135	 7.57001	 1	 296
1830	 7.45137	 7.57001	 1	 296
1831	 7.45146	 7.57001	 1	 295
1832	 7.45167	 7.57001	 1	 294
1833	 7.45173	 7.57001	 1	 293
1834	 7.45188	 7.57001	 1	 293
1835	 7.45208	 7.57001	 1	 293
1836	 7.45238	 7.57001	 1	 292
1837	 7.45243	 7.57001	 1	 292
1838	 7.45251	 7.57001	 1	 292
1839	 7.45255	 7.57001	 1	 291
1840	 7.45316	 7.57001	 1	 290
1841	 7.45336	 7.57001	 1	 289
1842	 7.45419	 7.57001	 0	 288
1843	 7.45459	 7.57001	 1	 287
1844	 7.45474	 7.57001	 1	 286
1845	 7.45497	 7.57001	 1	 285
1846	 7.45559	 7.57001	 1	 284
1847	 7.4562	 7.57001	 1	 283
1848	 7.45641	 7.57001	 1	 282
1849	 7.45807	 7.57001	 1	 281
1850	 7.45809	 7.57001	 1	 281
1851	 7.45819	 7.57001	 0	 280
1852	 7.45856	 7.57001	 1	 279
1853	 7.45927	 7.57001	 0	 278
1854	 7.45961	 7.57001	 1	 277
1855	 7.45978	 7.57001	 1	 276
1856	 7.46013	 7.57001	 1	 277
1857	 7.46038	 7.57001	 1	 276
1858	 7.46067	 7.57001	 1	 276
1859	 7.46073	 7.57001	 1	 277
1860	 7.46107	 7.57001	 1	 276
1861	 7.46134	 7.57001	 1	 275
1862	 7.4614	 7.57001	 1	 274
1863	 7.46162	 7.57001	 1	 274
1864	 7.46201	 7.57001	 1	 273
1865	 7.46203	 7.57001	 1	 273
1866	 7.46214	 7.57001	 1	 272
1867	 7.4634	 7.57001	 1	 273
1868	 7.46353	 7.57001	 1	 274
1869	 7.46363	 7.57001	 1	 274
1870	 7.46366	 7.57001	 1	 275
1871	 7.46397	 7.57001	 1	 276
1872	 7.464	 7.57001	 1	 277
1873	 7.46417	 7.57001	 1	 278
1874	 7.46457	 7.57001	 1	 279
1875	 7.46469	 7.57001	 1	 279
1876	 7.46485	 7.57001	 1	 278
1877	 7.465	 7.57001	 1	 277
1878	 7.46511	 7.57001	 1	 277
1879	 7.46511	 7.57001	 1	 276
1880	 7.46516	 7.57001	 1	 277
1881	 7.46571	 7.57001	 1	 277
1882	 7.46582	 7.57001	 1	 277
1883	 7.46597	 7.57001	 1	 276
1884	 7.46645	 7.57001	 1	 275
1885	 7.46695	 7.57001	 1	 274
1886	 7.46809	 7.57001	 1	 274
1887	 7.46809	 7.57001	 1	 275
1888	 7.46809	 7.57001	 1	 274
1889	 7.46853	 7.57001	 1	 275
1890	 7.46869	 7.57001	 1	 276
1891	 7.46912	 7.57001	 1	 276
1892	 7.4694	 7.57001	 1	 276
1893	 7.4699	 7.57001	 1	 276
1894	 7.46996	 7.57001	 1	 277
1895	 7.47013	 7.57001	 1	 276
1896	 7.4702	 7.57001	 1	 275
1897	 7.47106	 7.57001	 1	 274
1898	 7.47169	 7.57001	 1	 273
1899	 7.4718	 7.57001	 1	 272
1900	 7.47214	 7.57001	 1	 272
1901	 7.47262	 7.57001	 1	 271
1902	 7.47285	 7.57001	 1	 270
1903	 7.4729	 7.57001	 1	 271
1904	 7.47311	 7.57001	 1	 270
1905	 7.47325	 7.57001	 1	 269
1906	 7.47355	 7.57001	 1	 270
1907	 7.47385	 7.57001	 1	 269
1908	 7.47397	 7.57001	 1	 268
1909	 7.47407	 7.57001	 1	 267
1910	 7.47415	 7.57001	 1	 266
1911	 7.47433	 7.57001	 1	 265
1912	 7.47442	 7.57001	 1	 264
1913	 7.47442	 7.57001	 1	 263
1914	 7.47472	 7.57001	 1	 262
1915	 7.47492	 7.57001	 1	 261
1916	 7.47508	 7.57001	 1	 260
1917	 7.47559	 7.57001	 1	 259
1918	 7.47595	 7.57001	 1	 258
1919	 7.47605	 7.57001	 1	 257
1920	 7.47617	 7.57001	 1	 257
1921	 7.47681	 7.57001	 1	 257
1922	 7.4769	 7.57001	 1	 256
1923	 7.4769	 7.57001	 0	 255
1924	 7.47717	 7.57001	 1	 254
1925	 7.47775	 7.57001	 1	 255
1926	 7.47801	 7.57001	 1	 254
1927	 7.47835	 7.57001	 1	 254
1928	 7.47842	 7.57001	 1	 255
1929	 7.47845	 7.57001	 1	 255
1930	 7.47854	 7.57001	 1	 254
1931	 7.47884	 7.57001	 1	 253
1932	 7.47909	 7.57001	 1	 253
1933	 7.47915	 7.57001	 1	 254
1934	 7.4792	 7.57001	 1	 253
1935	 7.47924	 7.57001	 1	 252
1936	 7.47927	 7.57001	 1	 251
1937	 7.47929	 7.57001	 1	 250
1938	 7.4793	 7.57001	 1	 250
1939	 7.4796	 7.57001	 1	 249
1940	 7.47963	 7.57001	 1	 248
1941	 7.47975	 7.57001	 1	 248
1942	 7.47978	 7.57001	 1	 247
1943	 7.47993	 7.57001	 1	 246
1944	 7.48003	 7.57001	 1	 245
1945	 7.48036	 7.57001	 1	 244
1946	 7.48074	 7.57001	 1	 243
1947	 7.48082	 7.57001	 1	 243
1948	 7.48086	 7.57001	 1	 243
1949	 7.48199	 7.57001	 1	 242
1950	 7.48314	 7.57001	 1	 241
1951	 7.48346	 7.57001	 1	 240
1952	 7.48378	 7.57001	 1	 240
1953	 7.48378	 7.57001	 1	 240
1954	 7.48384	 7.57001	 0	 239
1955	 7.4845	 7.57001	 1	 238
1956	 7.48466	 7.57001	 1	 237
1957	 7.48471	 7.57001	 1	 236
1958	 7.48477	 7.57001	 1	 235
1959	 7.48499	 7.57001	 1	 234
1960	 7.48508	 7.57001	 1	 233
1961	 7.48571	 7.57001	 0	 232
1962	 7.48584	 7.57001	 1	 231
1963	 7.48643	 7.57001	 1	 230
1964	 7.48663	 7.57001	 1	 229
1965	 7.48669	 7.57001	 1	 228
1966	 7.48696	 7.57001	 1	 227
1967	 7.48717	 7.57001	 1	 226
1968	 7.48727	 7.57001	 1	 225
1969	 7.4874	 7.57001	 1	 224
1970	 7.48744	 7.57001	 1	 223
1971	 7.4877	 7.57001	 1	 222
1972	 7.4878	 7.57001	 1	 221
1973	 7.48787	 7.57001	 1	 220
1974	 7.48808	 7.57001	 1	 219
1975	 7.4885	 7.57001	 1	 218
1976	 7.48878	 7.57001	 1	 217
1977	 7.48883	 7.57001	 1	 216
1978	 7.48888	 7.57001	 1	 215
1979	 7.48891	 7.57001	 1	 214
1980	 7.48894	 7.57001	 1	 213
1981	 7.48923	 7.57001	 1	 212
1982	 7.4894	 7.57001	 1	 211
1983	 7.4896	 7.57001	 1	 210
1984	 7.48969	 7.57001	 1	 209
1985	 7.4899	 7.57001	 1	 208
1986	 7.49017	 7.57001	 1	 207
1987	 7.49048	 7.57001	 1	 206
1988	 7.49107	 7.57001	 1	 205
1989	 7.49132	 7.57001	 1	 204
1990	 7.49133	 7.57001	 1	 203
1991	 7.49139	 7.57001	 1	 202
1992	 7.4914	 7.57001	 1	 201
1993	 7.49149	 7.57001	 1	 200
1994	 7.49171	 7.57001	 1	 199
1995	 7.49223	 7.57001	 1	 198
1996	 7.49249	 7.57001	 0	 197
1997	 7.49251	 7.57001	 1	 196
1998	 7.49278	 7.57001	 1	 195
1999	 7.49288	 7.57001	 1	 194
2000	 7.49308	 7.57001	 1	 193
2001	 7.4932	 7.57001	 1	 192
2002	 7.49335	 7.57001	 1	 191
2003	 7.49347	 7.57001	 1	 190
2004	 7.49388	 7.57001	 1	 189
2005	 7.49392	 7.57001	 1	 188
2006	 7.49413	 7.57001	 1	 187
2007	 7.49416	 7.57001	 1	 186
2008	 7.49416	 7.57001	 1	 185
2009	 7.49416	 7.57001	 1	 184
2010	 7.49416	 7.57001	 1	 183
2011	 7.49416	 7.57001	 1	 182
2012	 7.49416	 7.57001	 1	 181
2013	 7.49416	 7.57001	 1	 180
2014	 7.49416	 7.57001	 1	 179
2015	 7.49416	 7.57001	 1	 178
2016	 7.49416	 7.57001	 1	 177
2017	 7.49416	 7.57001	 1	 176
2018	 7.49416	 7.57001	 1	 175
2019	 7.49416	 7.57001	 1	 174
2020	 7.49416	 7.57001	 1	 173
2021	 7.49416	 7.57001	 1	 172
2022	 7.49416	 7.57001	 1	 171
2023	 7.49416	 7.57001	 1	 170
2024	 7.49416	 7.57001	 1	 169
2025	 7.49416	 7.57001	 1	 168
2026	 7.49416	 7.57001	 1	 167
2027	 7.49416	 7.57001	 1	 166
2028	 7.49416	 7.57001	 1	 165
2029	 7.49416	 7.57001	 1	 164
2030	 7.49416	 7.57001	 1	 163
2031	 7.49416	 7.57001	 1	 162
2032	 7.49416	 7.57001	 1	 161
2033	 7.49416	 7.57001	 1	 160
2034	 7.49416	 7.57001	 1	 159
2035	 7.49416	 7.57001	 1	 158
2036	 7.49416	 7.57001	 1	 157
2037	 7.49416	 7.57001	 1	 156
2038	 7.49416	 7.57001	 1	 155
2039	 7.49416	 7.57001	 1	 154
2040	 7.49416	 7.57001	 1	 153
2041	 7.49416	 7.57001	 1	 152
2042	 7.49416	 7.57001	 1	 151
2043	 7.49416	 7.57001	 1	 150
2044	 7.49416	 7.57001	 1	 149
2045	 7.49416	 7.57001	 1	 148
2046	 7.49416	 7.57001	 1	 147
2047	 7.49416	 7.57001	 1	 146
2048	 7.49416	 7.57001	 1	 145
2049	 7.49416	 7.57001	 1	 144
2050	 7.49416	 7.57001	 1	 143
2051	 7.49416	 7.57001	 1	 142
2052	 7.49416	 7.57001	 1	 141
2053	 7.49416	 7.57001	 1	 140
2054	 7.49416	 7.57001	 1	 139
2055	 7.49416	 7.57001	 1	 138
2056	 7.49416	 7.57001	 1	 137
2057	 7.49416	 7.57001	 1	 136
2058	 7.49416	 7.57001	 1	 135
2059	 7.49416	 7.57001	 1	 134
2060	 7.49416	 7.57001	 1	 133
2061	 7.49416	 7.57001	 1	 132
2062	 7.49416	 7.57001	 1	 131
2063	 7.49416	 7.57001	 1	 130
2064	 7.49416	 7.57001	 1	 129
2065	 7.49416	 7.57001	 1	 128
2066	 7.49416	 7.57001	 1	 127
2067	 7.49416	 7.57001	 1	 126
2068	 7.49416	 7.57001	 1	 125
2069	 7.49416	 7.57001	 1	 124
2070	 7.49416	 7.57001	 1	 123
2071	 7.49416	 7.57001	 1	 122
2072	 7.49416	 7.57001	 1	 121
2073	 7.49416	 7.57001	 1	 120
2074	 7.49416	 7.57001	 1	 119
2075	 7.49416	 7.57001	 1	 118
2076	 7.49416	 7.57001	 1	 117
2077	 7.49416	 7.57001	 1	 116
2078	 7.49416	 7.57001	 1	 115
2079	 7.49416	 7.57001	 1	 114
2080	 7.49416	 7.57001	 1	 113
2081	 7.49416	 7.57001	 1	 112
2082	 7.49416	 7.57001	 1	 111
2083	 7.49416	 7.57001	 1	 110
2084	 7.49416	 7.57001	 1	 109
2085	 7.49416	 7.57001	 1	 108
2086	 7.49416	 7.57001	 1	 107
2087	 7.49416	 7.57001	 1	 106
2088	 7.49416	 7.57001	 1	 105
2089	 7.49416	 7.57001	 1	 104
2090	 7.49416	 7.57001	 1	 103
2091	 7.49416	 7.57001	 1	 102
2092	 7.49416	 7.57001	 1	 101
2093	 7.49416	 7.57001	 1	 100
2094	 7.49416	 7.57001	 1	 99
2095	 7.49416	 7.57001	 1	 98
2096	 7.49416	 7.57001	 1	 97
2097	 7.49416	 7.57001	 1	 96
2098	 7.49416	 7.57001	 1	 95
2099	 7.49416	 7.57001	 1	 94
2100	 7.49416	 7.57001	 1	 93
2101	 7.49416	 7.57001	 1	 92
2102	 7.49416	 7.57001	 1	 91
2103	 7.49416	 7.57001	 1	 90
2104	 7.49416	 7.57001	 1	 89
2105	 7.49416	 7.57001	 1	 88
2106	 7.49416	 7.57001	 1	 87
2107	 7.49416	 7.57001	 1	 86
2108	 7.49416	 7.57001	 1	 85
2109	 7.49416	 7.57001	 1	 84
2110	 7.49416	 7.57001	 1	 83
2111	 7.49416	 7.57001	 1	 82
2112	 7.49416	 7.57001	 1	 81
2113	 7.49416	 7.57001	 1	 80
2114	 7.49416	 7.57001	 1	 79
2115	 7.49416	 7.57001	 1	 78
2116	 7.49416	 7.57001	 1	 77
2117	 7.49416	 7.57001	 1	 76
2118	 7.49416	 7.57001	 1	 75
2119	 7.49416	 7.57001	 1	 74
2120	 7.49416	 7.57001	 1	 73
2121	 7.49416	 7.57001	 1	 72
2122	 7.49416	 7.57001	 1	 71
2123	 7.49416	 7.57001	 1	 70
2124	 7.49416	 7.57001	 1	 69
2125	 7.49416	 7.57001	 1	 68
2126	 7.49416	 7.57001	 1	 67
2127	 7.49416	 7.57001	 1	 66
2128	 7.49416	 7.57001	 1	 65
2129	 7.49416	 7.57001	 1	 64
2130	 7.49416	 7.57001	 1	 63
2131	 7.49416	 7.57001	 1	 62
2132	 7.49416	 7.57001	 1	 61
2133	 7.49416	 7.57001	 1	 60
2134	 7.49416	 7.57001	 1	 59
2135	 7.49416	 7.57001	 1	 58
2136	 7.49416	 7.57001	 1	 57
2137	 7.49416	 7.57001	 1	 56
2138	 7.49416	 7.57001	 1	 55
2139	 7.49416	 7.57001	 1	 54
2140	 7.49416	 7.57001	 1	 53
2141	 7.49416	 7.57001	 1	 52
2142	 7.49416	 7.57001	 1	 51
2143	 7.49416	 7.57001	 1	 50
2144	 7.49416	 7.57001	 1	 49
2145	 7.49416	 7.57001	 1	 48
2146	 7.49416	 7.57001	 1	 47
2147	 7.49416	 7.57001	 1	 46
2148	 7.49416	 7.57001	 1	 45
2149	 7.49416	 7.57001	 1	 44
2150	 7.49416	 7.57001	 1	 43
2151	 7.49416	 7.57001	 1	 42
2152	 7.49416	 7.57001	 1	 41
2153	 7.49416	 7.57001	 1	 40
2154	 7.49416	 7.57001	 1	 39
2155	 7.49416	 7.57001	 1	 38
2156	 7.49416	 7.57001	 1	 37
2157	 7.49416	 7.57001	 1	 36
2158	 7.49416	 7.57001	 1	 35
2159	 7.49416	 7.57001	 1	 34
2160	 7.49416	 7.57001	 1	 33
2161	 7.49416	 7.57001	 1	 32
2162	 7.49416	 7.57001	 1	 31
2163	 7.49416	 7.57001	 1	 30
2164	 7.49416	 7.57001	 1	 29
2165	 7.49416	 7.57001	 1	 28
2166	 7.49416	 7.57001	 1	 27
2167	 7.49416	 7.57001	 1	 26
2168	 7.49416	 7.57001	 1	 25
2169	 7.49416	 7.57001	 1	 24
2170	 7.49416	 7.57001	 1	 23
2171	 7.49416	 7.57001	 1	 22
2172	 7.49416	 7.57001	 1	 21
2173	 7.49416	 7.57001	 1	 20
2174	 7.49416	 7.57001	 1	 19
2175	 7.49416	 7.57001	 1	 18
2176	 7.49416	 7.57001	 1	 17
2177	 7.49416	 7.57001	 1	 16
2178	 7.49416	 7.57001	 1	 15
2179	 7.49416	 7.57001	 1	 14
2180	 7.49416	 7.57001	 1	 13
2181	 7.49416	 7.57001	 1	 12
2182	 7.49416	 7.57001	 1	 11
2183	 7.49416	 7.57001	 1	 10
2184	 7.49416	 7.57001	 1	 9
2185	 7.49416	 7.57001	 1	 8
2186	 7.49416	 7.57001	 1	 7
2187	 7.49416	 7.57001	 1	 6
2188	 7.49416	 7.57001	 1	 5
2189	 7.49416	 7.57001	 1	 4
2190	 7.49416	 7.57001	 1	 3
2191	 7.49416	 7.57001	 1	 2
2192	 7.49416	 7.57001	 1	 1
2193	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation1.500_20190114_1750_03.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 1.50
# optRelaxX 1.50
# optRelaxY 1.50
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.70516	 8.27351	 0	 287
533	 3.75049	 8.27351	 0	 287
534	 3.7724	 8.27351	 0	 288
535	 3.78018	 8.27351	 0	 289
536	 3.78673	 8.27351	 0	 290
537	 3.79807	 8.27351	 0	 291
538	 3.80323	 8.27351	 0	 290
539	 3.8055	 8.27351	 0	 291
540	 3.81376	 8.27351	 0	 292
541	 3.81751	 8.27351	 0	 292
542	 3.8309	 8.27351	 0	 292
543	 3.86934	 8.27351	 0	 292
544	 3.89093	 8.27351	 0	 293
545	 3.91527	 8.27351	 0	 294
546	 3.92483	 8.27351	 0	 295
547	 3.92799	 8.27351	 0	 296
548	 3.94798	 8.27351	 0	 296
549	 3.95441	 8.27351	 0	 297
550	 3.96427	 8.27351	 0	 297
551	 3.9655	 8.27351	 0	 297
552	 3.97173	 8.27351	 0	 298
553	 3.97374	 8.27351	 0	 299
554	 3.99819	 8.27351	 0	 300
555	 4.00527	 8.27351	 0	 301
556	 4.02251	 8.27351	 0	 302
557	 4.02672	 8.27351	 0	 303
558	 4.05084	 8.27351	 0	 302
559	 4.05953	 8.27351	 0	 303
560	 4.09732	 8.27351	 0	 304
561	 4.10466	 8.27351	 0	 304
562	 4.11022	 8.27351	 0	 305
563	 4.11875	 8.27351	 0	 305
564	 4.12282	 8.27351	 0	 304
565	 4.12822	 8.27351	 0	 305
566	 4.16165	 8.27351	 0	 306
567	 4.16892	 8.27351	 0	 306
568	 4.17339	 8.27351	 0	 305
569	 4.17412	 8.27351	 0	 306
570	 4.17977	 8.27351	 0	 307
571	 4.1956	 8.27351	 0	 308
572	 4.20355	 8.27351	 0	 309
573	 4.23743	 8.27351	 0	 310
574	 4.25126	 8.27351	 0	 310
575	 4.26047	 8.27351	 0	 311
576	 4.2817	 8.27351	 0	 312
577	 4.28322	 8.27351	 0	 313
578	 4.28594	 8.27351	 0	 314
579	 4.30613	 8.27351	 0	 315
580	 4.31642	 8.27351	 0	 316
581	 4.32567	 8.27351	 0	 316
582	 4.32919	 8.27351	 0	 316
583	 4.33188	 8.27351	 0	 317
584	 4.3628	 8.27351	 0	 317
585	 4.36738	 8.27351	 0	 317
586	 4.41554	 8.27351	 0	 317
587	 4.41916	 8.27351	 0	 316
588	 4.42979	 8.27351	 0	 317
589	 4.44177	 8.27351	 0	 318
590	 4.44745	 8.27351	 0	 318
591	 4.44916	 8.27351	 0	 318
592	 4.45034	 8.27351	 0	 319
593	 4.45981	 8.27351	 0	 320
594	 4.48058	 8.27351	 0	 320
595	 4.50072	 8.27351	 0	 320
596	 4.54027	 8.27351	 0	 319
597	 4.55611	 8.27351	 0	 320
598	 4.55764	 8.27351	 0	 321
599	 4.55946	 8.27351	 0	 320
600	 4.57627	 8.27351	 0	 320
601	 4.58536	 8.27351	 0	 319
602	 4.60047	 8.27351	 0	 319
603	 4.6095	 8.27351	 0	 319
604	 4.61101	 8.27351	 0	 320
605	 4.612	 8.27351	 0	 321
606	 4.61202	 8.27351	 0	 322
607	 4.61756	 8.27351	 0	 323
608	 4.62136	 8.27351	 0	 324
609	 4.62442	 8.27351	 0	 325
610	 4.62595	 8.27351	 0	 326
611	 4.62969	 8.27351	 0	 327
612	 4.64497	 8.27351	 0	 326
613	 4.64748	 8.27351	 0	 326
614	 4.65084	 8.27351	 0	 327
615	 4.65438	 8.27351	 0	 327
616	 4.65532	 8.27351	 0	 328
617	 4.6618	 8.27351	 0	 327
618	 4.66612	 8.27351	 0	 327
619	 4.67566	 8.27351	 0	 327
620	 4.68448	 8.27351	 0	 328
621	 4.69705	 8.27351	 0	 328
622	 4.72679	 8.27351	 0	 328
623	 4.73437	 8.27351	 0	 329
624	 4.75071	 8.27351	 0	 330
625	 4.76779	 8.27351	 0	 331
626	 4.77844	 8.27351	 0	 332
627	 4.79208	 8.27351	 0	 332
628	 4.80202	 8.27351	 0	 332
629	 4.80353	 8.27351	 0	 331
630	 4.80386	 8.27351	 0	 330
631	 4.83249	 8.27351	 0	 330
632	 4.86801	 8.27351	 0	 330
633	 4.87031	 7.75762	 1	 331
634	 4.87108	 7.75762	 1	 332
635	 4.87916	 7.75762	 0	 332
636	 4.88683	 7.75762	 1	 333
637	 4.88779	 7.75762	 1	 334
638	 4.90754	 7.75762	 0	 334
639	 4.91057	 7.75762	 0	 334
640	 4.92274	 7.75762	 0	 333
641	 4.92331	 7.75762	 0	 334
642	 4.92967	 7.75762	 0	 333
643	 4.93095	 7.75762	 0	 332
644	 4.93453	 7.75762	 0	 331
645	 4.93478	 7.75762	 0	 332
646	 4.94217	 7.75762	 0	 331
647	 4.94268	 7.75762	 0	 332
648	 4.94807	 7.75762	 0	 332
649	 4.95249	 7.75762	 0	 331
650	 4.95282	 7.75762	 0	 332
651	 4.95384	 7.75762	 0	 332
652	 4.97363	 7.75762	 0	 331
653	 4.998	 7.75762	 0	 332
654	 5.00025	 7.75762	 0	 331
655	 5.01116	 7.74795	 1	 332
656	 5.01212	 7.74795	 1	 333
657	 5.02442	 7.74795	 0	 332
658	 5.02753	 7.74795	 0	 331
659	 5.02788	 7.74795	 1	 332
660	 5.02864	 7.74795	 1	 333
661	 5.03331	 7.74795	 0	 332
662	 5.04958	 7.74795	 0	 332
663	 5.07032	 7.69693	 1	 333
664	 5.07877	 7.69693	 0	 333
665	 5.08373	 7.69693	 0	 334
666	 5.08688	 7.69693	 1	 335
667	 5.0878	 7.69693	 1	 336
668	 5.10854	 7.696	 1	 337
669	 5.11285	 7.696	 0	 338
670	 5.11358	 7.696	 0	 339
671	 5.12319	 7.696	 0	 340
672	 5.12511	 7.696	 1	 341
673	 5.12602	 7.696	 1	 342
674	 5.12677	 7.696	 0	 341
675	 5.13885	 7.696	 1	 342
676	 5.1397	 7.696	 0	 343
677	 5.15003	 7.696	 0	 342
678	 5.15043	 7.696	 0	 342
679	 5.15605	 7.696	 1	 343
680	 5.15741	 7.696	 1	 344
681	 5.15958	 7.696	 0	 343
682	 5.17454	 7.696	 0	 344
683	 5.17896	 7.696	 1	 345
684	 5.1802	 7.696	 0	 346
685	 5.1855	 7.696	 0	 347
686	 5.18738	 7.696	 0	 346
687	 5.19335	 7.696	 0	 345
688	 5.19645	 7.696	 1	 346
689	 5.20227	 7.696	 1	 347
690	 5.20929	 7.696	 1	 348
691	 5.21771	 7.696	 0	 347
692	 5.22415	 7.696	 1	 348
693	 5.23948	 7.61646	 1	 349
694	 5.24382	 7.61646	 0	 348
695	 5.24823	 7.61646	 1	 349
696	 5.26801	 7.61646	 1	 350
697	 5.26914	 7.61646	 0	 351
698	 5.27286	 7.61646	 0	 351
699	 5.27771	 7.61026	 1	 352
700	 5.28392	 7.61026	 1	 353
701	 5.28645	 7.61026	 1	 354
702	 5.29161	 7.61026	 0	 355
703	 5.29262	 7.61026	 0	 354
704	 5.29617	 7.61026	 1	 355
705	 5.30365	 7.61026	 1	 356
706	 5.30567	 7.61026	 0	 355
707	 5.30829	 7.61026	 1	 356
708	 5.32666	 7.61026	 0	 357
709	 5.3283	 7.61026	 0	 356
710	 5.33238	 7.61026	 0	 356
711	 5.34129	 7.61026	 1	 357
712	 5.34761	 7.61026	 0	 356
713	 5.34813	 7.61026	 1	 357
714	 5.35259	 7.61026	 1	 358
715	 5.35284	 7.61026	 0	 359
716	 5.35687	 7.61026	 1	 360
717	 5.35754	 7.61026	 1	 361
718	 5.36223	 7.61026	 1	 362
719	 5.36805	 7.61026	 0	 363
720	 5.37151	 7.61026	 0	 364
721	 5.37253	 7.61026	 1	 365
722	 5.38043	 7.61026	 1	 366
723	 5.38347	 7.61026	 1	 367
724	 5.38399	 7.61026	 1	 368
725	 5.38668	 7.61026	 0	 368
726	 5.3971	 7.61026	 0	 367
727	 5.39794	 7.61026	 0	 366
728	 5.39819	 7.61026	 1	 367
729	 5.41232	 7.61026	 1	 368
730	 5.41237	 7.61026	 1	 369
731	 5.41428	 7.61026	 0	 369
732	 5.43179	 7.61026	 1	 370
733	 5.43244	 7.61026	 0	 370
734	 5.44497	 7.61026	 0	 370
735	 5.44508	 7.61026	 0	 371
736	 5.45329	 7.61026	 1	 372
737	 5.46412	 7.61026	 0	 372
738	 5.47315	 7.61026	 0	 371
739	 5.48034	 7.61026	 0	 372
740	 5.48395	 7.61026	 0	 372
741	 5.4914	 7.61026	 1	 373
742	 5.49575	 7.61026	 0	 373
743	 5.49671	 7.61026	 0	 373
744	 5.50188	 7.61026	 1	 374
745	 5.50226	 7.61026	 0	 374
746	 5.51196	 7.61026	 1	 375
747	 5.52976	 7.61026	 1	 376
748	 5.53849	 7.61026	 1	 377
749	 5.54362	 7.61026	 1	 378
750	 5.54408	 7.61026	 0	 378
751	 5.54647	 7.61026	 0	 378
752	 5.55415	 7.61026	 0	 379
753	 5.55492	 7.61026	 1	 380
754	 5.55497	 7.61026	 0	 379
755	 5.56028	 7.61026	 0	 380
756	 5.56068	 7.61026	 1	 381
757	 5.56461	 7.61026	 0	 382
758	 5.57484	 7.61026	 0	 382
759	 5.58363	 7.61026	 1	 383
760	 5.58365	 7.61026	 0	 383
761	 5.58468	 7.61026	 1	 384
762	 5.58569	 7.61026	 0	 384
763	 5.58798	 7.61026	 0	 384
764	 5.59123	 7.61026	 0	 384
765	 5.59249	 7.61026	 1	 385
766	 5.60815	 7.61026	 1	 386
767	 5.61845	 7.61026	 0	 386
768	 5.6192	 7.61026	 0	 387
769	 5.62552	 7.61026	 0	 388
770	 5.62565	 7.61026	 1	 389
771	 5.62911	 7.61026	 1	 390
772	 5.6311	 7.61026	 1	 391
773	 5.63141	 7.61026	 1	 392
774	 5.63453	 7.61026	 0	 392
775	 5.6373	 7.61026	 0	 391
776	 5.63914	 7.61026	 0	 391
777	 5.64052	 7.61026	 0	 392
778	 5.6423	 7.61026	 1	 393
779	 5.64401	 7.61026	 0	 394
780	 5.64791	 7.61026	 0	 393
781	 5.64823	 7.61026	 1	 394
782	 5.65766	 7.61026	 1	 395
783	 5.66495	 7.61026	 1	 396
784	 5.66536	 7.61026	 0	 395
785	 5.6769	 7.61026	 0	 394
786	 5.67908	 7.61026	 0	 393
787	 5.67954	 7.61026	 0	 394
788	 5.68824	 7.61026	 0	 394
789	 5.69063	 7.61026	 0	 395
790	 5.6911	 7.61026	 0	 394
791	 5.69529	 7.61026	 0	 394
792	 5.70212	 7.61026	 1	 395
793	 5.70269	 7.61026	 0	 395
794	 5.70727	 7.61026	 0	 394
795	 5.71124	 7.61026	 1	 395
796	 5.71129	 7.61026	 1	 396
797	 5.71576	 7.61026	 0	 395
798	 5.71689	 7.61026	 1	 396
799	 5.73075	 7.61026	 1	 397
800	 5.7324	 7.61026	 1	 398
801	 5.73978	 7.61026	 0	 397
802	 5.747	 7.61026	 1	 398
803	 5.75044	 7.61026	 0	 397
804	 5.75675	 7.61026	 0	 397
805	 5.7594	 7.61026	 1	 398
806	 5.7608	 7.61026	 0	 397
807	 5.76989	 7.61026	 0	 398
808	 5.77594	 7.61026	 0	 398
809	 5.77801	 7.61026	 0	 399
810	 5.78928	 7.61026	 1	 400
811	 5.79568	 7.61026	 0	 399
812	 5.79594	 7.61026	 0	 398
813	 5.79692	 7.61026	 0	 397
814	 5.80289	 7.61026	 0	 396
815	 5.80485	 7.61026	 1	 397
816	 5.80579	 7.61026	 1	 398
817	 5.81444	 7.61026	 0	 399
818	 5.82122	 7.61026	 0	 398
819	 5.82125	 7.61026	 1	 399
820	 5.82167	 7.61026	 0	 398
821	 5.82219	 7.61026	 0	 398
822	 5.82494	 7.61026	 0	 397
823	 5.82781	 7.61026	 0	 397
824	 5.84263	 7.61026	 0	 398
825	 5.85924	 7.61026	 1	 399
826	 5.86233	 7.61026	 0	 400
827	 5.86397	 7.61026	 1	 401
828	 5.86495	 7.61026	 1	 402
829	 5.86864	 7.61026	 0	 401
830	 5.87228	 7.61026	 0	 400
831	 5.87363	 7.61026	 0	 400
832	 5.87465	 7.61026	 0	 399
833	 5.87668	 7.61026	 0	 400
834	 5.88195	 7.61026	 0	 399
835	 5.88635	 7.61026	 0	 398
836	 5.89537	 7.61026	 0	 397
837	 5.89605	 7.61026	 0	 398
838	 5.9011	 7.61026	 1	 399
839	 5.90202	 7.61026	 0	 398
840	 5.90834	 7.61026	 0	 397
841	 5.90972	 7.61026	 0	 398
842	 5.91024	 7.61026	 0	 399
843	 5.91263	 7.61026	 0	 398
844	 5.91299	 7.61026	 0	 397
845	 5.91991	 7.61026	 1	 398
846	 5.92372	 7.61026	 0	 399
847	 5.92467	 7.61026	 0	 400
848	 5.92803	 7.61026	 0	 401
849	 5.92846	 7.61026	 0	 400
850	 5.92964	 7.61026	 1	 401
851	 5.9341	 7.61026	 0	 402
852	 5.93527	 7.61026	 0	 402
853	 5.93981	 7.61026	 0	 402
854	 5.94445	 7.61026	 0	 402
855	 5.95136	 7.61026	 0	 401
856	 5.95282	 7.61026	 1	 402
857	 5.9555	 7.61026	 0	 401
858	 5.95723	 7.61026	 0	 400
859	 5.95873	 7.61026	 0	 401
860	 5.9677	 7.61026	 0	 400
861	 5.96771	 7.61026	 0	 401
862	 5.96935	 7.61026	 0	 401
863	 5.97152	 7.61026	 1	 402
864	 5.97375	 7.61026	 1	 403
865	 5.97651	 7.61026	 0	 404
866	 5.98161	 7.61026	 0	 405
867	 5.98195	 7.61026	 1	 406
868	 5.98205	 7.61026	 0	 405
869	 5.98738	 7.61026	 0	 404
870	 5.9945	 7.61026	 1	 405
871	 5.99553	 7.61026	 0	 405
872	 6.00473	 7.61026	 0	 404
873	 6.00629	 7.61026	 1	 404
874	 6.02434	 7.61026	 0	 405
875	 6.02444	 7.61026	 0	 406
876	 6.02538	 7.61026	 1	 407
877	 6.02629	 7.61026	 0	 406
878	 6.03204	 7.61026	 1	 406
879	 6.03521	 7.61026	 0	 407
880	 6.0421	 7.61026	 0	 406
881	 6.04804	 7.61026	 0	 406
882	 6.06153	 7.61026	 1	 407
883	 6.06293	 7.61026	 1	 408
884	 6.063	 7.61026	 0	 409
885	 6.06901	 7.61026	 0	 408
886	 6.07451	 7.61026	 1	 409
887	 6.08083	 7.61026	 0	 410
888	 6.08212	 7.61026	 1	 411
889	 6.08718	 7.61026	 0	 412
890	 6.08813	 7.61026	 0	 412
891	 6.08852	 7.61026	 0	 412
892	 6.08973	 7.61026	 0	 413
893	 6.09547	 7.61026	 0	 413
894	 6.09583	 7.61026	 0	 413
895	 6.09647	 7.61026	 0	 413
896	 6.09775	 7.61026	 0	 412
897	 6.10285	 7.61026	 0	 413
898	 6.10602	 7.61026	 1	 414
899	 6.10691	 7.61026	 0	 413
900	 6.10987	 7.61026	 0	 412
901	 6.11179	 7.61026	 1	 413
902	 6.11676	 7.61026	 0	 413
903	 6.11879	 7.61026	 1	 414
904	 6.13195	 7.61026	 1	 415
905	 6.13222	 7.61026	 0	 416
906	 6.13895	 7.61026	 1	 417
907	 6.14539	 7.61026	 1	 418
908	 6.1487	 7.61026	 1	 419
909	 6.1504	 7.61026	 0	 420
910	 6.1535	 7.61026	 0	 421
911	 6.15647	 7.61026	 1	 422
912	 6.16135	 7.61026	 0	 422
913	 6.16219	 7.61026	 0	 423
914	 6.16359	 7.61026	 0	 422
915	 6.16376	 7.61026	 0	 423
916	 6.1692	 7.61026	 0	 423
917	 6.16962	 7.61026	 0	 422
918	 6.17736	 7.61026	 0	 421
919	 6.18426	 7.61026	 1	 420
920	 6.18882	 7.61026	 0	 419
921	 6.2019	 7.61026	 0	 418
922	 6.21026	 7.61026	 1	 419
923	 6.21233	 7.61026	 0	 419
924	 6.2133	 7.61026	 0	 419
925	 6.21462	 7.61026	 0	 418
926	 6.22017	 7.61026	 1	 417
927	 6.22129	 7.61026	 0	 418
928	 6.23062	 7.61026	 1	 418
929	 6.23158	 7.61026	 0	 417
930	 6.23283	 7.61026	 0	 418
931	 6.23285	 7.61026	 0	 417
932	 6.23337	 7.61026	 0	 416
933	 6.23532	 7.61026	 0	 415
934	 6.23641	 7.61026	 1	 416
935	 6.24125	 7.61026	 0	 417
936	 6.24408	 7.61026	 1	 418
937	 6.24501	 7.61026	 1	 417
938	 6.25678	 7.61026	 0	 417
939	 6.25771	 7.61026	 1	 416
940	 6.25971	 7.61026	 1	 417
941	 6.2642	 7.61026	 0	 416
942	 6.26465	 7.61026	 0	 416
943	 6.26853	 7.61026	 1	 417
944	 6.27328	 7.61026	 0	 417
945	 6.27371	 7.61026	 0	 416
946	 6.27756	 7.61026	 0	 415
947	 6.28026	 7.61026	 0	 414
948	 6.28026	 7.61026	 0	 413
949	 6.29101	 7.61026	 0	 414
950	 6.29391	 7.61026	 1	 413
951	 6.29479	 7.61026	 0	 413
952	 6.29635	 7.61026	 0	 412
953	 6.29845	 7.61026	 0	 411
954	 6.30835	 7.61026	 1	 412
955	 6.3087	 7.61026	 0	 412
956	 6.31381	 7.61026	 1	 413
957	 6.31383	 7.61026	 0	 412
958	 6.31495	 7.61026	 0	 411
959	 6.31563	 7.61026	 1	 410
960	 6.31672	 7.61026	 1	 409
961	 6.31919	 7.61026	 0	 408
962	 6.3208	 7.61026	 1	 409
963	 6.33896	 7.61026	 0	 410
964	 6.34228	 7.61026	 0	 410
965	 6.34651	 7.61026	 0	 409
966	 6.35939	 7.61026	 0	 408
967	 6.36382	 7.61026	 0	 407
968	 6.37096	 7.61026	 1	 406
969	 6.38139	 7.61026	 0	 406
970	 6.38731	 7.61026	 1	 407
971	 6.39613	 7.61026	 1	 408
972	 6.39658	 7.61026	 0	 407
973	 6.39996	 7.61026	 1	 408
974	 6.40019	 7.61026	 0	 407
975	 6.40209	 7.61026	 0	 406
976	 6.40229	 7.61026	 0	 405
977	 6.40559	 7.61026	 0	 404
978	 6.40796	 7.61026	 0	 403
979	 6.41205	 7.61026	 0	 403
980	 6.4142	 7.61026	 0	 402
981	 6.42973	 7.61026	 0	 401
982	 6.42975	 7.61026	 0	 400
983	 6.4315	 7.61026	 0	 399
984	 6.43306	 7.61026	 0	 398
985	 6.43897	 7.61026	 0	 397
986	 6.44814	 7.61026	 0	 396
987	 6.44869	 7.61026	 1	 395
988	 6.45765	 7.61026	 0	 394
989	 6.46108	 7.61026	 0	 393
990	 6.46988	 7.61026	 1	 392
991	 6.47107	 7.61026	 0	 393
992	 6.47234	 7.61026	 0	 394
993	 6.48276	 7.61026	 0	 395
994	 6.48431	 7.61026	 0	 394
995	 6.4856	 7.61026	 0	 393
996	 6.48629	 7.61026	 0	 392
997	 6.48863	 7.61026	 0	 393
998	 6.49157	 7.61026	 0	 394
999	 6.492	 7.61026	 0	 394
1000	 6.49677	 7.61026	 0	 393
1001	 6.49734	 7.61026	 0	 394
1002	 6.50197	 7.61026	 0	 393
1003	 6.50537	 7.61026	 0	 393
1004	 6.50675	 7.61026	 0	 394
1005	 6.50733	 7.61026	 0	 393
1006	 6.51002	 7.61026	 1	 394
1007	 6.51162	 7.61026	 0	 393
1008	 6.51399	 7.61026	 0	 392
1009	 6.52243	 7.61026	 0	 393
1010	 6.52286	 7.61026	 0	 394
1011	 6.52578	 7.61026	 1	 393
1012	 6.52665	 7.61026	 0	 392
1013	 6.52728	 7.61026	 0	 391
1014	 6.52801	 7.61026	 0	 390
1015	 6.5286	 7.61026	 0	 389
1016	 6.53093	 7.61026	 1	 390
1017	 6.53274	 7.61026	 0	 390
1018	 6.53334	 7.61026	 0	 389
1019	 6.53543	 7.61026	 0	 388
1020	 6.53602	 7.61026	 0	 387
1021	 6.53836	 7.61026	 0	 386
1022	 6.54011	 7.61026	 0	 385
1023	 6.54555	 7.61026	 0	 384
1024	 6.54603	 7.61026	 1	 385
1025	 6.54897	 7.61026	 0	 384
1026	 6.55431	 7.61026	 1	 383
1027	 6.55872	 7.61026	 1	 382
1028	 6.56265	 7.61026	 0	 382
1029	 6.56544	 7.61026	 0	 381
1030	 6.5656	 7.61026	 0	 382
1031	 6.57276	 7.61026	 1	 381
1032	 6.58253	 7.61026	 0	 380
1033	 6.5842	 7.61026	 0	 381
1034	 6.59453	 7.61026	 0	 380
1035	 6.59513	 7.61026	 0	 380
1036	 6.59888	 7.61026	 1	 381
1037	 6.60077	 7.61026	 0	 382
1038	 6.60084	 7.61026	 1	 381
1039	 6.6066	 7.61026	 1	 382
1040	 6.61047	 7.61026	 0	 383
1041	 6.61133	 7.61026	 0	 384
1042	 6.62335	 7.61026	 0	 384
1043	 6.62781	 7.61026	 1	 383
1044	 6.6312	 7.61026	 0	 382
1045	 6.6401	 7.61026	 0	 383
1046	 6.64368	 7.61026	 0	 382
1047	 6.64384	 7.61026	 0	 383
1048	 6.64488	 7.61026	 0	 382
1049	 6.64677	 7.61026	 0	 383
1050	 6.64764	 7.61026	 0	 384
1051	 6.65005	 7.61026	 0	 383
1052	 6.65865	 7.61026	 0	 382
1053	 6.65983	 7.61026	 1	 383
1054	 6.66774	 7.61026	 0	 382
1055	 6.67052	 7.61026	 0	 383
1056	 6.67825	 7.61026	 0	 382
1057	 6.67977	 7.61026	 1	 382
1058	 6.68233	 7.61026	 0	 381
1059	 6.68253	 7.61026	 0	 380
1060	 6.69057	 7.61026	 0	 381
1061	 6.69531	 7.61026	 1	 381
1062	 6.6999	 7.61026	 0	 382
1063	 6.70101	 7.61026	 0	 381
1064	 6.70478	 7.61026	 0	 381
1065	 6.72103	 7.61026	 0	 380
1066	 6.72181	 7.61026	 1	 381
1067	 6.72192	 7.61026	 1	 382
1068	 6.72438	 7.61026	 1	 383
1069	 6.7245	 7.61026	 1	 384
1070	 6.72926	 7.61026	 0	 384
1071	 6.73055	 7.61026	 0	 383
1072	 6.73169	 7.61026	 0	 382
1073	 6.73267	 7.61026	 1	 383
1074	 6.73277	 7.61026	 0	 382
1075	 6.73493	 7.61026	 1	 383
1076	 6.74171	 7.61026	 0	 382
1077	 6.74634	 7.61026	 0	 382
1078	 6.74761	 7.61026	 0	 382
1079	 6.74767	 7.61026	 0	 381
1080	 6.74836	 7.61026	 1	 382
1081	 6.74909	 7.61026	 0	 381
1082	 6.75135	 7.61026	 0	 380
1083	 6.75172	 7.61026	 0	 379
1084	 6.7568	 7.61026	 0	 378
1085	 6.75957	 7.61026	 1	 377
1086	 6.75964	 7.61026	 1	 378
1087	 6.75976	 7.61026	 1	 379
1088	 6.76222	 7.61026	 1	 380
1089	 6.76233	 7.61026	 1	 381
1090	 6.76859	 7.61026	 0	 380
1091	 6.77246	 7.61026	 1	 381
1092	 6.77258	 7.61026	 1	 382
1093	 6.77504	 7.61026	 1	 383
1094	 6.77516	 7.61026	 1	 384
1095	 6.77614	 7.61026	 0	 383
1096	 6.78219	 7.61026	 1	 382
1097	 6.78598	 7.61026	 0	 381
1098	 6.7883	 7.61026	 0	 380
1099	 6.7899	 7.61026	 1	 381
1100	 6.79002	 7.61026	 1	 382
1101	 6.79028	 7.61026	 1	 382
1102	 6.7915	 7.61026	 1	 383
1103	 6.79174	 7.61026	 0	 383
1104	 6.79202	 7.61026	 1	 384
1105	 6.7922	 7.61026	 1	 385
1106	 6.79223	 7.61026	 0	 385
1107	 6.79233	 7.61026	 1	 386
1108	 6.79396	 7.61026	 1	 387
1109	 6.79471	 7.61026	 1	 388
1110	 6.7962	 7.61026	 0	 387
1111	 6.7983	 7.61026	 1	 388
1112	 6.79921	 7.61026	 0	 387
1113	 6.8	 7.61026	 1	 388
1114	 6.80171	 7.61026	 1	 387
1115	 6.80511	 7.61026	 0	 386
1116	 6.80683	 7.61026	 1	 387
1117	 6.80688	 7.61026	 0	 386
1118	 6.80755	 7.61026	 1	 387
1119	 6.80953	 7.61026	 1	 388
1120	 6.81105	 7.61026	 1	 389
1121	 6.81196	 7.61026	 1	 390
1122	 6.81296	 7.61026	 1	 391
1123	 6.81351	 7.61026	 1	 392
1124	 6.81434	 7.61026	 1	 392
1125	 6.81439	 7.61026	 1	 393
1126	 6.8147	 7.61026	 1	 392
1127	 6.81562	 7.61026	 1	 393
1128	 6.81568	 7.61026	 1	 393
1129	 6.81898	 7.61026	 1	 394
1130	 6.82171	 7.61026	 0	 393
1131	 6.82254	 7.61026	 1	 394
1132	 6.82793	 7.61026	 1	 395
1133	 6.82794	 7.61026	 1	 396
1134	 6.8305	 7.61026	 1	 397
1135	 6.8317	 7.61026	 1	 397
1136	 6.83176	 7.61026	 1	 398
1137	 6.83178	 7.61026	 0	 397
1138	 6.83285	 7.61026	 1	 398
1139	 6.83292	 7.61026	 1	 398
1140	 6.83331	 7.61026	 1	 399
1141	 6.83389	 7.61026	 1	 399
1142	 6.83454	 7.61026	 1	 400
1143	 6.83524	 7.61026	 1	 400
1144	 6.83548	 7.61026	 0	 399
1145	 6.83746	 7.61026	 1	 400
1146	 6.83989	 7.61026	 1	 401
1147	 6.84075	 7.61026	 1	 401
1148	 6.84203	 7.61026	 1	 402
1149	 6.84489	 7.61026	 0	 401
1150	 6.84932	 7.61026	 1	 402
1151	 6.85126	 7.61026	 1	 403
1152	 6.85134	 7.61026	 1	 403
1153	 6.85198	 7.61026	 1	 404
1154	 6.85204	 7.61026	 0	 403
1155	 6.85218	 7.61026	 0	 402
1156	 6.85255	 7.61026	 1	 402
1157	 6.85287	 7.61026	 1	 403
1158	 6.85399	 7.61026	 0	 403
1159	 6.8541	 7.61026	 1	 404
1160	 6.85668	 7.61026	 1	 404
1161	 6.8567	 7.61026	 1	 405
1162	 6.85783	 7.61026	 1	 406
1163	 6.86096	 7.61026	 1	 407
1164	 6.86102	 7.61026	 1	 407
1165	 6.86137	 7.61026	 1	 407
1166	 6.86143	 7.61026	 1	 407
1167	 6.86272	 7.61026	 1	 407
1168	 6.86335	 7.61026	 0	 406
1169	 6.86388	 7.61026	 1	 407
1170	 6.86544	 7.61026	 1	 408
1171	 6.86775	 7.61026	 0	 407
1172	 6.86802	 7.61026	 1	 408
1173	 6.86884	 7.61026	 1	 409
1174	 6.86964	 7.61026	 1	 410
1175	 6.87069	 7.61026	 1	 410
1176	 6.87127	 7.61026	 1	 411
1177	 6.87562	 7.61026	 0	 411
1178	 6.87632	 7.61026	 1	 411
1179	 6.87851	 7.61026	 1	 412
1180	 6.87929	 7.61026	 0	 411
1181	 6.88035	 7.61026	 1	 411
1182	 6.88108	 7.61026	 1	 412
1183	 6.88164	 7.61026	 1	 412
1184	 6.8817	 7.61026	 1	 413
1185	 6.88292	 7.61026	 1	 413
1186	 6.88345	 7.61026	 1	 414
1187	 6.88366	 7.61026	 1	 414
1188	 6.88412	 7.61026	 1	 414
1189	 6.88512	 7.61026	 1	 413
1190	 6.88844	 7.61026	 1	 414
1191	 6.89057	 7.61026	 1	 415
1192	 6.89107	 7.61026	 1	 415
1193	 6.89216	 7.61026	 1	 416
1194	 6.89553	 7.61026	 1	 417
1195	 6.89727	 7.61026	 1	 418
1196	 6.89788	 7.61026	 1	 418
1197	 6.89896	 7.61026	 0	 418
1198	 6.89923	 7.61026	 1	 419
1199	 6.89984	 7.61026	 1	 420
1200	 6.90056	 7.61026	 1	 420
1201	 6.90154	 7.61026	 0	 419
1202	 6.90237	 7.61026	 1	 420
1203	 6.90289	 7.61026	 1	 421
1204	 6.90327	 7.61026	 1	 420
1205	 6.90543	 7.61026	 1	 420
1206	 6.9066	 7.61026	 1	 420
1207	 6.90688	 7.61026	 1	 419
1208	 6.90701	 7.61026	 1	 420
1209	 6.90964	 7.61026	 1	 420
1210	 6.90985	 7.61026	 1	 421
1211	 6.91025	 7.61026	 1	 420
1212	 6.91065	 7.61026	 1	 420
1213	 6.91186	 7.61026	 1	 420
1214	 6.91479	 7.61026	 0	 420
1215	 6.92007	 7.61026	 1	 421
1216	 6.92038	 7.61026	 1	 421
1217	 6.92097	 7.61026	 0	 420
1218	 6.92139	 7.61026	 1	 421
1219	 6.92166	 7.61026	 1	 422
1220	 6.92199	 7.61026	 1	 421
1221	 6.92221	 7.61026	 0	 421
1222	 6.92275	 7.61026	 1	 420
1223	 6.92376	 7.61026	 1	 420
1224	 6.92494	 7.61026	 0	 419
1225	 6.92611	 7.61026	 1	 419
1226	 6.92903	 7.61026	 1	 419
1227	 6.92932	 7.61026	 1	 419
1228	 6.93076	 7.61026	 1	 420
1229	 6.93457	 7.61026	 1	 421
1230	 6.93666	 7.61026	 1	 422
1231	 6.93914	 7.61026	 1	 422
1232	 6.93986	 7.61026	 1	 423
1233	 6.94042	 7.61026	 1	 424
1234	 6.94054	 7.61026	 1	 424
1235	 6.94132	 7.61026	 1	 425
1236	 6.94181	 7.61026	 1	 426
1237	 6.94194	 7.61026	 1	 426
1238	 6.94244	 7.61026	 0	 425
1239	 6.94329	 7.61026	 1	 424
1240	 6.94343	 7.61026	 0	 424
1241	 6.94348	 7.61026	 0	 423
1242	 6.94354	 7.61026	 1	 424
1243	 6.94619	 7.61026	 1	 424
1244	 6.94676	 7.61026	 1	 425
1245	 6.94682	 7.61026	 0	 425
1246	 6.95151	 7.61026	 0	 424
1247	 6.9518	 7.61026	 1	 423
1248	 6.95187	 7.61026	 1	 424
1249	 6.95363	 7.61026	 1	 425
1250	 6.95457	 7.61026	 0	 424
1251	 6.95617	 7.61026	 1	 424
1252	 6.95646	 7.61026	 1	 425
1253	 6.95793	 7.61026	 1	 426
1254	 6.9599	 7.61026	 1	 427
1255	 6.9604	 7.61026	 1	 428
1256	 6.96099	 7.61026	 1	 429
1257	 6.96187	 7.61026	 1	 429
1258	 6.96198	 7.61026	 1	 429
1259	 6.96212	 7.61026	 1	 429
1260	 6.96318	 7.61026	 1	 430
1261	 6.96535	 7.61026	 1	 431
1262	 6.96567	 7.61026	 1	 432
1263	 6.96961	 7.61026	 1	 432
1264	 6.97246	 7.61026	 1	 433
1265	 6.97379	 7.61026	 1	 433
1266	 6.97523	 7.61026	 1	 434
1267	 6.97866	 7.61026	 1	 434
1268	 6.98026	 7.61026	 1	 434
1269	 6.98049	 7.61026	 1	 435
1270	 6.98109	 7.61026	 1	 436
1271	 6.9813	 7.61026	 1	 437
1272	 6.98334	 7.61026	 1	 438
1273	 6.98422	 7.61026	 1	 438
1274	 6.9849	 7.61026	 1	 437
1275	 6.98531	 7.61026	 1	 438
1276	 6.9867	 7.61026	 1	 438
1277	 6.99139	 7.61026	 0	 437
1278	 6.99401	 7.61026	 1	 438
1279	 6.99454	 7.61026	 1	 437
1280	 6.99479	 7.61026	 1	 438
1281	 6.99481	 7.61026	 0	 437
1282	 6.99721	 7.61026	 1	 438
1283	 6.99852	 7.61026	 1	 438
1284	 7.00024	 7.61026	 1	 438
1285	 7.00063	 7.61026	 1	 439
1286	 7.00065	 7.61026	 1	 438
1287	 7.00111	 7.61026	 1	 437
1288	 7.0028	 7.61026	 1	 436
1289	 7.00333	 7.61026	 1	 435
1290	 7.00528	 7.61026	 1	 434
1291	 7.00567	 7.61026	 1	 433
1292	 7.00634	 7.61026	 1	 434
1293	 7.00774	 7.61026	 1	 434
1294	 7.01112	 7.61026	 0	 434
1295	 7.01309	 7.61026	 0	 433
1296	 7.01401	 7.61026	 1	 432
1297	 7.01434	 7.61026	 1	 433
1298	 7.01632	 7.61026	 1	 434
1299	 7.01794	 7.61026	 1	 433
1300	 7.02059	 7.61026	 1	 432
1301	 7.02098	 7.61026	 1	 431
1302	 7.02289	 7.61026	 1	 430
1303	 7.02308	 7.61026	 1	 429
1304	 7.02481	 7.61026	 1	 428
1305	 7.02531	 7.61026	 1	 427
1306	 7.02602	 7.61026	 0	 426
1307	 7.03108	 7.61026	 0	 425
1308	 7.03137	 7.61026	 1	 425
1309	 7.03164	 7.61026	 1	 424
1310	 7.03207	 7.61026	 0	 423
1311	 7.03233	 7.61026	 1	 424
1312	 7.03282	 7.61026	 0	 423
1313	 7.03374	 7.61026	 1	 424
1314	 7.0361	 7.61026	 1	 423
1315	 7.03717	 7.61026	 1	 424
1316	 7.03745	 7.61026	 1	 423
1317	 7.03758	 7.61026	 1	 424
1318	 7.03764	 7.61026	 0	 423
1319	 7.03996	 7.61026	 0	 423
1320	 7.04037	 7.61026	 1	 422
1321	 7.04482	 7.61026	 1	 421
1322	 7.04518	 7.61026	 1	 422
1323	 7.04639	 7.61026	 1	 421
1324	 7.04725	 7.61026	 1	 422
1325	 7.04748	 7.61026	 1	 423
1326	 7.04837	 7.61026	 1	 424
1327	 7.04909	 7.61026	 0	 423
1328	 7.05464	 7.61026	 1	 424
1329	 7.05634	 7.61026	 1	 423
1330	 7.05853	 7.61026	 1	 422
1331	 7.06164	 7.61026	 1	 423
1332	 7.06486	 7.61026	 1	 423
1333	 7.06498	 7.61026	 1	 424
1334	 7.06557	 7.61026	 1	 425
1335	 7.06608	 7.61026	 1	 426
1336	 7.06808	 7.61026	 1	 425
1337	 7.06813	 7.61026	 1	 426
1338	 7.06835	 7.61026	 0	 425
1339	 7.06841	 7.61026	 1	 426
1340	 7.06914	 7.61026	 1	 425
1341	 7.06936	 7.61026	 1	 424
1342	 7.07104	 7.61026	 0	 424
1343	 7.07226	 7.61026	 1	 423
1344	 7.07276	 7.61026	 1	 423
1345	 7.07398	 7.61026	 0	 422
1346	 7.0742	 7.61026	 1	 423
1347	 7.07792	 7.61026	 1	 422
1348	 7.0788	 7.61026	 1	 421
1349	 7.07903	 7.61026	 0	 420
1350	 7.08045	 7.61026	 1	 420
1351	 7.08066	 7.61026	 0	 419
1352	 7.0832	 7.61026	 0	 419
1353	 7.08415	 7.61026	 1	 418
1354	 7.08543	 7.61026	 1	 417
1355	 7.08579	 7.61026	 0	 416
1356	 7.08684	 7.61026	 1	 415
1357	 7.08717	 7.61026	 1	 414
1358	 7.08758	 7.61026	 1	 414
1359	 7.08816	 7.61026	 1	 413
1360	 7.08877	 7.61026	 1	 412
1361	 7.08988	 7.61026	 1	 411
1362	 7.09098	 7.61026	 1	 412
1363	 7.09188	 7.61026	 0	 411
1364	 7.09218	 7.61026	 1	 410
1365	 7.09358	 7.61026	 0	 410
1366	 7.09527	 7.61026	 1	 409
1367	 7.10116	 7.61026	 1	 410
1368	 7.10232	 7.61026	 0	 409
1369	 7.10419	 7.61026	 1	 408
1370	 7.10485	 7.61026	 0	 407
1371	 7.10703	 7.61026	 1	 406
1372	 7.10715	 7.61026	 1	 407
1373	 7.10763	 7.61026	 1	 406
1374	 7.10829	 7.61026	 1	 405
1375	 7.10875	 7.61026	 1	 404
1376	 7.11051	 7.61026	 1	 403
1377	 7.11198	 7.61026	 0	 403
1378	 7.11299	 7.61026	 1	 404
1379	 7.11583	 7.61026	 0	 403
1380	 7.11857	 7.61026	 1	 402
1381	 7.11887	 7.61026	 1	 401
1382	 7.11905	 7.61026	 1	 402
1383	 7.12187	 7.61026	 0	 401
1384	 7.12269	 7.61026	 1	 401
1385	 7.12279	 7.61026	 1	 402
1386	 7.1244	 7.61026	 1	 403
1387	 7.12512	 7.61026	 0	 402
1388	 7.12512	 7.61026	 1	 403
1389	 7.12514	 7.61026	 1	 402
1390	 7.12692	 7.61026	 0	 401
1391	 7.12801	 7.61026	 0	 400
1392	 7.12815	 7.61026	 1	 401
1393	 7.13072	 7.61026	 1	 400
1394	 7.13683	 7.61026	 1	 399
1395	 7.13696	 7.61026	 1	 400
1396	 7.13781	 7.61026	 1	 399
1397	 7.13862	 7.61026	 1	 400
1398	 7.14087	 7.61026	 1	 399
1399	 7.14316	 7.61026	 1	 398
1400	 7.14445	 7.61026	 1	 399
1401	 7.1468	 7.61026	 1	 398
1402	 7.14755	 7.61026	 1	 397
1403	 7.14926	 7.61026	 1	 396
1404	 7.15939	 7.61026	 1	 395
1405	 7.15951	 7.61026	 1	 396
1406	 7.16173	 7.61026	 1	 397
1407	 7.16176	 7.61026	 1	 396
1408	 7.16191	 7.61026	 0	 396
1409	 7.16369	 7.61026	 1	 397
1410	 7.16474	 7.61026	 1	 396
1411	 7.1648	 7.61026	 1	 395
1412	 7.16496	 7.61026	 0	 394
1413	 7.16513	 7.61026	 1	 393
1414	 7.16526	 7.61026	 1	 394
1415	 7.16581	 7.61026	 1	 394
1416	 7.16936	 7.61026	 1	 393
1417	 7.17108	 7.61026	 0	 393
1418	 7.17404	 7.61026	 1	 394
1419	 7.17466	 7.61026	 1	 395
1420	 7.17596	 7.61026	 0	 394
1421	 7.1763	 7.61026	 0	 393
1422	 7.17945	 7.61026	 1	 392
1423	 7.17973	 7.61026	 1	 391
1424	 7.18127	 7.61026	 1	 390
1425	 7.18253	 7.61026	 1	 389
1426	 7.18359	 7.61026	 0	 388
1427	 7.18419	 7.61026	 1	 387
1428	 7.18501	 7.61026	 1	 386
1429	 7.18866	 7.61026	 0	 385
1430	 7.19025	 7.61026	 0	 385
1431	 7.19031	 7.61026	 1	 385
1432	 7.19274	 7.61026	 1	 386
1433	 7.19287	 7.61026	 1	 387
1434	 7.1953	 7.61026	 1	 388
1435	 7.1965	 7.61026	 1	 387
1436	 7.19869	 7.61026	 0	 386
1437	 7.19885	 7.61026	 1	 385
1438	 7.19945	 7.61026	 1	 384
1439	 7.20144	 7.61026	 1	 383
1440	 7.20188	 7.61026	 1	 382
1441	 7.20391	 7.61026	 1	 381
1442	 7.208	 7.61026	 1	 382
1443	 7.20841	 7.61026	 1	 383
1444	 7.20854	 7.61026	 1	 384
1445	 7.20938	 7.61026	 1	 384
1446	 7.21119	 7.61026	 1	 385
1447	 7.21262	 7.61026	 0	 385
1448	 7.21461	 7.61026	 1	 386
1449	 7.21495	 7.61026	 1	 385
1450	 7.21642	 7.61026	 1	 386
1451	 7.21706	 7.61026	 1	 385
1452	 7.21738	 7.61026	 1	 384
1453	 7.21848	 7.61026	 1	 383
1454	 7.22119	 7.61026	 1	 382
1455	 7.22153	 7.61026	 1	 381
1456	 7.22468	 7.61026	 1	 380
1457	 7.22683	 7.61026	 1	 379
1458	 7.2278	 7.61026	 1	 380
1459	 7.23024	 7.61026	 1	 381
1460	 7.23123	 7.61026	 1	 382
1461	 7.23282	 7.61026	 1	 383
1462	 7.23385	 7.61026	 1	 382
1463	 7.23442	 7.61026	 1	 381
1464	 7.23474	 7.61026	 0	 381
1465	 7.23965	 7.61026	 1	 382
1466	 7.24001	 7.61026	 1	 383
1467	 7.24206	 7.61026	 1	 382
1468	 7.24221	 7.61026	 1	 381
1469	 7.24313	 7.61026	 1	 380
1470	 7.24331	 7.61026	 1	 380
1471	 7.24588	 7.61026	 1	 380
1472	 7.24737	 7.61026	 0	 379
1473	 7.24999	 7.61026	 1	 378
1474	 7.25159	 7.61026	 1	 377
1475	 7.2517	 7.61026	 1	 377
1476	 7.25418	 7.61026	 1	 378
1477	 7.25427	 7.61026	 1	 378
1478	 7.25522	 7.61026	 0	 377
1479	 7.25732	 7.61026	 1	 376
1480	 7.25842	 7.61026	 1	 375
1481	 7.25888	 7.61026	 0	 375
1482	 7.25993	 7.61026	 0	 375
1483	 7.2601	 7.61026	 1	 374
1484	 7.261	 7.61026	 1	 373
1485	 7.26153	 7.61026	 1	 372
1486	 7.26187	 7.61026	 1	 372
1487	 7.26207	 7.61026	 1	 372
1488	 7.26234	 7.61026	 1	 373
1489	 7.26471	 7.61026	 1	 372
1490	 7.26516	 7.61026	 0	 371
1491	 7.26803	 7.61026	 1	 371
1492	 7.26888	 7.61026	 1	 370
1493	 7.26985	 7.61026	 1	 369
1494	 7.27003	 7.61026	 1	 370
1495	 7.27127	 7.61026	 1	 369
1496	 7.27153	 7.61026	 0	 368
1497	 7.27157	 7.61026	 1	 367
1498	 7.27303	 7.61026	 1	 367
1499	 7.27975	 7.61026	 1	 366
1500	 7.27999	 7.61026	 1	 365
1501	 7.28343	 7.61026	 1	 364
1502	 7.28469	 7.61026	 1	 363
1503	 7.28518	 7.61026	 1	 362
1504	 7.28521	 7.61026	 1	 362
1505	 7.28604	 7.61026	 0	 361
1506	 7.28646	 7.61026	 1	 360
1507	 7.2865	 7.61026	 1	 359
1508	 7.28756	 7.61026	 0	 358
1509	 7.28941	 7.61026	 1	 359
1510	 7.29357	 7.61026	 1	 358
1511	 7.29475	 7.61026	 0	 357
1512	 7.29485	 7.61026	 1	 356
1513	 7.29514	 7.61026	 1	 355
1514	 7.2995	 7.61026	 1	 354
1515	 7.29955	 7.61026	 1	 353
1516	 7.29988	 7.61026	 1	 353
1517	 7.30018	 7.61026	 0	 353
1518	 7.30296	 7.61026	 1	 352
1519	 7.30394	 7.61026	 1	 351
1520	 7.30542	 7.61026	 1	 351
1521	 7.30669	 7.61026	 1	 352
1522	 7.30696	 7.61026	 1	 353
1523	 7.30868	 7.61026	 1	 352
1524	 7.31294	 7.61026	 1	 353
1525	 7.31346	 7.61026	 1	 353
1526	 7.31361	 7.61026	 1	 352
1527	 7.31724	 7.61026	 0	 351
1528	 7.31902	 7.61026	 1	 352
1529	 7.32057	 7.61026	 1	 352
1530	 7.32097	 7.61026	 1	 352
1531	 7.32108	 7.61026	 1	 351
1532	 7.32396	 7.61026	 1	 351
1533	 7.32426	 7.61026	 0	 350
1534	 7.32646	 7.61026	 1	 349
1535	 7.32701	 7.61026	 1	 348
1536	 7.32736	 7.61026	 0	 347
1537	 7.33049	 7.61026	 1	 346
1538	 7.33251	 7.61026	 1	 347
1539	 7.33538	 7.61026	 0	 346
1540	 7.33815	 7.61026	 1	 346
1541	 7.33823	 7.61026	 1	 346
1542	 7.33835	 7.61026	 1	 347
1543	 7.3386	 7.61026	 0	 346
1544	 7.34095	 7.61026	 0	 345
1545	 7.34105	 7.61026	 0	 344
1546	 7.34173	 7.61026	 1	 343
1547	 7.34312	 7.61026	 0	 342
1548	 7.34536	 7.61026	 1	 341
1549	 7.34577	 7.61026	 1	 341
1550	 7.34587	 7.61026	 0	 340
1551	 7.34618	 7.61026	 0	 339
1552	 7.35177	 7.61026	 0	 338
1553	 7.35207	 7.61026	 1	 337
1554	 7.35566	 7.61026	 1	 336
1555	 7.35592	 7.61026	 1	 335
1556	 7.35744	 7.61026	 1	 336
1557	 7.35745	 7.6082	 1	 337
1558	 7.35808	 7.57102	 1	 338
1559	 7.3581	 7.57102	 1	 339
1560	 7.35816	 7.57102	 0	 338
1561	 7.3587	 7.57102	 1	 337
1562	 7.36162	 7.57102	 1	 336
1563	 7.36194	 7.57102	 1	 337
1564	 7.36266	 7.57102	 0	 336
1565	 7.36297	 7.57102	 1	 335
1566	 7.36406	 7.57102	 0	 334
1567	 7.36412	 7.57102	 0	 333
1568	 7.36604	 7.57102	 1	 333
1569	 7.3669	 7.57102	 1	 334
1570	 7.3669	 7.57102	 1	 335
1571	 7.36691	 7.57102	 1	 336
1572	 7.36754	 7.57102	 1	 337
1573	 7.36756	 7.57102	 1	 338
1574	 7.36797	 7.57102	 1	 337
1575	 7.369	 7.57102	 1	 336
1576	 7.36918	 7.57102	 0	 335
1577	 7.36991	 7.57102	 0	 334
1578	 7.37011	 7.57102	 1	 335
1579	 7.37012	 7.57102	 1	 336
1580	 7.37075	 7.57001	 1	 337
1581	 7.37076	 7.57001	 1	 338
1582	 7.3717	 7.57001	 1	 338
1583	 7.37267	 7.57001	 1	 339
1584	 7.37268	 7.57001	 1	 340
1585	 7.37331	 7.57001	 1	 341
1586	 7.37333	 7.57001	 1	 342
1587	 7.3737	 7.57001	 1	 343
1588	 7.37427	 7.57001	 1	 344
1589	 7.37483	 7.57001	 1	 345
1590	 7.37489	 7.57001	 1	 345
1591	 7.37517	 7.57001	 1	 344
1592	 7.37549	 7.57001	 1	 345
1593	 7.37625	 7.57001	 1	 346
1594	 7.37673	 7.57001	 1	 346
1595	 7.37681	 7.57001	 1	 347
1596	 7.37699	 7.57001	 1	 348
1597	 7.37741	 7.57001	 1	 349
1598	 7.37765	 7.57001	 1	 350
1599	 7.37804	 7.57001	 1	 351
1600	 7.37809	 7.57001	 1	 350
1601	 7.37823	 7.57001	 1	 349
1602	 7.37995	 7.57001	 1	 348
1603	 7.38057	 7.57001	 1	 347
1604	 7.38058	 7.57001	 1	 346
1605	 7.38064	 7.57001	 1	 345
1606	 7.38089	 7.57001	 1	 344
1607	 7.3809	 7.57001	 1	 343
1608	 7.38115	 7.57001	 1	 344
1609	 7.38174	 7.57001	 1	 345
1610	 7.38275	 7.57001	 1	 344
1611	 7.38307	 7.57001	 1	 343
1612	 7.38313	 7.57001	 1	 342
1613	 7.38314	 7.57001	 1	 341
1614	 7.38345	 7.57001	 1	 340
1615	 7.38346	 7.57001	 1	 339
1616	 7.38351	 7.57001	 1	 340
1617	 7.38385	 7.57001	 1	 341
1618	 7.38393	 7.57001	 1	 340
1619	 7.3841	 7.57001	 1	 341
1620	 7.3845	 7.57001	 1	 342
1621	 7.3853	 7.57001	 1	 341
1622	 7.38563	 7.57001	 1	 340
1623	 7.38589	 7.57001	 1	 339
1624	 7.38608	 7.57001	 1	 338
1625	 7.38621	 7.57001	 1	 337
1626	 7.38646	 7.57001	 1	 338
1627	 7.38647	 7.57001	 1	 339
1628	 7.38669	 7.57001	 1	 338
1629	 7.38686	 7.57001	 1	 337
1630	 7.38697	 7.57001	 1	 336
1631	 7.38702	 7.57001	 1	 337
1632	 7.3871	 7.57001	 1	 338
1633	 7.38716	 7.57001	 1	 337
1634	 7.38748	 7.57001	 1	 336
1635	 7.38763	 7.57001	 0	 335
1636	 7.38787	 7.57001	 1	 334
1637	 7.38816	 7.57001	 1	 333
1638	 7.38818	 7.57001	 1	 332
1639	 7.38909	 7.57001	 0	 331
1640	 7.38966	 7.57001	 1	 332
1641	 7.39032	 7.57001	 1	 333
1642	 7.39094	 7.57001	 1	 332
1643	 7.39107	 7.57001	 0	 331
1644	 7.39135	 7.57001	 1	 332
1645	 7.39143	 7.57001	 1	 331
1646	 7.3916	 7.57001	 1	 330
1647	 7.39189	 7.57001	 1	 329
1648	 7.3919	 7.57001	 1	 328
1649	 7.39194	 7.57001	 1	 329
1650	 7.39278	 7.57001	 1	 328
1651	 7.39331	 7.57001	 1	 329
1652	 7.39387	 7.57001	 0	 328
1653	 7.39396	 7.57001	 1	 329
1654	 7.3943	 7.57001	 0	 328
1655	 7.3944	 7.57001	 1	 329
1656	 7.39454	 7.57001	 1	 328
1657	 7.39486	 7.57001	 1	 327
1658	 7.39503	 7.57001	 1	 328
1659	 7.39549	 7.57001	 1	 327
1660	 7.39586	 7.57001	 0	 326
1661	 7.39634	 7.57001	 1	 325
1662	 7.39652	 7.57001	 1	 326
1663	 7.39666	 7.57001	 1	 325
1664	 7.3969	 7.57001	 1	 324
1665	 7.39716	 7.57001	 1	 325
1666	 7.39718	 7.57001	 1	 324
1667	 7.39834	 7.57001	 1	 323
1668	 7.39925	 7.57001	 1	 324
1669	 7.39942	 7.57001	 1	 325
1670	 7.39959	 7.57001	 1	 324
1671	 7.39996	 7.57001	 1	 324
1672	 7.40007	 7.57001	 1	 325
1673	 7.40012	 7.57001	 1	 324
1674	 7.40045	 7.57001	 1	 323
1675	 7.40107	 7.57001	 1	 322
1676	 7.40125	 7.57001	 1	 323
1677	 7.4018	 7.57001	 1	 322
1678	 7.4021	 7.57001	 1	 321
1679	 7.40213	 7.57001	 1	 322
1680	 7.40282	 7.57001	 1	 321
1681	 7.40296	 7.57001	 1	 320
1682	 7.40327	 7.57001	 1	 321
1683	 7.40374	 7.57001	 1	 320
1684	 7.4045	 7.57001	 1	 321
1685	 7.40459	 7.57001	 1	 322
1686	 7.4048	 7.57001	 1	 323
1687	 7.40486	 7.57001	 1	 322
1688	 7.40514	 7.57001	 1	 323
1689	 7.40518	 7.57001	 1	 322
1690	 7.40592	 7.57001	 1	 322
1691	 7.40698	 7.57001	 1	 321
1692	 7.40705	 7.57001	 1	 322
1693	 7.40731	 7.57001	 1	 321
1694	 7.40761	 7.57001	 1	 322
1695	 7.40784	 7.57001	 1	 321
1696	 7.40801	 7.57001	 1	 320
1697	 7.40802	 7.57001	 1	 319
1698	 7.40849	 7.57001	 1	 320
1699	 7.4088	 7.57001	 1	 319
1700	 7.40889	 7.57001	 1	 320
1701	 7.40945	 7.57001	 1	 321
1702	 7.40989	 7.57001	 1	 320
1703	 7.41021	 7.57001	 1	 319
1704	 7.41032	 7.57001	 0	 318
1705	 7.411	 7.57001	 1	 317
1706	 7.41142	 7.57001	 1	 317
1707	 7.41171	 7.57001	 1	 316
1708	 7.412	 7.57001	 1	 317
1709	 7.41264	 7.57001	 0	 316
1710	 7.4127	 7.57001	 1	 315
1711	 7.41271	 7.57001	 1	 315
1712	 7.4131	 7.57001	 1	 314
1713	 7.41319	 7.57001	 1	 314
1714	 7.41343	 7.57001	 1	 313
1715	 7.41366	 7.57001	 1	 312
1716	 7.41378	 7.57001	 1	 313
1717	 7.41379	 7.57001	 1	 312
1718	 7.41396	 7.57001	 1	 313
1719	 7.41438	 7.57001	 1	 314
1720	 7.4146	 7.57001	 1	 315
1721	 7.4147	 7.57001	 1	 316
1722	 7.41485	 7.57001	 1	 316
1723	 7.41494	 7.57001	 1	 315
1724	 7.41633	 7.57001	 1	 316
1725	 7.41716	 7.57001	 1	 317
1726	 7.41726	 7.57001	 1	 318
1727	 7.41781	 7.57001	 1	 319
1728	 7.41805	 7.57001	 1	 318
1729	 7.41807	 7.57001	 1	 317
1730	 7.41814	 7.57001	 1	 317
1731	 7.41872	 7.57001	 1	 316
1732	 7.41899	 7.57001	 1	 315
1733	 7.41921	 7.57001	 1	 316
1734	 7.41933	 7.57001	 1	 315
1735	 7.41961	 7.57001	 1	 314
1736	 7.41987	 7.57001	 1	 315
1737	 7.42038	 7.57001	 1	 316
1738	 7.42071	 7.57001	 1	 315
1739	 7.42102	 7.57001	 1	 316
1740	 7.42216	 7.57001	 1	 315
1741	 7.42245	 7.57001	 1	 314
1742	 7.42254	 7.57001	 1	 315
1743	 7.42263	 7.57001	 1	 316
1744	 7.42281	 7.57001	 1	 316
1745	 7.42284	 7.57001	 1	 317
1746	 7.42286	 7.57001	 1	 317
1747	 7.42396	 7.57001	 1	 318
1748	 7.42423	 7.57001	 1	 317
1749	 7.42448	 7.57001	 1	 316
1750	 7.42453	 7.57001	 1	 315
1751	 7.42459	 7.57001	 1	 316
1752	 7.42511	 7.57001	 1	 317
1753	 7.42534	 7.57001	 1	 316
1754	 7.42534	 7.57001	 1	 317
1755	 7.42566	 7.57001	 1	 318
1756	 7.42605	 7.57001	 1	 318
1757	 7.42658	 7.57001	 1	 319
1758	 7.42678	 7.57001	 1	 318
1759	 7.42689	 7.57001	 1	 319
1760	 7.42762	 7.57001	 1	 318
1761	 7.42772	 7.57001	 1	 317
1762	 7.42774	 7.57001	 1	 317
1763	 7.42794	 7.57001	 1	 316
1764	 7.42814	 7.57001	 1	 316
1765	 7.42968	 7.57001	 1	 315
1766	 7.42989	 7.57001	 1	 315
1767	 7.43001	 7.57001	 1	 314
1768	 7.43071	 7.57001	 1	 314
1769	 7.43084	 7.57001	 1	 313
1770	 7.43115	 7.57001	 1	 314
1771	 7.43116	 7.57001	 1	 313
1772	 7.43132	 7.57001	 1	 313
1773	 7.43146	 7.57001	 1	 313
1774	 7.43267	 7.57001	 1	 312
1775	 7.43277	 7.57001	 1	 311
1776	 7.43282	 7.57001	 1	 312
1777	 7.43301	 7.57001	 1	 313
1778	 7.43343	 7.57001	 1	 312
1779	 7.43357	 7.57001	 1	 313
1780	 7.43372	 7.57001	 1	 312
1781	 7.43416	 7.57001	 1	 313
1782	 7.43441	 7.57001	 1	 312
1783	 7.43473	 7.57001	 1	 311
1784	 7.43557	 7.57001	 1	 310
1785	 7.43566	 7.57001	 1	 310
1786	 7.4361	 7.57001	 1	 309
1787	 7.43641	 7.57001	 0	 308
1788	 7.43645	 7.57001	 1	 307
1789	 7.43652	 7.57001	 1	 306
1790	 7.43697	 7.57001	 1	 307
1791	 7.43736	 7.57001	 1	 308
1792	 7.43801	 7.57001	 1	 308
1793	 7.43861	 7.57001	 0	 307
1794	 7.43933	 7.57001	 1	 307
1795	 7.4403	 7.57001	 1	 306
1796	 7.4413	 7.57001	 1	 305
1797	 7.4415	 7.57001	 1	 304
1798	 7.44171	 7.57001	 1	 303
1799	 7.44209	 7.57001	 1	 303
1800	 7.44229	 7.57001	 0	 302
1801	 7.44254	 7.57001	 1	 301
1802	 7.44264	 7.57001	 1	 300
1803	 7.44266	 7.57001	 1	 300
1804	 7.44276	 7.57001	 1	 299
1805	 7.44281	 7.57001	 1	 300
1806	 7.44304	 7.57001	 1	 299
1807	 7.44341	 7.57001	 1	 300
1808	 7.44434	 7.57001	 0	 299
1809	 7.44482	 7.57001	 1	 299
1810	 7.44573	 7.57001	 1	 300
1811	 7.44574	 7.57001	 0	 299
1812	 7.44576	 7.57001	 1	 300
1813	 7.44609	 7.57001	 1	 300
1814	 7.44633	 7.57001	 1	 301
1815	 7.44668	 7.57001	 1	 300
1816	 7.447	 7.57001	 1	 299
1817	 7.44717	 7.57001	 1	 298
1818	 7.44743	 7.57001	 1	 297
1819	 7.44749	 7.57001	 1	 296
1820	 7.44781	 7.57001	 1	 295
1821	 7.44814	 7.57001	 1	 294
1822	 7.44863	 7.57001	 1	 293
1823	 7.44977	 7.57001	 1	 292
1824	 7.45066	 7.57001	 1	 293
1825	 7.45075	 7.57001	 1	 294
1826	 7.4508	 7.57001	 1	 294
1827	 7.45093	 7.57001	 1	 294
1828	 7.45125	 7.57001	 1	 295
1829	 7.45135	 7.57001	 1	 296
1830	 7.45137	 7.57001	 1	 296
1831	 7.45146	 7.57001	 1	 295
1832	 7.45167	 7.57001	 1	 294
1833	 7.45173	 7.57001	 1	 293
1834	 7.45188	 7.57001	 1	 293
1835	 7.45208	 7.57001	 1	 293
1836	 7.45238	 7.57001	 1	 292
1837	 7.45243	 7.57001	 1	 292
1838	 7.45251	 7.57001	 1	 292
1839	 7.45255	 7.57001	 1	 291
1840	 7.45316	 7.57001	 1	 290
1841	 7.45336	 7.57001	 1	 289
1842	 7.45419	 7.57001	 0	 288
1843	 7.45459	 7.57001	 1	 287
1844	 7.45474	 7.57001	 1	 286
1845	 7.45497	 7.57001	 1	 285
1846	 7.45559	 7.57001	 1	 284
1847	 7.4562	 7.57001	 1	 283
1848	 7.45641	 7.57001	 1	 282
1849	 7.45807	 7.57001	 1	 281
1850	 7.45809	 7.57001	 1	 281
1851	 7.45819	 7.57001	 0	 280
1852	 7.45856	 7.57001	 1	 279
1853	 7.45927	 7.57001	 0	 278
1854	 7.45961	 7.57001	 1	 277
1855	 7.45978	 7.57001	 1	 276
1856	 7.46013	 7.57001	 1	 277
1857	 7.46038	 7.57001	 1	 276
1858	 7.46067	 7.57001	 1	 276
1859	 7.46073	 7.57001	 1	 277
1860	 7.46107	 7.57001	 1	 276
1861	 7.46134	 7.57001	 1	 275
1862	 7.4614	 7.57001	 1	 274
1863	 7.46162	 7.57001	 1	 274
1864	 7.46201	 7.57001	 1	 273
1865	 7.46203	 7.57001	 1	 273
1866	 7.46214	 7.57001	 1	 272
1867	 7.4634	 7.57001	 1	 273
1868	 7.46353	 7.57001	 1	 274
1869	 7.46363	 7.57001	 1	 274
1870	 7.46366	 7.57001	 1	 275
1871	 7.46397	 7.57001	 1	 276
1872	 7.464	 7.57001	 1	 277
1873	 7.46417	 7.57001	 1	 278
1874	 7.46457	 7.57001	 1	 279
1875	 7.46469	 7.57001	 1	 279
1876	 7.46485	 7.57001	 1	 278
1877	 7.465	 7.57001	 1	 277
1878	 7.46511	 7.57001	 1	 277
1879	 7.46511	 7.57001	 1	 276
1880	 7.46516	 7.57001	 1	 277
1881	 7.46571	 7.57001	 1	 277
1882	 7.46582	 7.57001	 1	 277
1883	 7.46597	 7.57001	 1	 276
1884	 7.46645	 7.57001	 1	 275
1885	 7.46695	 7.57001	 1	 274
1886	 7.46809	 7.57001	 1	 274
1887	 7.46809	 7.57001	 1	 275
1888	 7.46809	 7.57001	 1	 274
1889	 7.46853	 7.57001	 1	 275
1890	 7.46869	 7.57001	 1	 276
1891	 7.46912	 7.57001	 1	 276
1892	 7.4694	 7.57001	 1	 276
1893	 7.4699	 7.57001	 1	 276
1894	 7.46996	 7.57001	 1	 277
1895	 7.47013	 7.57001	 1	 276
1896	 7.4702	 7.57001	 1	 275
1897	 7.47106	 7.57001	 1	 274
1898	 7.47169	 7.57001	 1	 273
1899	 7.4718	 7.57001	 1	 272
1900	 7.47214	 7.57001	 1	 272
1901	 7.47262	 7.57001	 1	 271
1902	 7.47285	 7.57001	 1	 270
1903	 7.4729	 7.57001	 1	 271
1904	 7.47311	 7.57001	 1	 270
1905	 7.47325	 7.57001	 1	 269
1906	 7.47355	 7.57001	 1	 270
1907	 7.47385	 7.57001	 1	 269
1908	 7.47397	 7.57001	 1	 268
1909	 7.47407	 7.57001	 1	 267
1910	 7.47415	 7.57001	 1	 266
1911	 7.47433	 7.57001	 1	 265
1912	 7.47442	 7.57001	 1	 264
1913	 7.47442	 7.57001	 1	 263
1914	 7.47472	 7.57001	 1	 262
1915	 7.47492	 7.57001	 1	 261
1916	 7.47508	 7.57001	 1	 260
1917	 7.47559	 7.57001	 1	 259
1918	 7.47595	 7.57001	 1	 258
1919	 7.47605	 7.57001	 1	 257
1920	 7.47617	 7.57001	 1	 257
1921	 7.47681	 7.57001	 1	 257
1922	 7.4769	 7.57001	 1	 256
1923	 7.4769	 7.57001	 0	 255
1924	 7.47717	 7.57001	 1	 254
1925	 7.47775	 7.57001	 1	 255
1926	 7.47801	 7.57001	 1	 254
1927	 7.47835	 7.57001	 1	 254
1928	 7.47842	 7.57001	 1	 255
1929	 7.47845	 7.57001	 1	 255
1930	 7.47854	 7.57001	 1	 254
1931	 7.47884	 7.57001	 1	 253
1932	 7.47909	 7.57001	 1	 253
1933	 7.47915	 7.57001	 1	 254
1934	 7.4792	 7.57001	 1	 253
1935	 7.47924	 7.57001	 1	 252
1936	 7.47927	 7.57001	 1	 251
1937	 7.47929	 7.57001	 1	 250
1938	 7.4793	 7.57001	 1	 250
1939	 7.4796	 7.57001	 1	 249
1940	 7.47963	 7.57001	 1	 248
1941	 7.47975	 7.57001	 1	 248
1942	 7.47978	 7.57001	 1	 247
1943	 7.47993	 7.57001	 1	 246
1944	 7.48003	 7.57001	 1	 245
1945	 7.48036	 7.57001	 1	 244
1946	 7.48074	 7.57001	 1	 243
1947	 7.48082	 7.57001	 1	 243
1948	 7.48086	 7.57001	 1	 243
1949	 7.48199	 7.57001	 1	 242
1950	 7.48314	 7.57001	 1	 241
1951	 7.48346	 7.57001	 1	 240
1952	 7.48378	 7.57001	 1	 240
1953	 7.48378	 7.57001	 1	 240
1954	 7.48384	 7.57001	 0	 239
1955	 7.4845	 7.57001	 1	 238
1956	 7.48466	 7.57001	 1	 237
1957	 7.48471	 7.57001	 1	 236
1958	 7.48477	 7.57001	 1	 235
1959	 7.48499	 7.57001	 1	 234
1960	 7.48508	 7.57001	 1	 233
1961	 7.48571	 7.57001	 0	 232
1962	 7.48584	 7.57001	 1	 231
1963	 7.48643	 7.57001	 1	 230
1964	 7.48663	 7.57001	 1	 229
1965	 7.48669	 7.57001	 1	 228
1966	 7.48696	 7.57001	 1	 227
1967	 7.48717	 7.57001	 1	 226
1968	 7.48727	 7.57001	 1	 225
1969	 7.4874	 7.57001	 1	 224
1970	 7.48744	 7.57001	 1	 223
1971	 7.4877	 7.57001	 1	 222
1972	 7.4878	 7.57001	 1	 221
1973	 7.48787	 7.57001	 1	 220
1974	 7.48808	 7.57001	 1	 219
1975	 7.4885	 7.57001	 1	 218
1976	 7.48878	 7.57001	 1	 217
1977	 7.48883	 7.57001	 1	 216
1978	 7.48888	 7.57001	 1	 215
1979	 7.48891	 7.57001	 1	 214
1980	 7.48894	 7.57001	 1	 213
1981	 7.48923	 7.57001	 1	 212
1982	 7.4894	 7.57001	 1	 211
1983	 7.4896	 7.57001	 1	 210
1984	 7.48969	 7.57001	 1	 209
1985	 7.4899	 7.57001	 1	 208
1986	 7.49017	 7.57001	 1	 207
1987	 7.49048	 7.57001	 1	 206
1988	 7.49107	 7.57001	 1	 205
1989	 7.49132	 7.57001	 1	 204
1990	 7.49133	 7.57001	 1	 203
1991	 7.49139	 7.57001	 1	 202
1992	 7.4914	 7.57001	 1	 201
1993	 7.49149	 7.57001	 1	 200
1994	 7.49171	 7.57001	 1	 199
1995	 7.49223	 7.57001	 1	 198
1996	 7.49249	 7.57001	 0	 197
1997	 7.49251	 7.57001	 1	 196
1998	 7.49278	 7.57001	 1	 195
1999	 7.49288	 7.57001	 1	 194
2000	 7.49308	 7.57001	 1	 193
2001	 7.4932	 7.57001	 1	 192
2002	 7.49335	 7.57001	 1	 191
2003	 7.49347	 7.57001	 1	 190
2004	 7.49388	 7.57001	 1	 189
2005	 7.49392	 7.57001	 1	 188
2006	 7.49413	 7.57001	 1	 187
2007	 7.49416	 7.57001	 1	 186
2008	 7.49416	 7.57001	 1	 185
2009	 7.49416	 7.57001	 1	 184
2010	 7.49416	 7.57001	 1	 183
2011	 7.49416	 7.57001	 1	 182
2012	 7.49416	 7.57001	 1	 181
2013	 7.49416	 7.57001	 1	 180
2014	 7.49416	 7.57001	 1	 179
2015	 7.49416	 7.57001	 1	 178
2016	 7.49416	 7.57001	 1	 177
2017	 7.49416	 7.57001	 1	 176
2018	 7.49416	 7.57001	 1	 175
2019	 7.49416	 7.57001	 1	 174
2020	 7.49416	 7.57001	 1	 173
2021	 7.49416	 7.57001	 1	 172
2022	 7.49416	 7.57001	 1	 171
2023	 7.49416	 7.57001	 1	 170
2024	 7.49416	 7.57001	 1	 169
2025	 7.49416	 7.57001	 1	 168
2026	 7.49416	 7.57001	 1	 167
2027	 7.49416	 7.57001	 1	 166
2028	 7.49416	 7.57001	 1	 165
2029	 7.49416	 7.57001	 1	 164
2030	 7.49416	 7.57001	 1	 163
2031	 7.49416	 7.57001	 1	 162
2032	 7.49416	 7.57001	 1	 161
2033	 7.49416	 7.57001	 1	 160
2034	 7.49416	 7.57001	 1	 159
2035	 7.49416	 7.57001	 1	 158
2036	 7.49416	 7.57001	 1	 157
2037	 7.49416	 7.57001	 1	 156
2038	 7.49416	 7.57001	 1	 155
2039	 7.49416	 7.57001	 1	 154
2040	 7.49416	 7.57001	 1	 153
2041	 7.49416	 7.57001	 1	 152
2042	 7.49416	 7.57001	 1	 151
2043	 7.49416	 7.57001	 1	 150
2044	 7.49416	 7.57001	 1	 149
2045	 7.49416	 7.57001	 1	 148
2046	 7.49416	 7.57001	 1	 147
2047	 7.49416	 7.57001	 1	 146
2048	 7.49416	 7.57001	 1	 145
2049	 7.49416	 7.57001	 1	 144
2050	 7.49416	 7.57001	 1	 143
2051	 7.49416	 7.57001	 1	 142
2052	 7.49416	 7.57001	 1	 141
2053	 7.49416	 7.57001	 1	 140
2054	 7.49416	 7.57001	 1	 139
2055	 7.49416	 7.57001	 1	 138
2056	 7.49416	 7.57001	 1	 137
2057	 7.49416	 7.57001	 1	 136
2058	 7.49416	 7.57001	 1	 135
2059	 7.49416	 7.57001	 1	 134
2060	 7.49416	 7.57001	 1	 133
2061	 7.49416	 7.57001	 1	 132
2062	 7.49416	 7.57001	 1	 131
2063	 7.49416	 7.57001	 1	 130
2064	 7.49416	 7.57001	 1	 129
2065	 7.49416	 7.57001	 1	 128
2066	 7.49416	 7.57001	 1	 127
2067	 7.49416	 7.57001	 1	 126
2068	 7.49416	 7.57001	 1	 125
2069	 7.49416	 7.57001	 1	 124
2070	 7.49416	 7.57001	 1	 123
2071	 7.49416	 7.57001	 1	 122
2072	 7.49416	 7.57001	 1	 121
2073	 7.49416	 7.57001	 1	 120
2074	 7.49416	 7.57001	 1	 119
2075	 7.49416	 7.57001	 1	 118
2076	 7.49416	 7.57001	 1	 117
2077	 7.49416	 7.57001	 1	 116
2078	 7.49416	 7.57001	 1	 115
2079	 7.49416	 7.57001	 1	 114
2080	 7.49416	 7.57001	 1	 113
2081	 7.49416	 7.57001	 1	 112
2082	 7.49416	 7.57001	 1	 111
2083	 7.49416	 7.57001	 1	 110
2084	 7.49416	 7.57001	 1	 109
2085	 7.49416	 7.57001	 1	 108
2086	 7.49416	 7.57001	 1	 107
2087	 7.49416	 7.57001	 1	 106
2088	 7.49416	 7.57001	 1	 105
2089	 7.49416	 7.57001	 1	 104
2090	 7.49416	 7.57001	 1	 103
2091	 7.49416	 7.57001	 1	 102
2092	 7.49416	 7.57001	 1	 101
2093	 7.49416	 7.57001	 1	 100
2094	 7.49416	 7.57001	 1	 99
2095	 7.49416	 7.57001	 1	 98
2096	 7.49416	 7.57001	 1	 97
2097	 7.49416	 7.57001	 1	 96
2098	 7.49416	 7.57001	 1	 95
2099	 7.49416	 7.57001	 1	 94
2100	 7.49416	 7.57001	 1	 93
2101	 7.49416	 7.57001	 1	 92
2102	 7.49416	 7.57001	 1	 91
2103	 7.49416	 7.57001	 1	 90
2104	 7.49416	 7.57001	 1	 89
2105	 7.49416	 7.57001	 1	 88
2106	 7.49416	 7.57001	 1	 87
2107	 7.49416	 7.57001	 1	 86
2108	 7.49416	 7.57001	 1	 85
2109	 7.49416	 7.57001	 1	 84
2110	 7.49416	 7.57001	 1	 83
2111	 7.49416	 7.57001	 1	 82
2112	 7.49416	 7.57001	 1	 81
2113	 7.49416	 7.57001	 1	 80
2114	 7.49416	 7.57001	 1	 79
2115	 7.49416	 7.57001	 1	 78
2116	 7.49416	 7.57001	 1	 77
2117	 7.49416	 7.57001	 1	 76
2118	 7.49416	 7.57001	 1	 75
2119	 7.49416	 7.57001	 1	 74
2120	 7.49416	 7.57001	 1	 73
2121	 7.49416	 7.57001	 1	 72
2122	 7.49416	 7.57001	 1	 71
2123	 7.49416	 7.57001	 1	 70
2124	 7.49416	 7.57001	 1	 69
2125	 7.49416	 7.57001	 1	 68
2126	 7.49416	 7.57001	 1	 67
2127	 7.49416	 7.57001	 1	 66
2128	 7.49416	 7.57001	 1	 65
2129	 7.49416	 7.57001	 1	 64
2130	 7.49416	 7.57001	 1	 63
2131	 7.49416	 7.57001	 1	 62
2132	 7.49416	 7.57001	 1	 61
2133	 7.49416	 7.57001	 1	 60
2134	 7.49416	 7.57001	 1	 59
2135	 7.49416	 7.57001	 1	 58
2136	 7.49416	 7.57001	 1	 57
2137	 7.49416	 7.57001	 1	 56
2138	 7.49416	 7.57001	 1	 55
2139	 7.49416	 7.57001	 1	 54
2140	 7.49416	 7.57001	 1	 53
2141	 7.49416	 7.57001	 1	 52
2142	 7.49416	 7.57001	 1	 51
2143	 7.49416	 7.57001	 1	 50
2144	 7.49416	 7.57001	 1	 49
2145	 7.49416	 7.57001	 1	 48
2146	 7.49416	 7.57001	 1	 47
2147	 7.49416	 7.57001	 1	 46
2148	 7.49416	 7.57001	 1	 45
2149	 7.49416	 7.57001	 1	 44
2150	 7.49416	 7.57001	 1	 43
2151	 7.49416	 7.57001	 1	 42
2152	 7.49416	 7.57001	 1	 41
2153	 7.49416	 7.57001	 1	 40
2154	 7.49416	 7.57001	 1	 39
2155	 7.49416	 7.57001	 1	 38
2156	 7.49416	 7.57001	 1	 37
2157	 7.49416	 7.57001	 1	 36
2158	 7.49416	 7.57001	 1	 35
2159	 7.49416	 7.57001	 1	 34
2160	 7.49416	 7.57001	 1	 33
2161	 7.49416	 7.57001	 1	 32
2162	 7.49416	 7.57001	 1	 31
2163	 7.49416	 7.57001	 1	 30
2164	 7.49416	 7.57001	 1	 29
2165	 7.49416	 7.57001	 1	 28
2166	 7.49416	 7.57001	 1	 27
2167	 7.49416	 7.57001	 1	 26
2168	 7.49416	 7.57001	 1	 25
2169	 7.49416	 7.57001	 1	 24
2170	 7.49416	 7.57001	 1	 23
2171	 7.49416	 7.57001	 1	 22
2172	 7.49416	 7.57001	 1	 21
2173	 7.49416	 7.57001	 1	 20
2174	 7.49416	 7.57001	 1	 19
2175	 7.49416	 7.57001	 1	 18
2176	 7.49416	 7.57001	 1	 17
2177	 7.49416	 7.57001	 1	 16
2178	 7.49416	 7.57001	 1	 15
2179	 7.49416	 7.57001	 1	 14
2180	 7.49416	 7.57001	 1	 13
2181	 7.49416	 7.57001	 1	 12
2182	 7.49416	 7.57001	 1	 11
2183	 7.49416	 7.57001	 1	 10
2184	 7.49416	 7.57001	 1	 9
2185	 7.49416	 7.57001	 1	 8
2186	 7.49416	 7.57001	 1	 7
2187	 7.49416	 7.57001	 1	 6
2188	 7.49416	 7.57001	 1	 5
2189	 7.49416	 7.57001	 1	 4
2190	 7.49416	 7.57001	 1	 3
2191	 7.49416	 7.57001	 1	 2
2192	 7.49416	 7.57001	 1	 1
2193	 7.49416	 7.57001	 1	 0


==> figures/relaxation_radius/stats_bound_e80_relaxation2.000_20190115_1527_46.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 2.000
# optRelaxX 2.000
# optRelaxY 2.000
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.01
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 0	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.70516	 8.27351	 0	 287
533	 3.75049	 8.27351	 0	 287
534	 3.7724	 8.27351	 0	 288
535	 3.78018	 8.27351	 0	 289
536	 3.78673	 8.27351	 0	 290
537	 3.79807	 8.27351	 0	 291
538	 3.80323	 8.27351	 0	 290
539	 3.8055	 8.27351	 0	 291
540	 3.81376	 8.27351	 0	 292
541	 3.81751	 8.27351	 0	 292
542	 3.8309	 8.27351	 0	 292
543	 3.86934	 8.27351	 0	 292
544	 3.89093	 8.27351	 0	 293
545	 3.91527	 8.27351	 0	 294
546	 3.92483	 8.27351	 0	 295
547	 3.92799	 8.27351	 0	 296
548	 3.94798	 8.27351	 0	 296
549	 3.95441	 8.27351	 0	 297
550	 3.96427	 8.27351	 0	 297
551	 3.9655	 8.27351	 0	 297
552	 3.97173	 8.27351	 0	 298
553	 3.97374	 8.27351	 0	 299
554	 3.99819	 8.27351	 0	 300
555	 4.00527	 8.27351	 0	 301
556	 4.02251	 8.27351	 0	 302
557	 4.02672	 8.27351	 0	 303
558	 4.05084	 8.27351	 0	 302
559	 4.05953	 8.27351	 0	 303
560	 4.09732	 8.27351	 0	 304
561	 4.10466	 8.27351	 0	 304
562	 4.11022	 8.27351	 0	 305
563	 4.11875	 8.27351	 0	 305
564	 4.12282	 8.27351	 0	 304
565	 4.12822	 8.27351	 0	 305
566	 4.16165	 8.27351	 0	 306
567	 4.16892	 8.27351	 0	 306
568	 4.17339	 8.27351	 0	 305
569	 4.17412	 8.27351	 0	 306
570	 4.17977	 8.27351	 0	 307
571	 4.1956	 8.27351	 0	 308
572	 4.20355	 8.27351	 0	 309
573	 4.23743	 8.27351	 0	 310
574	 4.25126	 8.27351	 0	 310
575	 4.26047	 8.27351	 0	 311
576	 4.2817	 8.27351	 0	 312
577	 4.28322	 8.27351	 0	 313
578	 4.28594	 8.27351	 0	 314
579	 4.30613	 8.27351	 0	 315
580	 4.31642	 8.27351	 0	 316
581	 4.32567	 8.27351	 0	 316
582	 4.32919	 8.27351	 0	 316
583	 4.33188	 8.27351	 0	 317
584	 4.3628	 8.27351	 0	 317
585	 4.36738	 8.27351	 0	 317
586	 4.41554	 8.27351	 0	 317
587	 4.41916	 8.27351	 0	 316
588	 4.42979	 8.27351	 0	 317
589	 4.44177	 8.27351	 0	 318
590	 4.44745	 8.27351	 0	 318
591	 4.44916	 8.27351	 0	 318
592	 4.45034	 8.27351	 0	 319
593	 4.45981	 8.27351	 0	 320
594	 4.48058	 8.27351	 0	 320
595	 4.50072	 8.27351	 0	 320
596	 4.54027	 8.27351	 0	 319
597	 4.55611	 8.27351	 0	 320
598	 4.55764	 8.27351	 0	 321
599	 4.55946	 8.27351	 0	 320
600	 4.57627	 8.27351	 0	 320
601	 4.58536	 8.27351	 0	 319
602	 4.60047	 8.27351	 0	 319
603	 4.6095	 8.27351	 0	 319
604	 4.61101	 8.27351	 0	 320
605	 4.612	 8.27351	 0	 321
606	 4.61202	 8.27351	 0	 322
607	 4.61756	 8.27351	 0	 323
608	 4.62136	 8.27351	 0	 324
609	 4.62442	 8.27351	 0	 325
610	 4.62595	 8.27351	 0	 326
611	 4.62969	 8.27351	 0	 327
612	 4.64497	 8.27351	 0	 326
613	 4.64748	 8.27351	 0	 326
614	 4.65084	 8.27351	 0	 327
615	 4.65438	 8.27351	 0	 327
616	 4.65532	 8.27351	 0	 328
617	 4.6618	 8.27351	 0	 327
618	 4.66612	 8.27351	 0	 327
619	 4.67566	 8.27351	 0	 327
620	 4.68448	 8.27351	 0	 328
621	 4.69705	 8.27351	 0	 328
622	 4.72679	 8.27351	 0	 328
623	 4.73437	 8.27351	 0	 329
624	 4.75071	 8.27351	 0	 330
625	 4.76779	 8.27351	 0	 331
626	 4.77844	 8.27351	 0	 332
627	 4.79208	 8.27351	 0	 332
628	 4.80202	 8.27351	 0	 332
629	 4.80353	 8.27351	 0	 331
630	 4.80386	 8.27351	 0	 330
631	 4.83249	 8.27351	 0	 330
632	 4.86801	 8.27351	 0	 330
633	 4.87031	 7.75762	 1	 331
634	 4.87108	 7.75762	 1	 332
635	 4.87916	 7.75762	 0	 332
636	 4.88683	 7.75762	 1	 333
637	 4.88779	 7.75762	 1	 334
638	 4.90754	 7.75762	 0	 334
639	 4.91057	 7.75762	 0	 334
640	 4.92274	 7.75762	 0	 333
641	 4.92331	 7.75762	 0	 334
642	 4.92967	 7.75762	 0	 333
643	 4.93095	 7.75762	 0	 332
644	 4.93453	 7.75762	 0	 331
645	 4.93478	 7.75762	 0	 332
646	 4.94217	 7.75762	 0	 331
647	 4.94268	 7.75762	 0	 332
648	 4.94807	 7.75762	 0	 332
649	 4.95249	 7.75762	 0	 331
650	 4.95282	 7.75762	 0	 332
651	 4.95384	 7.75762	 0	 332
652	 4.97363	 7.75762	 0	 331
653	 4.998	 7.75762	 0	 332
654	 5.00025	 7.75762	 0	 331
655	 5.01116	 7.74795	 1	 332
656	 5.01212	 7.74795	 1	 333
657	 5.02442	 7.74795	 0	 332
658	 5.02753	 7.74795	 0	 331
659	 5.02788	 7.74795	 1	 332
660	 5.02864	 7.74795	 1	 333
661	 5.03331	 7.74795	 0	 332
662	 5.04958	 7.74795	 0	 332
663	 5.07032	 7.69693	 1	 333
664	 5.07877	 7.69693	 0	 333
665	 5.08373	 7.69693	 0	 334
666	 5.08688	 7.69693	 1	 335
667	 5.0878	 7.69693	 1	 336
668	 5.10854	 7.696	 1	 337
669	 5.11285	 7.696	 0	 338
670	 5.11358	 7.696	 0	 339
671	 5.12319	 7.696	 0	 340
672	 5.12511	 7.696	 1	 341
673	 5.12602	 7.696	 1	 342
674	 5.12677	 7.696	 0	 341
675	 5.13885	 7.696	 1	 342
676	 5.1397	 7.696	 0	 343
677	 5.15003	 7.696	 0	 342
678	 5.15043	 7.696	 0	 342
679	 5.15605	 7.696	 1	 343
680	 5.15741	 7.696	 1	 344
681	 5.15958	 7.696	 0	 343
682	 5.17454	 7.696	 0	 344
683	 5.17896	 7.696	 1	 345
684	 5.1802	 7.696	 0	 346
685	 5.1855	 7.696	 0	 347
686	 5.18738	 7.696	 0	 346
687	 5.19335	 7.696	 0	 345
688	 5.19645	 7.696	 1	 346
689	 5.20227	 7.696	 1	 347
690	 5.20929	 7.696	 1	 348
691	 5.21771	 7.696	 0	 347
692	 5.22415	 7.696	 1	 348
693	 5.23948	 7.61646	 1	 349
694	 5.24382	 7.61646	 0	 348
695	 5.24823	 7.61646	 1	 349
696	 5.26801	 7.61646	 1	 350
697	 5.26914	 7.61646	 0	 351
698	 5.27286	 7.61646	 0	 351
699	 5.27771	 7.61026	 1	 352
700	 5.28392	 7.61026	 1	 353
701	 5.28645	 7.61026	 1	 354
702	 5.29161	 7.61026	 0	 355
703	 5.29262	 7.61026	 0	 354
704	 5.29617	 7.61026	 1	 355
705	 5.30365	 7.61026	 1	 356
706	 5.30567	 7.61026	 0	 355
707	 5.30829	 7.61026	 1	 356
708	 5.32666	 7.61026	 0	 357
709	 5.3283	 7.61026	 0	 356
710	 5.33238	 7.61026	 0	 356
711	 5.34129	 7.61026	 1	 357
712	 5.34761	 7.61026	 0	 356
713	 5.34813	 7.61026	 1	 357
714	 5.35259	 7.61026	 1	 358
715	 5.35284	 7.61026	 0	 359
716	 5.35687	 7.61026	 1	 360
717	 5.35754	 7.61026	 1	 361
718	 5.36223	 7.61026	 1	 362
719	 5.36805	 7.61026	 0	 363
720	 5.37151	 7.61026	 0	 364
721	 5.37253	 7.61026	 1	 365
722	 5.38043	 7.61026	 1	 366
723	 5.38347	 7.61026	 1	 367
724	 5.38399	 7.61026	 1	 368
725	 5.38668	 7.61026	 0	 368
726	 5.3971	 7.61026	 0	 367
727	 5.39794	 7.61026	 0	 366
728	 5.39819	 7.61026	 1	 367
729	 5.41232	 7.61026	 1	 368
730	 5.41237	 7.61026	 1	 369
731	 5.41428	 7.61026	 0	 369
732	 5.43179	 7.61026	 1	 370
733	 5.43244	 7.61026	 0	 370
734	 5.44497	 7.61026	 0	 370
735	 5.44508	 7.61026	 0	 371
736	 5.45329	 7.61026	 1	 372
737	 5.46412	 7.61026	 0	 372
738	 5.47315	 7.61026	 0	 371
739	 5.48034	 7.61026	 0	 372
740	 5.48395	 7.61026	 0	 372
741	 5.4914	 7.61026	 1	 373
742	 5.49575	 7.61026	 0	 373
743	 5.49671	 7.61026	 0	 373
744	 5.50188	 7.61026	 1	 374
745	 5.50226	 7.61026	 0	 374
746	 5.51196	 7.61026	 1	 375
747	 5.52976	 7.61026	 1	 376
748	 5.53849	 7.61026	 1	 377
749	 5.54362	 7.61026	 1	 378
750	 5.54408	 7.61026	 0	 378
751	 5.54647	 7.61026	 0	 378
752	 5.55415	 7.61026	 0	 379
753	 5.55492	 7.61026	 1	 380
754	 5.55497	 7.61026	 0	 379
755	 5.56028	 7.61026	 0	 380
756	 5.56068	 7.61026	 1	 381
757	 5.56461	 7.61026	 0	 382
758	 5.57484	 7.61026	 0	 382
759	 5.58363	 7.61026	 1	 383
760	 5.58365	 7.61026	 0	 383
761	 5.58468	 7.61026	 1	 384
762	 5.58569	 7.61026	 0	 384
763	 5.58798	 7.61026	 0	 384
764	 5.59123	 7.61026	 0	 384
765	 5.59249	 7.61026	 1	 385
766	 5.60815	 7.61026	 1	 386
767	 5.61845	 7.61026	 0	 386
768	 5.6192	 7.61026	 0	 387
769	 5.62552	 7.61026	 0	 388
770	 5.62565	 7.61026	 1	 389
771	 5.62911	 7.61026	 1	 390
772	 5.6311	 7.61026	 1	 391
773	 5.63141	 7.61026	 1	 392
774	 5.63453	 7.61026	 0	 392
775	 5.6373	 7.61026	 0	 391
776	 5.63914	 7.61026	 0	 391
777	 5.64052	 7.61026	 0	 392
778	 5.6423	 7.61026	 1	 393
779	 5.64401	 7.61026	 0	 394
780	 5.64791	 7.61026	 0	 393
781	 5.64823	 7.61026	 1	 394
782	 5.65766	 7.61026	 1	 395
783	 5.66495	 7.61026	 1	 396
784	 5.66536	 7.61026	 0	 395
785	 5.6769	 7.61026	 0	 394
786	 5.67908	 7.61026	 0	 393
787	 5.67954	 7.61026	 0	 394
788	 5.68824	 7.61026	 0	 394
789	 5.69063	 7.61026	 0	 395
790	 5.6911	 7.61026	 0	 394
791	 5.69529	 7.61026	 0	 394
792	 5.70212	 7.61026	 1	 395
793	 5.70269	 7.61026	 0	 395
794	 5.70727	 7.61026	 0	 394
795	 5.71124	 7.61026	 1	 395
796	 5.71129	 7.61026	 1	 396
797	 5.71576	 7.61026	 0	 395
798	 5.71689	 7.61026	 1	 396
799	 5.73075	 7.61026	 1	 397
800	 5.7324	 7.61026	 1	 398
801	 5.73978	 7.61026	 0	 397
802	 5.747	 7.61026	 1	 398
803	 5.75044	 7.61026	 0	 397
804	 5.75675	 7.61026	 0	 397
805	 5.7594	 7.61026	 1	 398
806	 5.7608	 7.61026	 0	 397
807	 5.76989	 7.61026	 0	 398
808	 5.77594	 7.61026	 0	 398
809	 5.77801	 7.61026	 0	 399
810	 5.78928	 7.61026	 1	 400
811	 5.79568	 7.61026	 0	 399
812	 5.79594	 7.61026	 0	 398
813	 5.79692	 7.61026	 0	 397
814	 5.80289	 7.61026	 0	 396
815	 5.80485	 7.61026	 1	 397
816	 5.80579	 7.61026	 1	 398
817	 5.81444	 7.61026	 0	 399
818	 5.82122	 7.61026	 0	 398
819	 5.82125	 7.61026	 1	 399
820	 5.82167	 7.61026	 0	 398
821	 5.82219	 7.61026	 0	 398
822	 5.82494	 7.61026	 0	 397
823	 5.82781	 7.61026	 0	 397
824	 5.84263	 7.61026	 0	 398
825	 5.85924	 7.61026	 1	 399
826	 5.86233	 7.61026	 0	 400
827	 5.86397	 7.61026	 1	 401
828	 5.86495	 7.61026	 1	 402
829	 5.86864	 7.61026	 0	 401
830	 5.87228	 7.61026	 0	 400
831	 5.87363	 7.61026	 0	 400
832	 5.87465	 7.61026	 0	 399
833	 5.87668	 7.61026	 0	 400
834	 5.88195	 7.61026	 0	 399
835	 5.88635	 7.61026	 0	 398
836	 5.89537	 7.61026	 0	 397
837	 5.89605	 7.61026	 0	 398
838	 5.9011	 7.61026	 1	 399
839	 5.90202	 7.61026	 0	 398
840	 5.90834	 7.61026	 0	 397
841	 5.90972	 7.61026	 0	 398
842	 5.91024	 7.61026	 0	 399
843	 5.91263	 7.61026	 0	 398
844	 5.91299	 7.61026	 0	 397
845	 5.91991	 7.61026	 1	 398
846	 5.92372	 7.61026	 0	 399
847	 5.92467	 7.61026	 0	 400
848	 5.92803	 7.61026	 0	 401
849	 5.92846	 7.61026	 0	 400
850	 5.92964	 7.61026	 1	 401
851	 5.9341	 7.61026	 0	 402
852	 5.93527	 7.61026	 0	 402
853	 5.93981	 7.61026	 0	 402
854	 5.94445	 7.61026	 0	 402
855	 5.95136	 7.61026	 0	 401
856	 5.95282	 7.61026	 1	 402
857	 5.9555	 7.61026	 0	 401
858	 5.95723	 7.61026	 0	 400
859	 5.95873	 7.61026	 0	 401
860	 5.9677	 7.61026	 0	 400
861	 5.96771	 7.61026	 0	 401
862	 5.96935	 7.61026	 0	 401
863	 5.97152	 7.61026	 1	 402
864	 5.97375	 7.61026	 1	 403
865	 5.97651	 7.61026	 0	 404
866	 5.98161	 7.61026	 0	 405
867	 5.98195	 7.61026	 1	 406
868	 5.98205	 7.61026	 0	 405
869	 5.98738	 7.61026	 0	 404
870	 5.9945	 7.61026	 1	 405
871	 5.99553	 7.61026	 0	 405
872	 6.00473	 7.61026	 0	 404
873	 6.00629	 7.61026	 1	 404
874	 6.02434	 7.61026	 0	 405
875	 6.02444	 7.61026	 0	 406
876	 6.02538	 7.61026	 1	 407
877	 6.02629	 7.61026	 0	 406
878	 6.03204	 7.61026	 1	 406
879	 6.03521	 7.61026	 0	 407
880	 6.0421	 7.61026	 0	 406
881	 6.04804	 7.61026	 0	 406
882	 6.06153	 7.61026	 1	 407
883	 6.06293	 7.61026	 1	 408
884	 6.063	 7.61026	 0	 409
885	 6.06901	 7.61026	 0	 408
886	 6.07451	 7.61026	 1	 409
887	 6.08083	 7.61026	 0	 410
888	 6.08212	 7.61026	 1	 411
889	 6.08718	 7.61026	 0	 412
890	 6.08813	 7.61026	 0	 412
891	 6.08852	 7.61026	 0	 412
892	 6.08973	 7.61026	 0	 413
893	 6.09547	 7.61026	 0	 413
894	 6.09583	 7.61026	 0	 413
895	 6.09647	 7.61026	 0	 413
896	 6.09775	 7.61026	 0	 412
897	 6.10285	 7.61026	 0	 413
898	 6.10602	 7.61026	 1	 414
899	 6.10691	 7.61026	 0	 413
900	 6.10987	 7.61026	 0	 412
901	 6.11179	 7.61026	 1	 413
902	 6.11676	 7.61026	 0	 413
903	 6.11879	 7.61026	 1	 414
904	 6.13195	 7.61026	 1	 415
905	 6.13222	 7.61026	 0	 416
906	 6.13895	 7.61026	 1	 417
907	 6.14539	 7.61026	 1	 418
908	 6.1487	 7.61026	 1	 419
909	 6.1504	 7.61026	 0	 420
910	 6.1535	 7.61026	 0	 421
911	 6.15647	 7.61026	 1	 422
912	 6.16135	 7.61026	 0	 422
913	 6.16219	 7.61026	 0	 423
914	 6.16359	 7.61026	 0	 422
915	 6.16376	 7.61026	 0	 423
916	 6.1692	 7.61026	 0	 423
917	 6.16962	 7.61026	 0	 422
918	 6.17736	 7.61026	 0	 421
919	 6.18426	 7.61026	 1	 420
920	 6.18882	 7.61026	 0	 419
921	 6.2019	 7.61026	 0	 418
922	 6.21026	 7.61026	 1	 419
923	 6.21233	 7.61026	 0	 419
924	 6.2133	 7.61026	 0	 419
925	 6.21462	 7.61026	 0	 418
926	 6.22017	 7.61026	 1	 417
927	 6.22129	 7.61026	 0	 418
928	 6.23062	 7.61026	 1	 418
929	 6.23158	 7.61026	 0	 417
930	 6.23283	 7.61026	 0	 418
931	 6.23285	 7.61026	 0	 417
932	 6.23337	 7.61026	 0	 416
933	 6.23532	 7.61026	 0	 415
934	 6.23641	 7.61026	 1	 416
935	 6.24125	 7.61026	 0	 417
936	 6.24408	 7.61026	 1	 418
937	 6.24501	 7.61026	 1	 417
938	 6.25678	 7.61026	 0	 417
939	 6.25771	 7.61026	 1	 416
940	 6.25971	 7.61026	 1	 417
941	 6.2642	 7.61026	 0	 416
942	 6.26465	 7.61026	 0	 416
943	 6.26853	 7.61026	 1	 417
944	 6.27328	 7.61026	 0	 417
945	 6.27371	 7.61026	 0	 416
946	 6.27756	 7.61026	 0	 415
947	 6.28026	 7.61026	 0	 414
948	 6.28026	 7.61026	 0	 413
949	 6.29101	 7.61026	 0	 414
950	 6.29391	 7.61026	 1	 413
951	 6.29479	 7.61026	 0	 413
952	 6.29635	 7.61026	 0	 412
953	 6.29845	 7.61026	 0	 411
954	 6.30835	 7.61026	 1	 412
955	 6.3087	 7.61026	 0	 412
956	 6.31381	 7.61026	 1	 413
957	 6.31383	 7.61026	 0	 412
958	 6.31495	 7.61026	 0	 411
959	 6.31563	 7.61026	 1	 410
960	 6.31672	 7.61026	 1	 409
961	 6.31919	 7.61026	 0	 408
962	 6.3208	 7.61026	 1	 409
963	 6.33896	 7.61026	 0	 410
964	 6.34228	 7.61026	 0	 410
965	 6.34651	 7.61026	 0	 409
966	 6.35939	 7.61026	 0	 408
967	 6.36382	 7.61026	 0	 407
968	 6.37096	 7.61026	 1	 406
969	 6.38139	 7.61026	 0	 406
970	 6.38731	 7.61026	 1	 407
971	 6.39613	 7.61026	 1	 408
972	 6.39658	 7.61026	 0	 407
973	 6.39996	 7.61026	 1	 408
974	 6.40019	 7.61026	 0	 407
975	 6.40209	 7.61026	 0	 406
976	 6.40229	 7.61026	 0	 405
977	 6.40559	 7.61026	 0	 404
978	 6.40796	 7.61026	 0	 403
979	 6.41205	 7.61026	 0	 403
980	 6.4142	 7.61026	 0	 402
981	 6.42973	 7.61026	 0	 401
982	 6.42975	 7.61026	 0	 400
983	 6.4315	 7.61026	 0	 399
984	 6.43306	 7.61026	 0	 398
985	 6.43897	 7.61026	 0	 397
986	 6.44814	 7.61026	 0	 396
987	 6.44869	 7.61026	 1	 395
988	 6.45765	 7.61026	 0	 394
989	 6.46108	 7.61026	 0	 393
990	 6.46988	 7.61026	 1	 392
991	 6.47107	 7.61026	 0	 393
992	 6.47234	 7.61026	 0	 394
993	 6.48276	 7.61026	 0	 395
994	 6.48431	 7.61026	 0	 394
995	 6.4856	 7.61026	 0	 393
996	 6.48629	 7.61026	 0	 392
997	 6.48863	 7.61026	 0	 393
998	 6.49157	 7.61026	 0	 394
999	 6.492	 7.61026	 0	 394
1000	 6.49677	 7.61026	 0	 393
1001	 6.49734	 7.61026	 0	 394
1002	 6.50197	 7.61026	 0	 393
1003	 6.50537	 7.61026	 0	 393
1004	 6.50675	 7.61026	 0	 394
1005	 6.50733	 7.61026	 0	 393
1006	 6.51002	 7.61026	 1	 394
1007	 6.51162	 7.61026	 0	 393
1008	 6.51399	 7.61026	 0	 392
1009	 6.52243	 7.61026	 0	 393
1010	 6.52286	 7.61026	 0	 394
1011	 6.52578	 7.61026	 1	 393
1012	 6.52665	 7.61026	 0	 392
1013	 6.52728	 7.61026	 0	 391
1014	 6.52801	 7.61026	 0	 390
1015	 6.5286	 7.61026	 0	 389
1016	 6.53093	 7.61026	 1	 390
1017	 6.53274	 7.61026	 0	 390
1018	 6.53334	 7.61026	 0	 389
1019	 6.53543	 7.61026	 0	 388
1020	 6.53602	 7.61026	 0	 387
1021	 6.53836	 7.61026	 0	 386
1022	 6.54011	 7.61026	 0	 385
1023	 6.54555	 7.61026	 0	 384
1024	 6.54603	 7.61026	 1	 385
1025	 6.54897	 7.61026	 0	 384
1026	 6.55431	 7.61026	 1	 383
1027	 6.55872	 7.61026	 1	 382
1028	 6.56265	 7.61026	 0	 382
1029	 6.56544	 7.61026	 0	 381
1030	 6.5656	 7.61026	 0	 382
1031	 6.57276	 7.61026	 1	 381
1032	 6.58253	 7.61026	 0	 380
1033	 6.5842	 7.61026	 0	 381
1034	 6.59453	 7.61026	 0	 380
1035	 6.59513	 7.61026	 0	 380
1036	 6.59888	 7.61026	 1	 381
1037	 6.60077	 7.61026	 0	 382
1038	 6.60084	 7.61026	 1	 381
1039	 6.6066	 7.61026	 1	 382
1040	 6.61047	 7.61026	 0	 383
1041	 6.61133	 7.61026	 0	 384
1042	 6.62335	 7.61026	 0	 384
1043	 6.62781	 7.61026	 1	 383
1044	 6.6312	 7.61026	 0	 382
1045	 6.6401	 7.61026	 0	 383
1046	 6.64368	 7.61026	 0	 382
1047	 6.64384	 7.61026	 0	 383
1048	 6.64488	 7.61026	 0	 382
1049	 6.64677	 7.61026	 0	 383
1050	 6.64764	 7.61026	 0	 384
1051	 6.65005	 7.61026	 0	 383
1052	 6.65865	 7.61026	 0	 382
1053	 6.65983	 7.61026	 1	 383
1054	 6.66774	 7.61026	 0	 382
1055	 6.67052	 7.61026	 0	 383
1056	 6.67825	 7.61026	 0	 382
1057	 6.67977	 7.61026	 1	 382
1058	 6.68233	 7.61026	 0	 381
1059	 6.68253	 7.61026	 0	 380
1060	 6.69057	 7.61026	 0	 381
1061	 6.69531	 7.61026	 1	 381
1062	 6.6999	 7.61026	 0	 382
1063	 6.70101	 7.61026	 0	 381
1064	 6.70478	 7.61026	 0	 381
1065	 6.72103	 7.61026	 0	 380
1066	 6.72181	 7.61026	 1	 381
1067	 6.72192	 7.61026	 1	 382
1068	 6.72438	 7.61026	 1	 383
1069	 6.7245	 7.61026	 1	 384
1070	 6.72926	 7.61026	 0	 384
1071	 6.73055	 7.61026	 0	 383
1072	 6.73169	 7.61026	 0	 382
1073	 6.73267	 7.61026	 1	 383
1074	 6.73277	 7.61026	 0	 382
1075	 6.73493	 7.61026	 1	 383
1076	 6.74171	 7.61026	 0	 382
1077	 6.74634	 7.61026	 0	 382
1078	 6.74761	 7.61026	 0	 382
1079	 6.74767	 7.61026	 0	 381
1080	 6.74836	 7.61026	 1	 382
1081	 6.74909	 7.61026	 0	 381
1082	 6.75135	 7.61026	 0	 380
1083	 6.75172	 7.61026	 0	 379
1084	 6.7568	 7.61026	 0	 378
1085	 6.75957	 7.61026	 1	 377
1086	 6.75964	 7.61026	 1	 378
1087	 6.75976	 7.61026	 1	 379
1088	 6.76222	 7.61026	 1	 380
1089	 6.76233	 7.61026	 1	 381
1090	 6.76859	 7.61026	 0	 380
1091	 6.77246	 7.61026	 1	 381
1092	 6.77258	 7.61026	 1	 382
1093	 6.77504	 7.61026	 1	 383
1094	 6.77516	 7.61026	 1	 384
1095	 6.77614	 7.61026	 0	 383
1096	 6.78219	 7.61026	 1	 382
1097	 6.78598	 7.61026	 0	 381
1098	 6.7883	 7.61026	 0	 380
1099	 6.7899	 7.61026	 1	 381
1100	 6.79002	 7.61026	 1	 382
1101	 6.79028	 7.61026	 1	 382
1102	 6.7915	 7.61026	 1	 383
1103	 6.79174	 7.61026	 0	 383
1104	 6.79202	 7.61026	 1	 384
1105	 6.7922	 7.61026	 1	 385
1106	 6.79223	 7.61026	 0	 385
1107	 6.79233	 7.61026	 1	 386
1108	 6.79396	 7.61026	 1	 387
1109	 6.79471	 7.61026	 1	 388
1110	 6.7962	 7.61026	 0	 387
1111	 6.7983	 7.61026	 1	 388
1112	 6.79921	 7.61026	 0	 387
1113	 6.8	 7.61026	 1	 388
1114	 6.80171	 7.61026	 1	 387
1115	 6.80511	 7.61026	 0	 386
1116	 6.80683	 7.61026	 1	 387
1117	 6.80688	 7.61026	 0	 386
1118	 6.80755	 7.61026	 1	 387
1119	 6.80953	 7.61026	 1	 388
1120	 6.81105	 7.61026	 1	 389
1121	 6.81196	 7.61026	 1	 390
1122	 6.81296	 7.61026	 1	 391
1123	 6.81351	 7.61026	 1	 392
1124	 6.81434	 7.61026	 1	 392
1125	 6.81439	 7.61026	 1	 393
1126	 6.8147	 7.61026	 1	 392
1127	 6.81562	 7.61026	 1	 393
1128	 6.81568	 7.61026	 1	 393
1129	 6.81898	 7.61026	 1	 394
1130	 6.82171	 7.61026	 0	 393
1131	 6.82254	 7.61026	 1	 394
1132	 6.82793	 7.61026	 1	 395
1133	 6.82794	 7.61026	 1	 396
1134	 6.8305	 7.61026	 1	 397
1135	 6.8317	 7.61026	 1	 397
1136	 6.83176	 7.61026	 1	 398
1137	 6.83178	 7.61026	 0	 397
1138	 6.83285	 7.61026	 1	 398
1139	 6.83292	 7.61026	 1	 398
1140	 6.83331	 7.61026	 1	 399
1141	 6.83389	 7.61026	 1	 399
1142	 6.83454	 7.61026	 1	 400
1143	 6.83524	 7.61026	 1	 400
1144	 6.83548	 7.61026	 0	 399
1145	 6.83746	 7.61026	 1	 400
1146	 6.83989	 7.61026	 1	 401
1147	 6.84075	 7.61026	 1	 401
1148	 6.84203	 7.61026	 1	 402
1149	 6.84489	 7.61026	 0	 401
1150	 6.84932	 7.61026	 1	 402
1151	 6.85126	 7.61026	 1	 403
1152	 6.85134	 7.61026	 1	 403
1153	 6.85198	 7.61026	 1	 404
1154	 6.85204	 7.61026	 0	 403
1155	 6.85218	 7.61026	 0	 402
1156	 6.85255	 7.61026	 1	 402
1157	 6.85287	 7.61026	 1	 403
1158	 6.85399	 7.61026	 0	 403
1159	 6.8541	 7.61026	 1	 404
1160	 6.85668	 7.61026	 1	 404
1161	 6.8567	 7.61026	 1	 405
1162	 6.85783	 7.61026	 1	 406
1163	 6.86096	 7.61026	 1	 407
1164	 6.86102	 7.61026	 1	 407
1165	 6.86137	 7.61026	 1	 407
1166	 6.86143	 7.61026	 1	 407
1167	 6.86272	 7.61026	 1	 407
1168	 6.86335	 7.61026	 0	 406
1169	 6.86388	 7.61026	 1	 407
1170	 6.86544	 7.61026	 1	 408
1171	 6.86775	 7.61026	 0	 407
1172	 6.86802	 7.61026	 1	 408
1173	 6.86884	 7.61026	 1	 409
1174	 6.86964	 7.61026	 1	 410
1175	 6.87069	 7.61026	 1	 410
1176	 6.87127	 7.61026	 1	 411
1177	 6.87562	 7.61026	 0	 411
1178	 6.87632	 7.61026	 1	 411
1179	 6.87851	 7.61026	 1	 412
1180	 6.87929	 7.61026	 0	 411
1181	 6.88035	 7.61026	 1	 411
1182	 6.88108	 7.61026	 1	 412
1183	 6.88164	 7.61026	 1	 412
1184	 6.8817	 7.61026	 1	 413
1185	 6.88292	 7.61026	 1	 413
1186	 6.88345	 7.61026	 1	 414
1187	 6.88366	 7.61026	 1	 414
1188	 6.88412	 7.61026	 1	 414
1189	 6.88512	 7.61026	 1	 413
1190	 6.88844	 7.61026	 1	 414
1191	 6.89057	 7.61026	 1	 415
1192	 6.89107	 7.61026	 1	 415
1193	 6.89216	 7.61026	 1	 416
1194	 6.89553	 7.61026	 1	 417
1195	 6.89727	 7.61026	 1	 418
1196	 6.89788	 7.61026	 1	 418
1197	 6.89896	 7.61026	 0	 418
1198	 6.89923	 7.61026	 1	 419
1199	 6.89984	 7.61026	 1	 420
1200	 6.90056	 7.61026	 1	 420
1201	 6.90154	 7.61026	 0	 419
1202	 6.90237	 7.61026	 1	 420
1203	 6.90289	 7.61026	 1	 421
1204	 6.90327	 7.61026	 1	 420
1205	 6.90543	 7.61026	 1	 420
1206	 6.9066	 7.61026	 1	 420
1207	 6.90688	 7.61026	 1	 419
1208	 6.90701	 7.61026	 1	 420
1209	 6.90964	 7.61026	 1	 420
1210	 6.90985	 7.61026	 1	 421
1211	 6.91025	 7.61026	 1	 420
1212	 6.91065	 7.61026	 1	 420
1213	 6.91186	 7.61026	 1	 420
1214	 6.91479	 7.61026	 0	 420
1215	 6.92007	 7.61026	 1	 421
1216	 6.92038	 7.61026	 1	 421
1217	 6.92097	 7.61026	 0	 420
1218	 6.92139	 7.61026	 1	 421
1219	 6.92166	 7.61026	 1	 422
1220	 6.92199	 7.61026	 1	 421
1221	 6.92221	 7.61026	 0	 421
1222	 6.92275	 7.61026	 1	 420
1223	 6.92376	 7.61026	 1	 420
1224	 6.92494	 7.61026	 0	 419
1225	 6.92611	 7.61026	 1	 419
1226	 6.92903	 7.61026	 1	 419
1227	 6.92932	 7.61026	 1	 419
1228	 6.93076	 7.61026	 1	 420
1229	 6.93457	 7.61026	 1	 421
1230	 6.93666	 7.61026	 1	 422
1231	 6.93914	 7.61026	 1	 422
1232	 6.93986	 7.61026	 1	 423
1233	 6.94042	 7.61026	 1	 424
1234	 6.94054	 7.61026	 1	 424
1235	 6.94132	 7.61026	 1	 425
1236	 6.94181	 7.61026	 1	 426
1237	 6.94194	 7.61026	 1	 426
1238	 6.94244	 7.61026	 0	 425
1239	 6.94329	 7.61026	 1	 424
1240	 6.94343	 7.61026	 0	 424
1241	 6.94348	 7.61026	 0	 423
1242	 6.94354	 7.61026	 1	 424
1243	 6.94619	 7.61026	 1	 424
1244	 6.94676	 7.61026	 1	 425
1245	 6.94682	 7.61026	 0	 425
1246	 6.95151	 7.61026	 0	 424
1247	 6.9518	 7.61026	 1	 423
1248	 6.95187	 7.61026	 1	 424
1249	 6.95363	 7.61026	 1	 425
1250	 6.95457	 7.61026	 0	 424
1251	 6.95617	 7.61026	 1	 424
1252	 6.95646	 7.61026	 1	 425
1253	 6.95793	 7.61026	 1	 426
1254	 6.9599	 7.61026	 1	 427
1255	 6.9604	 7.61026	 1	 428
1256	 6.96099	 7.61026	 1	 429
1257	 6.96187	 7.61026	 1	 429
1258	 6.96198	 7.61026	 1	 429
1259	 6.96212	 7.61026	 1	 429
1260	 6.96318	 7.61026	 1	 430
1261	 6.96535	 7.61026	 1	 431
1262	 6.96567	 7.61026	 1	 432
1263	 6.96961	 7.61026	 1	 432
1264	 6.97246	 7.61026	 1	 433
1265	 6.97379	 7.61026	 1	 433
1266	 6.97523	 7.61026	 1	 434
1267	 6.97866	 7.61026	 1	 434
1268	 6.98026	 7.61026	 1	 434
1269	 6.98049	 7.61026	 1	 435
1270	 6.98109	 7.61026	 1	 436
1271	 6.9813	 7.61026	 1	 437
1272	 6.98334	 7.61026	 1	 438
1273	 6.98422	 7.61026	 1	 438
1274	 6.9849	 7.61026	 1	 437
1275	 6.98531	 7.61026	 1	 438
1276	 6.9867	 7.61026	 1	 438
1277	 6.99139	 7.61026	 0	 437
1278	 6.99401	 7.61026	 1	 438
1279	 6.99454	 7.61026	 1	 437
1280	 6.99479	 7.61026	 1	 438
1281	 6.99481	 7.61026	 0	 437
1282	 6.99721	 7.61026	 1	 438
1283	 6.99852	 7.61026	 1	 438
1284	 7.00024	 7.61026	 1	 438
1285	 7.00063	 7.61026	 1	 439
1286	 7.00065	 7.61026	 1	 438
1287	 7.00111	 7.61026	 1	 437
1288	 7.0028	 7.61026	 1	 436
1289	 7.00333	 7.61026	 1	 435
1290	 7.00528	 7.61026	 1	 434
1291	 7.00567	 7.61026	 1	 433
1292	 7.00634	 7.61026	 1	 434
1293	 7.00774	 7.61026	 1	 434
1294	 7.01112	 7.61026	 0	 434
1295	 7.01309	 7.61026	 0	 433
1296	 7.01401	 7.61026	 1	 432
1297	 7.01434	 7.61026	 1	 433
1298	 7.01632	 7.61026	 1	 434
1299	 7.01794	 7.61026	 1	 433
1300	 7.02059	 7.61026	 1	 432
1301	 7.02098	 7.61026	 1	 431
1302	 7.02289	 7.61026	 1	 430
1303	 7.02308	 7.61026	 1	 429
1304	 7.02481	 7.61026	 1	 428
1305	 7.02531	 7.61026	 1	 427
1306	 7.02602	 7.61026	 0	 426
1307	 7.03108	 7.61026	 0	 425
1308	 7.03137	 7.61026	 1	 425
1309	 7.03164	 7.61026	 1	 424
1310	 7.03207	 7.61026	 0	 423
1311	 7.03233	 7.61026	 1	 424
1312	 7.03282	 7.61026	 0	 423
1313	 7.03374	 7.61026	 1	 424
1314	 7.0361	 7.61026	 1	 423
1315	 7.03717	 7.61026	 1	 424
1316	 7.03745	 7.61026	 1	 423
1317	 7.03758	 7.61026	 1	 424
1318	 7.03764	 7.61026	 0	 423
1319	 7.03996	 7.61026	 0	 423
1320	 7.04037	 7.61026	 1	 422
1321	 7.04482	 7.61026	 1	 421
1322	 7.04518	 7.61026	 1	 422
1323	 7.04639	 7.61026	 1	 421
1324	 7.04725	 7.61026	 1	 422
1325	 7.04748	 7.61026	 1	 423
1326	 7.04837	 7.61026	 1	 424
1327	 7.04909	 7.61026	 0	 423
1328	 7.05464	 7.61026	 1	 424
1329	 7.05634	 7.61026	 1	 423
1330	 7.05853	 7.61026	 1	 422
1331	 7.06164	 7.61026	 1	 423
1332	 7.06486	 7.61026	 1	 423
1333	 7.06498	 7.61026	 1	 424
1334	 7.06557	 7.61026	 1	 425
1335	 7.06608	 7.61026	 1	 426
1336	 7.06808	 7.61026	 1	 425
1337	 7.06813	 7.61026	 1	 426
1338	 7.06835	 7.61026	 0	 425
1339	 7.06841	 7.61026	 1	 426
1340	 7.06914	 7.61026	 1	 425
1341	 7.06936	 7.61026	 1	 424
1342	 7.07104	 7.61026	 0	 424
1343	 7.07226	 7.61026	 1	 423
1344	 7.07276	 7.61026	 1	 423
1345	 7.07398	 7.61026	 0	 422
1346	 7.0742	 7.61026	 1	 423
1347	 7.07792	 7.61026	 1	 422
1348	 7.0788	 7.61026	 1	 421
1349	 7.07903	 7.61026	 0	 420
1350	 7.08045	 7.61026	 1	 420
1351	 7.08066	 7.61026	 0	 419
1352	 7.0832	 7.61026	 0	 419
1353	 7.08415	 7.61026	 1	 418
1354	 7.08543	 7.61026	 1	 417
1355	 7.08579	 7.61026	 0	 416
1356	 7.08684	 7.61026	 1	 415
1357	 7.08717	 7.61026	 1	 414
1358	 7.08758	 7.61026	 1	 414
1359	 7.08816	 7.61026	 1	 413
1360	 7.08877	 7.61026	 1	 412
1361	 7.08988	 7.61026	 1	 411
1362	 7.09098	 7.61026	 1	 412
1363	 7.09188	 7.61026	 0	 411
1364	 7.09218	 7.61026	 1	 410
1365	 7.09358	 7.61026	 0	 410
1366	 7.09527	 7.61026	 1	 409
1367	 7.10116	 7.61026	 1	 410
1368	 7.10232	 7.61026	 0	 409
1369	 7.10419	 7.61026	 1	 408
1370	 7.10485	 7.61026	 0	 407
1371	 7.10703	 7.61026	 1	 406
1372	 7.10715	 7.61026	 1	 407
1373	 7.10763	 7.61026	 1	 406
1374	 7.10829	 7.61026	 1	 405
1375	 7.10875	 7.61026	 1	 404
1376	 7.11051	 7.61026	 1	 403
1377	 7.11198	 7.61026	 0	 403
1378	 7.11299	 7.61026	 1	 404
1379	 7.11583	 7.61026	 0	 403
1380	 7.11857	 7.61026	 1	 402
1381	 7.11887	 7.61026	 1	 401
1382	 7.11905	 7.61026	 1	 402
1383	 7.12187	 7.61026	 0	 401
1384	 7.12269	 7.61026	 1	 401
1385	 7.12279	 7.61026	 1	 402
1386	 7.1244	 7.61026	 1	 403
1387	 7.12512	 7.61026	 0	 402
1388	 7.12512	 7.61026	 1	 403
1389	 7.12514	 7.61026	 1	 402
1390	 7.12692	 7.61026	 0	 401
1391	 7.12801	 7.61026	 0	 400
1392	 7.12815	 7.61026	 1	 401
1393	 7.13072	 7.61026	 1	 400
1394	 7.13683	 7.61026	 1	 399
1395	 7.13696	 7.61026	 1	 400
1396	 7.13781	 7.61026	 1	 399
1397	 7.13862	 7.61026	 1	 400
1398	 7.14087	 7.61026	 1	 399
1399	 7.14316	 7.61026	 1	 398
1400	 7.14445	 7.61026	 1	 399
1401	 7.1468	 7.61026	 1	 398
1402	 7.14755	 7.61026	 1	 397
1403	 7.14926	 7.61026	 1	 396
1404	 7.15939	 7.61026	 1	 395
1405	 7.15951	 7.61026	 1	 396
1406	 7.16173	 7.61026	 1	 397
1407	 7.16176	 7.61026	 1	 396
1408	 7.16191	 7.61026	 0	 396
1409	 7.16369	 7.61026	 1	 397
1410	 7.16474	 7.61026	 1	 396
1411	 7.1648	 7.61026	 1	 395
1412	 7.16496	 7.61026	 0	 394
1413	 7.16513	 7.61026	 1	 393
1414	 7.16526	 7.61026	 1	 394
1415	 7.16581	 7.61026	 1	 394
1416	 7.16936	 7.61026	 1	 393
1417	 7.17108	 7.61026	 0	 393
1418	 7.17404	 7.61026	 1	 394
1419	 7.17466	 7.61026	 1	 395
1420	 7.17596	 7.61026	 0	 394
1421	 7.1763	 7.61026	 0	 393
1422	 7.17945	 7.61026	 1	 392
1423	 7.17973	 7.61026	 1	 391
1424	 7.18127	 7.61026	 1	 390
1425	 7.18253	 7.61026	 1	 389
1426	 7.18359	 7.61026	 0	 388
1427	 7.18419	 7.61026	 1	 387
1428	 7.18501	 7.61026	 1	 386
1429	 7.18866	 7.61026	 0	 385
1430	 7.19025	 7.61026	 0	 385
1431	 7.19031	 7.61026	 1	 385
1432	 7.19274	 7.61026	 1	 386
1433	 7.19287	 7.61026	 1	 387
1434	 7.1953	 7.61026	 1	 388
1435	 7.1965	 7.61026	 1	 387
1436	 7.19869	 7.61026	 0	 386
1437	 7.19885	 7.61026	 1	 385
1438	 7.19945	 7.61026	 1	 384
1439	 7.20144	 7.61026	 1	 383
1440	 7.20188	 7.61026	 1	 382
1441	 7.20391	 7.61026	 1	 381
1442	 7.208	 7.61026	 1	 382
1443	 7.20841	 7.61026	 1	 383
1444	 7.20854	 7.61026	 1	 384
1445	 7.20938	 7.61026	 1	 384
1446	 7.21119	 7.61026	 1	 385
1447	 7.21262	 7.61026	 0	 385
1448	 7.21461	 7.61026	 1	 386
1449	 7.21495	 7.61026	 1	 385
1450	 7.21642	 7.61026	 1	 386
1451	 7.21706	 7.61026	 1	 385
1452	 7.21738	 7.61026	 1	 384
1453	 7.21848	 7.61026	 1	 383
1454	 7.22119	 7.61026	 1	 382
1455	 7.22153	 7.61026	 1	 381
1456	 7.22468	 7.61026	 1	 380
1457	 7.22683	 7.61026	 1	 379
1458	 7.2278	 7.61026	 1	 380
1459	 7.23024	 7.61026	 1	 381
1460	 7.23123	 7.61026	 1	 382
1461	 7.23282	 7.61026	 1	 383
1462	 7.23385	 7.61026	 1	 382
1463	 7.23442	 7.61026	 1	 381
1464	 7.23474	 7.61026	 0	 381
1465	 7.23965	 7.61026	 1	 382
1466	 7.24001	 7.61026	 1	 383
1467	 7.24206	 7.61026	 1	 382
1468	 7.24221	 7.61026	 1	 381
1469	 7.24313	 7.61026	 1	 380
1470	 7.24331	 7.61026	 1	 380
1471	 7.24588	 7.61026	 1	 380
1472	 7.24737	 7.61026	 0	 379
1473	 7.24999	 7.61026	 1	 378
1474	 7.25159	 7.61026	 1	 377
1475	 7.2517	 7.61026	 1	 377
1476	 7.25418	 7.61026	 1	 378
1477	 7.25427	 7.61026	 1	 378
1478	 7.25522	 7.61026	 0	 377
1479	 7.25732	 7.61026	 1	 376
1480	 7.25842	 7.61026	 1	 375
1481	 7.25888	 7.61026	 0	 375
1482	 7.25993	 7.61026	 0	 375
1483	 7.2601	 7.61026	 1	 374
1484	 7.261	 7.61026	 1	 373
1485	 7.26153	 7.61026	 1	 372
1486	 7.26187	 7.61026	 1	 372
1487	 7.26207	 7.61026	 1	 372
1488	 7.26234	 7.61026	 1	 373
1489	 7.26471	 7.61026	 1	 372
1490	 7.26516	 7.61026	 0	 371
1491	 7.26803	 7.61026	 1	 371
1492	 7.26888	 7.61026	 1	 370
1493	 7.26985	 7.61026	 1	 369
1494	 7.27003	 7.61026	 1	 370
1495	 7.27127	 7.61026	 1	 369
1496	 7.27153	 7.61026	 0	 368
1497	 7.27157	 7.61026	 1	 367
1498	 7.27303	 7.61026	 1	 367
1499	 7.27975	 7.61026	 1	 366
1500	 7.27999	 7.61026	 1	 365
1501	 7.28343	 7.61026	 1	 364
1502	 7.28469	 7.61026	 1	 363
1503	 7.28518	 7.61026	 1	 362
1504	 7.28521	 7.61026	 1	 362
1505	 7.28604	 7.61026	 0	 361
1506	 7.28646	 7.61026	 1	 360
1507	 7.2865	 7.61026	 1	 359
1508	 7.28756	 7.61026	 0	 358
1509	 7.28941	 7.61026	 1	 359
1510	 7.29357	 7.61026	 1	 358
1511	 7.29475	 7.61026	 0	 357
1512	 7.29485	 7.61026	 1	 356
1513	 7.29514	 7.61026	 1	 355
1514	 7.2995	 7.61026	 1	 354
1515	 7.29955	 7.61026	 1	 353
1516	 7.29988	 7.61026	 1	 353
1517	 7.30018	 7.61026	 0	 353
1518	 7.30296	 7.61026	 1	 352
1519	 7.30394	 7.61026	 1	 351
1520	 7.30542	 7.61026	 1	 351
1521	 7.30669	 7.61026	 1	 352
1522	 7.30696	 7.61026	 1	 353
1523	 7.30868	 7.61026	 1	 352
1524	 7.31294	 7.61026	 1	 353
1525	 7.31346	 7.61026	 1	 353
1526	 7.31361	 7.61026	 1	 352
1527	 7.31724	 7.61026	 0	 351
1528	 7.31902	 7.61026	 1	 352
1529	 7.32057	 7.61026	 1	 352
1530	 7.32097	 7.61026	 1	 352
1531	 7.32108	 7.61026	 1	 351
1532	 7.32396	 7.61026	 1	 351
1533	 7.32426	 7.61026	 0	 350
1534	 7.32646	 7.61026	 1	 349
1535	 7.32701	 7.61026	 1	 348
1536	 7.32736	 7.61026	 0	 347
1537	 7.33049	 7.61026	 1	 346
1538	 7.33251	 7.61026	 1	 347
1539	 7.33538	 7.61026	 0	 346
1540	 7.33815	 7.61026	 1	 346
1541	 7.33823	 7.61026	 1	 346
1542	 7.33835	 7.61026	 1	 347
1543	 7.3386	 7.61026	 0	 346
1544	 7.34095	 7.61026	 0	 345
1545	 7.34105	 7.61026	 0	 344
1546	 7.34173	 7.61026	 1	 343
1547	 7.34312	 7.61026	 0	 342
1548	 7.34536	 7.61026	 1	 341
1549	 7.34577	 7.61026	 1	 341
1550	 7.34587	 7.61026	 0	 340
1551	 7.34618	 7.61026	 0	 339
1552	 7.35177	 7.61026	 0	 338
1553	 7.35207	 7.61026	 1	 337
1554	 7.35566	 7.61026	 1	 336
1555	 7.35592	 7.61026	 1	 335
1556	 7.35744	 7.61026	 1	 336
1557	 7.35745	 7.6082	 1	 337
1558	 7.35808	 7.57102	 1	 338
1559	 7.3581	 7.57102	 1	 339
1560	 7.35816	 7.57102	 0	 338
1561	 7.3587	 7.57102	 1	 337
1562	 7.36162	 7.57102	 1	 336
1563	 7.36194	 7.57102	 1	 337
1564	 7.36266	 7.57102	 0	 336
1565	 7.36297	 7.57102	 1	 335
1566	 7.36406	 7.57102	 0	 334
1567	 7.36412	 7.57102	 0	 333
1568	 7.36604	 7.57102	 1	 333
1569	 7.3669	 7.57102	 1	 334
1570	 7.3669	 7.57102	 1	 335
1571	 7.36691	 7.57102	 1	 336
1572	 7.36754	 7.57102	 1	 337
1573	 7.36756	 7.57102	 1	 338
1574	 7.36797	 7.57102	 1	 337
1575	 7.369	 7.57102	 1	 336
1576	 7.36918	 7.57102	 0	 335
1577	 7.36991	 7.57102	 0	 334
1578	 7.37011	 7.57102	 1	 335
1579	 7.37012	 7.57102	 1	 336
1580	 7.37075	 7.57001	 1	 337
1581	 7.37076	 7.57001	 1	 338
1582	 7.3717	 7.57001	 1	 338
1583	 7.37267	 7.57001	 1	 339
1584	 7.37268	 7.57001	 1	 340
1585	 7.37331	 7.57001	 1	 341
1586	 7.37333	 7.57001	 1	 342
1587	 7.3737	 7.57001	 1	 343
1588	 7.37427	 7.57001	 1	 344
1589	 7.37483	 7.57001	 1	 345
1590	 7.37489	 7.57001	 1	 345
1591	 7.37517	 7.57001	 1	 344
1592	 7.37549	 7.57001	 1	 345
1593	 7.37625	 7.57001	 1	 346
1594	 7.37673	 7.57001	 1	 346
1595	 7.37681	 7.57001	 1	 347
1596	 7.37699	 7.57001	 1	 348
1597	 7.37741	 7.57001	 1	 349
1598	 7.37765	 7.57001	 1	 350
1599	 7.37804	 7.57001	 1	 351
1600	 7.37809	 7.57001	 1	 350
1601	 7.37823	 7.57001	 1	 349
1602	 7.37995	 7.57001	 1	 348
1603	 7.38057	 7.57001	 1	 347
1604	 7.38058	 7.57001	 1	 346
1605	 7.38064	 7.57001	 1	 345
1606	 7.38089	 7.57001	 1	 344
1607	 7.3809	 7.57001	 1	 343
1608	 7.38115	 7.57001	 1	 344
1609	 7.38174	 7.57001	 1	 345
1610	 7.38275	 7.57001	 1	 344
1611	 7.38307	 7.57001	 1	 343
1612	 7.38313	 7.57001	 1	 342
1613	 7.38314	 7.57001	 1	 341
1614	 7.38345	 7.57001	 1	 340
1615	 7.38346	 7.57001	 1	 339
1616	 7.38351	 7.57001	 1	 340
1617	 7.38385	 7.57001	 1	 341
1618	 7.38393	 7.57001	 1	 340
1619	 7.3841	 7.57001	 1	 341
1620	 7.3845	 7.57001	 1	 342
1621	 7.3853	 7.57001	 1	 341
1622	 7.38563	 7.57001	 1	 340
1623	 7.38589	 7.57001	 1	 339
1624	 7.38608	 7.57001	 1	 338
1625	 7.38621	 7.57001	 1	 337
1626	 7.38646	 7.57001	 1	 338
1627	 7.38647	 7.57001	 1	 339
1628	 7.38669	 7.57001	 1	 338
1629	 7.38686	 7.57001	 1	 337
1630	 7.38697	 7.57001	 1	 336
1631	 7.38702	 7.57001	 1	 337
1632	 7.3871	 7.57001	 1	 338
1633	 7.38716	 7.57001	 1	 337
1634	 7.38748	 7.57001	 1	 336
1635	 7.38763	 7.57001	 0	 335
1636	 7.38787	 7.57001	 1	 334
1637	 7.38816	 7.57001	 1	 333
1638	 7.38818	 7.57001	 1	 332
1639	 7.38909	 7.57001	 0	 331
1640	 7.38966	 7.57001	 1	 332
1641	 7.39032	 7.57001	 1	 333
1642	 7.39094	 7.57001	 1	 332
1643	 7.39107	 7.57001	 0	 331
1644	 7.39135	 7.57001	 1	 332
1645	 7.39143	 7.57001	 1	 331
1646	 7.3916	 7.57001	 1	 330
1647	 7.39189	 7.57001	 1	 329
1648	 7.3919	 7.57001	 1	 328
1649	 7.39194	 7.57001	 1	 329
1650	 7.39278	 7.57001	 1	 328
1651	 7.39331	 7.57001	 1	 329
1652	 7.39387	 7.57001	 0	 328
1653	 7.39396	 7.57001	 1	 329
1654	 7.3943	 7.57001	 0	 328
1655	 7.3944	 7.57001	 1	 329
1656	 7.39454	 7.57001	 1	 328
1657	 7.39486	 7.57001	 1	 327
1658	 7.39503	 7.57001	 1	 328
1659	 7.39549	 7.57001	 1	 327
1660	 7.39586	 7.57001	 0	 326
1661	 7.39634	 7.57001	 1	 325
1662	 7.39652	 7.57001	 1	 326
1663	 7.39666	 7.57001	 1	 325
1664	 7.3969	 7.57001	 1	 324
1665	 7.39716	 7.57001	 1	 325
1666	 7.39718	 7.57001	 1	 324
1667	 7.39834	 7.57001	 1	 323
1668	 7.39925	 7.57001	 1	 324
1669	 7.39942	 7.57001	 1	 325
1670	 7.39959	 7.57001	 1	 324
1671	 7.39996	 7.57001	 1	 324
1672	 7.40007	 7.57001	 1	 325
1673	 7.40012	 7.57001	 1	 324
1674	 7.40045	 7.57001	 1	 323
1675	 7.40107	 7.57001	 1	 322
1676	 7.40125	 7.57001	 1	 323
1677	 7.4018	 7.57001	 1	 322
1678	 7.4021	 7.57001	 1	 321
1679	 7.40213	 7.57001	 1	 322
1680	 7.40282	 7.57001	 1	 321
1681	 7.40296	 7.57001	 1	 320
1682	 7.40327	 7.57001	 1	 321
1683	 7.40374	 7.57001	 1	 320
1684	 7.4045	 7.57001	 1	 321
1685	 7.40459	 7.57001	 1	 322
1686	 7.4048	 7.57001	 1	 323
1687	 7.40486	 7.57001	 1	 322
1688	 7.40514	 7.57001	 1	 323
1689	 7.40518	 7.57001	 1	 322
1690	 7.40592	 7.57001	 1	 322
1691	 7.40698	 7.57001	 1	 321
1692	 7.40705	 7.57001	 1	 322
1693	 7.40731	 7.57001	 1	 321
1694	 7.40761	 7.57001	 1	 322
1695	 7.40784	 7.57001	 1	 321
1696	 7.40801	 7.57001	 1	 320
1697	 7.40802	 7.57001	 1	 319
1698	 7.40849	 7.57001	 1	 320
1699	 7.4088	 7.57001	 1	 319
1700	 7.40889	 7.57001	 1	 320
1701	 7.40945	 7.57001	 1	 321
1702	 7.40989	 7.57001	 1	 320
1703	 7.41021	 7.57001	 1	 319
1704	 7.41032	 7.57001	 0	 318
1705	 7.411	 7.57001	 1	 317
1706	 7.41142	 7.57001	 1	 317
1707	 7.41171	 7.57001	 1	 316
1708	 7.412	 7.57001	 1	 317
1709	 7.41264	 7.57001	 0	 316
1710	 7.4127	 7.57001	 1	 315
1711	 7.41271	 7.57001	 1	 315
1712	 7.4131	 7.57001	 1	 314
1713	 7.41319	 7.57001	 1	 314
1714	 7.41343	 7.57001	 1	 313
1715	 7.41366	 7.57001	 1	 312
1716	 7.41378	 7.57001	 1	 313
1717	 7.41379	 7.57001	 1	 312
1718	 7.41396	 7.57001	 1	 313
1719	 7.41438	 7.57001	 1	 314
1720	 7.4146	 7.57001	 1	 315
1721	 7.4147	 7.57001	 1	 316
1722	 7.41485	 7.57001	 1	 316
1723	 7.41494	 7.57001	 1	 315
1724	 7.41633	 7.57001	 1	 316
1725	 7.41716	 7.57001	 1	 317
1726	 7.41726	 7.57001	 1	 318
1727	 7.41781	 7.57001	 1	 319
1728	 7.41805	 7.57001	 1	 318
1729	 7.41807	 7.57001	 1	 317
1730	 7.41814	 7.57001	 1	 317
1731	 7.41872	 7.57001	 1	 316
1732	 7.41899	 7.57001	 1	 315
1733	 7.41921	 7.57001	 1	 316
1734	 7.41933	 7.57001	 1	 315
1735	 7.41961	 7.57001	 1	 314
1736	 7.41987	 7.57001	 1	 315
1737	 7.42038	 7.57001	 1	 316
1738	 7.42071	 7.57001	 1	 315
1739	 7.42102	 7.57001	 1	 316
1740	 7.42216	 7.57001	 1	 315
1741	 7.42245	 7.57001	 1	 314
1742	 7.42254	 7.57001	 1	 315
1743	 7.42263	 7.57001	 1	 316
1744	 7.42281	 7.57001	 1	 316
1745	 7.42284	 7.57001	 1	 317
1746	 7.42286	 7.57001	 1	 317
1747	 7.42396	 7.57001	 1	 318
1748	 7.42423	 7.57001	 1	 317
1749	 7.42448	 7.57001	 1	 316
1750	 7.42453	 7.57001	 1	 315
1751	 7.42459	 7.57001	 1	 316
1752	 7.42511	 7.57001	 1	 317
1753	 7.42534	 7.57001	 1	 316
1754	 7.42534	 7.57001	 1	 317
1755	 7.42566	 7.57001	 1	 318
1756	 7.42605	 7.57001	 1	 318
1757	 7.42658	 7.57001	 1	 319
1758	 7.42678	 7.57001	 1	 318
1759	 7.42689	 7.57001	 1	 319
1760	 7.42762	 7.57001	 1	 318
1761	 7.42772	 7.57001	 1	 317
1762	 7.42774	 7.57001	 1	 317
1763	 7.42794	 7.57001	 1	 316
1764	 7.42814	 7.57001	 1	 316
1765	 7.42968	 7.57001	 1	 315
1766	 7.42989	 7.57001	 1	 315
1767	 7.43001	 7.57001	 1	 314
1768	 7.43071	 7.57001	 1	 314
1769	 7.43084	 7.57001	 1	 313
1770	 7.43115	 7.57001	 1	 314
1771	 7.43116	 7.57001	 1	 313
1772	 7.43132	 7.57001	 1	 313
1773	 7.43146	 7.57001	 1	 313
1774	 7.43267	 7.57001	 1	 312
1775	 7.43277	 7.57001	 1	 311
1776	 7.43282	 7.57001	 1	 312
1777	 7.43301	 7.57001	 1	 313
1778	 7.43343	 7.57001	 1	 312
1779	 7.43357	 7.57001	 1	 313
1780	 7.43372	 7.57001	 1	 312
1781	 7.43416	 7.57001	 1	 313
1782	 7.43441	 7.57001	 1	 312
1783	 7.43473	 7.57001	 1	 311
1784	 7.43557	 7.57001	 1	 310
1785	 7.43566	 7.57001	 1	 310
1786	 7.4361	 7.57001	 1	 309
1787	 7.43641	 7.57001	 0	 308
1788	 7.43645	 7.57001	 1	 307
1789	 7.43652	 7.57001	 1	 306
1790	 7.43697	 7.57001	 1	 307
1791	 7.43736	 7.57001	 1	 308
1792	 7.43801	 7.57001	 1	 308
1793	 7.43861	 7.57001	 0	 307
1794	 7.43933	 7.57001	 1	 307
1795	 7.4403	 7.57001	 1	 306
1796	 7.4413	 7.57001	 1	 305
1797	 7.4415	 7.57001	 1	 304
1798	 7.44171	 7.57001	 1	 303
1799	 7.44209	 7.57001	 1	 303
1800	 7.44229	 7.57001	 0	 302
1801	 7.44254	 7.57001	 1	 301
1802	 7.44264	 7.57001	 1	 300
1803	 7.44266	 7.57001	 1	 300
1804	 7.44276	 7.57001	 1	 299
1805	 7.44281	 7.57001	 1	 300
1806	 7.44304	 7.57001	 1	 299
1807	 7.44341	 7.57001	 1	 300
1808	 7.44434	 7.57001	 0	 299
1809	 7.44482	 7.57001	 1	 299
1810	 7.44573	 7.57001	 1	 300
1811	 7.44574	 7.57001	 0	 299
1812	 7.44576	 7.57001	 1	 300
1813	 7.44609	 7.57001	 1	 300
1814	 7.44633	 7.57001	 1	 301
1815	 7.44668	 7.57001	 1	 300
1816	 7.447	 7.57001	 1	 299
1817	 7.44717	 7.57001	 1	 298
1818	 7.44743	 7.57001	 1	 297
1819	 7.44749	 7.57001	 1	 296
1820	 7.44781	 7.57001	 1	 295
1821	 7.44814	 7.57001	 1	 294
1822	 7.44863	 7.57001	 1	 293
1823	 7.44977	 7.57001	 1	 292
1824	 7.45066	 7.57001	 1	 293
1825	 7.45075	 7.57001	 1	 294
1826	 7.4508	 7.57001	 1	 294
1827	 7.45093	 7.57001	 1	 294
1828	 7.45125	 7.57001	 1	 295
1829	 7.45135	 7.57001	 1	 296
1830	 7.45137	 7.57001	 1	 296
1831	 7.45146	 7.57001	 1	 295
1832	 7.45167	 7.57001	 1	 294
1833	 7.45173	 7.57001	 1	 293
1834	 7.45188	 7.57001	 1	 293
1835	 7.45208	 7.57001	 1	 293
1836	 7.45238	 7.57001	 1	 292
1837	 7.45243	 7.57001	 1	 292
1838	 7.45251	 7.57001	 1	 292
1839	 7.45255	 7.57001	 1	 291
1840	 7.45316	 7.57001	 1	 290
1841	 7.45336	 7.57001	 1	 289
1842	 7.45419	 7.57001	 0	 288
1843	 7.45459	 7.57001	 1	 287
1844	 7.45474	 7.57001	 1	 286
1845	 7.45497	 7.57001	 1	 285
1846	 7.45559	 7.57001	 1	 284
1847	 7.4562	 7.57001	 1	 283
1848	 7.45641	 7.57001	 1	 282
1849	 7.45807	 7.57001	 1	 281
1850	 7.45809	 7.57001	 1	 281
1851	 7.45819	 7.57001	 0	 280
1852	 7.45856	 7.57001	 1	 279
1853	 7.45927	 7.57001	 0	 278
1854	 7.45961	 7.57001	 1	 277
1855	 7.45978	 7.57001	 1	 276
1856	 7.46013	 7.57001	 1	 277
1857	 7.46038	 7.57001	 1	 276
1858	 7.46067	 7.57001	 1	 276
1859	 7.46073	 7.57001	 1	 277
1860	 7.46107	 7.57001	 1	 276
1861	 7.46134	 7.57001	 1	 275
1862	 7.4614	 7.57001	 1	 274
1863	 7.46162	 7.57001	 1	 274
1864	 7.46201	 7.57001	 1	 273
1865	 7.46203	 7.57001	 1	 273
1866	 7.46214	 7.57001	 1	 272
1867	 7.4634	 7.57001	 1	 273
1868	 7.46353	 7.57001	 1	 274
1869	 7.46363	 7.57001	 1	 274
1870	 7.46366	 7.57001	 1	 275
1871	 7.46397	 7.57001	 1	 276
1872	 7.464	 7.57001	 1	 277
1873	 7.46417	 7.57001	 1	 278
1874	 7.46457	 7.57001	 1	 279
1875	 7.46469	 7.57001	 1	 279
1876	 7.46485	 7.57001	 1	 278
1877	 7.465	 7.57001	 1	 277
1878	 7.46511	 7.57001	 1	 277
1879	 7.46511	 7.57001	 1	 276
1880	 7.46516	 7.57001	 1	 277
1881	 7.46571	 7.57001	 1	 277
1882	 7.46582	 7.57001	 1	 277
1883	 7.46597	 7.57001	 1	 276
1884	 7.46645	 7.57001	 1	 275
1885	 7.46695	 7.57001	 1	 274
1886	 7.46809	 7.57001	 1	 274
1887	 7.46809	 7.57001	 1	 275
1888	 7.46809	 7.57001	 1	 274
1889	 7.46853	 7.57001	 1	 275
1890	 7.46869	 7.57001	 1	 276
1891	 7.46912	 7.57001	 1	 276
1892	 7.4694	 7.57001	 1	 276
1893	 7.4699	 7.57001	 1	 276
1894	 7.46996	 7.57001	 1	 277
1895	 7.47013	 7.57001	 1	 276
1896	 7.4702	 7.57001	 1	 275
1897	 7.47106	 7.57001	 1	 274
1898	 7.47169	 7.57001	 1	 273
1899	 7.4718	 7.57001	 1	 272
1900	 7.47214	 7.57001	 1	 272
1901	 7.47262	 7.57001	 1	 271
1902	 7.47285	 7.57001	 1	 270
1903	 7.4729	 7.57001	 1	 271
1904	 7.47311	 7.57001	 1	 270
1905	 7.47325	 7.57001	 1	 269
1906	 7.47355	 7.57001	 1	 270
1907	 7.47385	 7.57001	 1	 269
1908	 7.47397	 7.57001	 1	 268
1909	 7.47407	 7.57001	 1	 267
1910	 7.47415	 7.57001	 1	 266
1911	 7.47433	 7.57001	 1	 265
1912	 7.47442	 7.57001	 1	 264
1913	 7.47442	 7.57001	 1	 263
1914	 7.47472	 7.57001	 1	 262
1915	 7.47492	 7.57001	 1	 261
1916	 7.47508	 7.57001	 1	 260
1917	 7.47559	 7.57001	 1	 259
1918	 7.47595	 7.57001	 1	 258
1919	 7.47605	 7.57001	 1	 257
1920	 7.47617	 7.57001	 1	 257
1921	 7.47681	 7.57001	 1	 257
1922	 7.4769	 7.57001	 1	 256
1923	 7.4769	 7.57001	 0	 255
1924	 7.47717	 7.57001	 1	 254
1925	 7.47775	 7.57001	 1	 255
1926	 7.47801	 7.57001	 1	 254
1927	 7.47835	 7.57001	 1	 254
1928	 7.47842	 7.57001	 1	 255
1929	 7.47845	 7.57001	 1	 255
1930	 7.47854	 7.57001	 1	 254
1931	 7.47884	 7.57001	 1	 253
1932	 7.47909	 7.57001	 1	 253
1933	 7.47915	 7.57001	 1	 254
1934	 7.4792	 7.57001	 1	 253
1935	 7.47924	 7.57001	 1	 252
1936	 7.47927	 7.57001	 1	 251
1937	 7.47929	 7.57001	 1	 250
1938	 7.4793	 7.57001	 1	 250
1939	 7.4796	 7.57001	 1	 249
1940	 7.47963	 7.57001	 1	 248
1941	 7.47975	 7.57001	 1	 248
1942	 7.47978	 7.57001	 1	 247
1943	 7.47993	 7.57001	 1	 246
1944	 7.48003	 7.57001	 1	 245
1945	 7.48036	 7.57001	 1	 244
1946	 7.48074	 7.57001	 1	 243
1947	 7.48082	 7.57001	 1	 243
1948	 7.48086	 7.57001	 1	 243
1949	 7.48199	 7.57001	 1	 242
1950	 7.48314	 7.57001	 1	 241
1951	 7.48346	 7.57001	 1	 240
1952	 7.48378	 7.57001	 1	 240
1953	 7.48378	 7.57001	 1	 240
1954	 7.48384	 7.57001	 0	 239
1955	 7.4845	 7.57001	 1	 238
1956	 7.48466	 7.57001	 1	 237
1957	 7.48471	 7.57001	 1	 236
1958	 7.48477	 7.57001	 1	 235
1959	 7.48499	 7.57001	 1	 234
1960	 7.48508	 7.57001	 1	 233
1961	 7.48571	 7.57001	 0	 232
1962	 7.48584	 7.57001	 1	 231
1963	 7.48643	 7.57001	 1	 230
1964	 7.48663	 7.57001	 1	 229
1965	 7.48669	 7.57001	 1	 228
1966	 7.48696	 7.57001	 1	 227
1967	 7.48717	 7.57001	 1	 226
1968	 7.48727	 7.57001	 1	 225
1969	 7.4874	 7.57001	 1	 224
1970	 7.48744	 7.57001	 1	 223
1971	 7.4877	 7.57001	 1	 222
1972	 7.4878	 7.57001	 1	 221
1973	 7.48787	 7.57001	 1	 220
1974	 7.48808	 7.57001	 1	 219
1975	 7.4885	 7.57001	 1	 218
1976	 7.48878	 7.57001	 1	 217
1977	 7.48883	 7.57001	 1	 216
1978	 7.48888	 7.57001	 1	 215
1979	 7.48891	 7.57001	 1	 214
1980	 7.48894	 7.57001	 1	 213
1981	 7.48923	 7.57001	 1	 212
1982	 7.4894	 7.57001	 1	 211
1983	 7.4896	 7.57001	 1	 210
1984	 7.48969	 7.57001	 1	 209
1985	 7.4899	 7.57001	 1	 208
1986	 7.49017	 7.57001	 1	 207
1987	 7.49048	 7.57001	 1	 206
1988	 7.49107	 7.57001	 1	 205
1989	 7.49132	 7.57001	 1	 204
1990	 7.49133	 7.57001	 1	 203
1991	 7.49139	 7.57001	 1	 202
1992	 7.4914	 7.57001	 1	 201
1993	 7.49149	 7.57001	 1	 200
1994	 7.49171	 7.57001	 1	 199
1995	 7.49223	 7.57001	 1	 198
1996	 7.49249	 7.57001	 0	 197
1997	 7.49251	 7.57001	 1	 196
1998	 7.49278	 7.57001	 1	 195
1999	 7.49288	 7.57001	 1	 194
2000	 7.49308	 7.57001	 1	 193
2001	 7.4932	 7.57001	 1	 192
2002	 7.49335	 7.57001	 1	 191
2003	 7.49347	 7.57001	 1	 190
2004	 7.49388	 7.57001	 1	 189
2005	 7.49392	 7.57001	 1	 188
2006	 7.49413	 7.57001	 1	 187
2007	 7.49416	 7.57001	 1	 186
2008	 7.49416	 7.57001	 1	 185
2009	 7.49416	 7.57001	 1	 184
2010	 7.49416	 7.57001	 1	 183
2011	 7.49416	 7.57001	 1	 182
2012	 7.49416	 7.57001	 1	 181
2013	 7.49416	 7.57001	 1	 180
2014	 7.49416	 7.57001	 1	 179
2015	 7.49416	 7.57001	 1	 178
2016	 7.49416	 7.57001	 1	 177
2017	 7.49416	 7.57001	 1	 176
2018	 7.49416	 7.57001	 1	 175
2019	 7.49416	 7.57001	 1	 174
2020	 7.49416	 7.57001	 1	 173
2021	 7.49416	 7.57001	 1	 172
2022	 7.49416	 7.57001	 1	 171
2023	 7.49416	 7.57001	 1	 170
2024	 7.49416	 7.57001	 1	 169
2025	 7.49416	 7.57001	 1	 168
2026	 7.49416	 7.57001	 1	 167
2027	 7.49416	 7.57001	 1	 166
2028	 7.49416	 7.57001	 1	 165
2029	 7.49416	 7.57001	 1	 164
2030	 7.49416	 7.57001	 1	 163
2031	 7.49416	 7.57001	 1	 162
2032	 7.49416	 7.57001	 1	 161
2033	 7.49416	 7.57001	 1	 160
2034	 7.49416	 7.57001	 1	 159
2035	 7.49416	 7.57001	 1	 158
2036	 7.49416	 7.57001	 1	 157
2037	 7.49416	 7.57001	 1	 156
2038	 7.49416	 7.57001	 1	 155
2039	 7.49416	 7.57001	 1	 154
2040	 7.49416	 7.57001	 1	 153
2041	 7.49416	 7.57001	 1	 152
2042	 7.49416	 7.57001	 1	 151
2043	 7.49416	 7.57001	 1	 150
2044	 7.49416	 7.57001	 1	 149
2045	 7.49416	 7.57001	 1	 148
2046	 7.49416	 7.57001	 1	 147
2047	 7.49416	 7.57001	 1	 146
2048	 7.49416	 7.57001	 1	 145
2049	 7.49416	 7.57001	 1	 144
2050	 7.49416	 7.57001	 1	 143
2051	 7.49416	 7.57001	 1	 142
2052	 7.49416	 7.57001	 1	 141
2053	 7.49416	 7.57001	 1	 140
2054	 7.49416	 7.57001	 1	 139
2055	 7.49416	 7.57001	 1	 138
2056	 7.49416	 7.57001	 1	 137
2057	 7.49416	 7.57001	 1	 136
2058	 7.49416	 7.57001	 1	 135
2059	 7.49416	 7.57001	 1	 134
2060	 7.49416	 7.57001	 1	 133
2061	 7.49416	 7.57001	 1	 132
2062	 7.49416	 7.57001	 1	 131
2063	 7.49416	 7.57001	 1	 130
2064	 7.49416	 7.57001	 1	 129
2065	 7.49416	 7.57001	 1	 128
2066	 7.49416	 7.57001	 1	 127
2067	 7.49416	 7.57001	 1	 126
2068	 7.49416	 7.57001	 1	 125
2069	 7.49416	 7.57001	 1	 124
2070	 7.49416	 7.57001	 1	 123
2071	 7.49416	 7.57001	 1	 122
2072	 7.49416	 7.57001	 1	 121
2073	 7.49416	 7.57001	 1	 120
2074	 7.49416	 7.57001	 1	 119
2075	 7.49416	 7.57001	 1	 118
2076	 7.49416	 7.57001	 1	 117
2077	 7.49416	 7.57001	 1	 116
2078	 7.49416	 7.57001	 1	 115
2079	 7.49416	 7.57001	 1	 114
2080	 7.49416	 7.57001	 1	 113
2081	 7.49416	 7.57001	 1	 112
2082	 7.49416	 7.57001	 1	 111
2083	 7.49416	 7.57001	 1	 110
2084	 7.49416	 7.57001	 1	 109
2085	 7.49416	 7.57001	 1	 108
2086	 7.49416	 7.57001	 1	 107
2087	 7.49416	 7.57001	 1	 106
2088	 7.49416	 7.57001	 1	 105
2089	 7.49416	 7.57001	 1	 104
2090	 7.49416	 7.57001	 1	 103
2091	 7.49416	 7.57001	 1	 102
2092	 7.49416	 7.57001	 1	 101
2093	 7.49416	 7.57001	 1	 100
2094	 7.49416	 7.57001	 1	 99
2095	 7.49416	 7.57001	 1	 98
2096	 7.49416	 7.57001	 1	 97
2097	 7.49416	 7.57001	 1	 96
2098	 7.49416	 7.57001	 1	 95
2099	 7.49416	 7.57001	 1	 94
2100	 7.49416	 7.57001	 1	 93
2101	 7.49416	 7.57001	 1	 92
2102	 7.49416	 7.57001	 1	 91
2103	 7.49416	 7.57001	 1	 90
2104	 7.49416	 7.57001	 1	 89
2105	 7.49416	 7.57001	 1	 88
2106	 7.49416	 7.57001	 1	 87
2107	 7.49416	 7.57001	 1	 86
2108	 7.49416	 7.57001	 1	 85
2109	 7.49416	 7.57001	 1	 84
2110	 7.49416	 7.57001	 1	 83
2111	 7.49416	 7.57001	 1	 82
2112	 7.49416	 7.57001	 1	 81
2113	 7.49416	 7.57001	 1	 80
2114	 7.49416	 7.57001	 1	 79
2115	 7.49416	 7.57001	 1	 78
2116	 7.49416	 7.57001	 1	 77
2117	 7.49416	 7.57001	 1	 76
2118	 7.49416	 7.57001	 1	 75
2119	 7.49416	 7.57001	 1	 74
2120	 7.49416	 7.57001	 1	 73
2121	 7.49416	 7.57001	 1	 72
2122	 7.49416	 7.57001	 1	 71
2123	 7.49416	 7.57001	 1	 70
2124	 7.49416	 7.57001	 1	 69
2125	 7.49416	 7.57001	 1	 68
2126	 7.49416	 7.57001	 1	 67
2127	 7.49416	 7.57001	 1	 66
2128	 7.49416	 7.57001	 1	 65
2129	 7.49416	 7.57001	 1	 64
2130	 7.49416	 7.57001	 1	 63
2131	 7.49416	 7.57001	 1	 62
2132	 7.49416	 7.57001	 1	 61
2133	 7.49416	 7.57001	 1	 60
2134	 7.49416	 7.57001	 1	 59
2135	 7.49416	 7.57001	 1	 58
2136	 7.49416	 7.57001	 1	 57
2137	 7.49416	 7.57001	 1	 56
2138	 7.49416	 7.57001	 1	 55
2139	 7.49416	 7.57001	 1	 54
2140	 7.49416	 7.57001	 1	 53
2141	 7.49416	 7.57001	 1	 52
2142	 7.49416	 7.57001	 1	 51
2143	 7.49416	 7.57001	 1	 50
2144	 7.49416	 7.57001	 1	 49
2145	 7.49416	 7.57001	 1	 48
2146	 7.49416	 7.57001	 1	 47
2147	 7.49416	 7.57001	 1	 46
2148	 7.49416	 7.57001	 1	 45
2149	 7.49416	 7.57001	 1	 44
2150	 7.49416	 7.57001	 1	 43
2151	 7.49416	 7.57001	 1	 42
2152	 7.49416	 7.57001	 1	 41
2153	 7.49416	 7.57001	 1	 40
2154	 7.49416	 7.57001	 1	 39
2155	 7.49416	 7.57001	 1	 38
2156	 7.49416	 7.57001	 1	 37
2157	 7.49416	 7.57001	 1	 36
2158	 7.49416	 7.57001	 1	 35
2159	 7.49416	 7.57001	 1	 34
2160	 7.49416	 7.57001	 1	 33
2161	 7.49416	 7.57001	 1	 32
2162	 7.49416	 7.57001	 1	 31
2163	 7.49416	 7.57001	 1	 30
2164	 7.49416	 7.57001	 1	 29
2165	 7.49416	 7.57001	 1	 28
2166	 7.49416	 7.57001	 1	 27
2167	 7.49416	 7.57001	 1	 26
2168	 7.49416	 7.57001	 1	 25
2169	 7.49416	 7.57001	 1	 24
2170	 7.49416	 7.57001	 1	 23
2171	 7.49416	 7.57001	 1	 22
2172	 7.49416	 7.57001	 1	 21
2173	 7.49416	 7.57001	 1	 20
2174	 7.49416	 7.57001	 1	 19
2175	 7.49416	 7.57001	 1	 18
2176	 7.49416	 7.57001	 1	 17
2177	 7.49416	 7.57001	 1	 16
2178	 7.49416	 7.57001	 1	 15
2179	 7.49416	 7.57001	 1	 14
2180	 7.49416	 7.57001	 1	 13
2181	 7.49416	 7.57001	 1	 12
2182	 7.49416	 7.57001	 1	 11
2183	 7.49416	 7.57001	 1	 10
2184	 7.49416	 7.57001	 1	 9
2185	 7.49416	 7.57001	 1	 8
2186	 7.49416	 7.57001	 1	 7
2187	 7.49416	 7.57001	 1	 6
2188	 7.49416	 7.57001	 1	 5
2189	 7.49416	 7.57001	 1	 4
2190	 7.49416	 7.57001	 1	 3
2191	 7.49416	 7.57001	 1	 2
2192	 7.49416	 7.57001	 1	 1
2193	 7.49416	 7.57001	 1	 0


==> figures/stats_bounds_scan_e80.txt <==
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 2819.6	 127	 2
1	 0	 2819.6	 0	 3
2	 0	 2819.6	 0	 4
3	 0	 2819.6	 0	 5
4	 0	 2819.6	 0	 6
5	 0	 2819.6	 0	 7
6	 0	 2819.6	 0	 8
7	 0	 2819.6	 0	 9
8	 0	 2819.6	 0	 10
9	 0	 2819.6	 0	 11
10	 0	 2819.6	 0	 12
11	 0	 2819.6	 0	 13
12	 0	 2819.6	 0	 14
13	 0	 2819.6	 0	 15
14	 0	 2819.6	 0	 16
15	 0	 2819.6	 0	 17
16	 0	 2819.6	 0	 18
17	 0	 2819.6	 0	 19
18	 0	 2819.6	 0	 20
19	 0	 2819.6	 0	 21
20	 0	 2030.1	 0	 22
21	 0	 2030.1	 0	 23
22	 0	 2030.1	 0	 24
23	 0	 2030.1	 0	 25
24	 0	 2030.1	 0	 26
25	 0	 2030.1	 0	 27
26	 0	 2030.1	 0	 28
27	 0	 2030.1	 0	 29
28	 0	 2030.1	 0	 30
29	 0	 2030.1	 0	 31
30	 0	 2030.1	 0	 32
31	 0	 2030.1	 0	 33
32	 0	 2030.1	 0	 34
33	 0	 2030.1	 0	 35
34	 0	 2030.1	 0	 36
35	 0	 2030.1	 0	 37
36	 0	 1952.14	 0	 38
37	 0	 1952.14	 0	 39
38	 0	 1881.91	 0	 40
39	 0	 1881.91	 0	 41
40	 0	 1881.91	 0	 42
41	 0	 1881.91	 0	 43
42	 0	 1881.91	 0	 44
43	 0	 1881.91	 0	 45
44	 0	 1866.58	 0	 46
45	 0	 1866.58	 0	 47
46	 0	 1866.58	 0	 48
47	 0	 1866.58	 0	 49
48	 0	 1866.58	 0	 50
49	 0	 1866.58	 0	 51
50	 0	 1866.58	 0	 52
51	 0	 1866.58	 0	 53
52	 0	 1866.58	 0	 54
53	 0	 1866.58	 0	 55
54	 0	 1866.58	 0	 56
55	 0	 1866.58	 0	 57
56	 0	 1866.58	 0	 58
57	 0	 1866.58	 0	 59
58	 0	 1866.58	 0	 60
59	 0	 1866.58	 0	 61
60	 0	 1099.37	 0	 62
61	 0	 1099.37	 0	 63
62	 0	 1099.37	 0	 64
63	 0	 1099.37	 0	 65
64	 0	 1099.37	 0	 66
65	 0	 1099.37	 0	 67
66	 0	 1099.37	 0	 68
67	 0	 1099.37	 0	 69
68	 0	 1099.37	 0	 70
69	 0	 1099.37	 0	 71
70	 0	 1099.37	 0	 72
71	 0	 1099.37	 0	 73
72	 0	 1099.37	 0	 74
73	 0	 1099.37	 0	 75
74	 0	 1099.37	 0	 76
75	 0	 950.296	 0	 77
76	 0	 950.296	 0	 78
77	 0	 950.296	 0	 79
78	 0	 950.296	 0	 80
79	 0	 950.296	 0	 81
80	 0	 950.296	 0	 82
81	 0	 950.296	 0	 83
82	 0	 950.296	 0	 84
83	 0	 950.296	 0	 85
84	 0	 797.318	 0	 86
85	 0	 797.318	 0	 87
86	 0	 797.318	 0	 88
87	 0	 797.318	 0	 89
88	 0	 797.318	 0	 90
89	 0	 797.318	 0	 91
90	 0	 797.318	 0	 92
91	 0	 797.318	 0	 93
92	 0	 797.318	 0	 94
93	 0	 797.318	 0	 95
94	 0	 797.318	 0	 96
95	 0	 797.318	 0	 97
96	 0	 797.318	 0	 98
97	 0	 797.318	 0	 99
98	 0	 797.318	 0	 100
99	 0	 797.318	 0	 101
100	 0	 797.318	 0	 102
101	 0	 797.318	 0	 103
102	 0	 797.318	 0	 104
103	 0	 797.318	 0	 105
104	 0	 797.318	 0	 106
105	 0	 797.318	 0	 107
106	 0	 797.318	 0	 108
107	 0	 797.318	 0	 109
108	 0	 797.318	 0	 110
109	 0	 797.318	 0	 111
110	 0	 797.318	 0	 112
111	 0	 797.318	 0	 113
112	 0	 797.318	 0	 114
113	 0	 797.318	 0	 115
114	 0	 797.318	 0	 116
115	 0	 797.318	 0	 117
116	 0	 797.318	 0	 118
117	 0	 797.318	 0	 119
118	 0	 797.318	 0	 120
119	 0	 797.318	 0	 121
120	 0	 797.318	 0	 122
121	 0	 797.318	 0	 123
122	 0	 797.318	 0	 124
123	 0	 797.318	 0	 125
124	 0	 797.318	 0	 126
125	 0	 797.318	 0	 127
126	 0	 797.318	 0	 128
127	 0	 797.318	 0	 129
128	 0	 797.318	 0	 130
129	 0	 797.318	 0	 131
130	 0	 797.318	 0	 132
131	 0	 797.318	 0	 133
132	 0	 797.318	 0	 134
133	 0	 797.318	 0	 135
134	 0	 797.318	 0	 136
135	 0	 797.318	 0	 137
136	 0	 797.318	 0	 138
137	 0	 797.318	 0	 139
138	 0	 797.318	 0	 140
139	 0	 797.318	 0	 141
140	 0	 797.318	 0	 142
141	 0	 797.318	 0	 143
142	 0	 168.876	 0	 144
143	 0	 168.876	 0	 145
144	 0	 168.876	 0	 146
145	 0	 168.876	 0	 147
146	 0	 137.213	 0	 148
147	 0	 137.213	 0	 149
148	 0	 137.213	 0	 150
149	 0	 137.213	 0	 151
150	 0	 137.213	 0	 152
151	 0	 137.213	 0	 153
152	 0	 137.213	 0	 154
153	 0	 137.213	 0	 155
154	 0	 137.213	 0	 156
155	 0	 137.213	 0	 157
156	 0	 60.7639	 0	 158
157	 0	 44.2333	 0	 159
158	 0	 44.2333	 0	 160
159	 0	 44.2333	 0	 160
160	 0	 44.2333	 0	 161
161	 0	 44.2333	 0	 162
162	 0	 44.2333	 0	 163
163	 0	 44.2333	 0	 162
164	 0	 44.2333	 0	 163
165	 0	 44.2333	 0	 164
166	 0	 44.2333	 0	 165
167	 0	 44.2333	 0	 166
168	 0	 41.5584	 0	 167
169	 0	 41.5584	 0	 168
170	 0	 41.5584	 0	 169
171	 0	 20.942	 0	 170
172	 0	 20.942	 0	 171
173	 0	 20.942	 0	 172
174	 0	 20.942	 0	 173
175	 0	 20.942	 0	 174
176	 0	 20.942	 0	 175
177	 0	 20.942	 0	 175
178	 0	 20.942	 0	 175
179	 0	 20.942	 0	 176
180	 0	 20.942	 0	 177
181	 0	 20.942	 0	 178
182	 0	 20.942	 0	 179
183	 0	 20.942	 0	 178
184	 0	 20.942	 0	 178
185	 0	 20.942	 0	 179
186	 0	 20.942	 0	 180
187	 0	 20.942	 0	 181
188	 0	 20.942	 0	 182
189	 0	 20.942	 0	 183
190	 0	 20.942	 0	 184
191	 0	 20.942	 0	 185
192	 0	 20.942	 0	 186
193	 0	 20.942	 0	 187
194	 0	 20.942	 0	 188
195	 0	 20.942	 0	 189
196	 0	 20.942	 0	 190
197	 0	 20.942	 0	 191
198	 0	 20.942	 0	 192
199	 0	 20.942	 0	 192
200	 0	 20.942	 0	 191
201	 0	 20.942	 0	 191
202	 0	 20.942	 0	 190
203	 0	 20.942	 0	 191
204	 0	 20.942	 0	 192
205	 0	 20.942	 0	 192
206	 0	 20.942	 0	 192
207	 0	 20.942	 0	 191
208	 0	 20.942	 0	 192
209	 0	 20.942	 0	 193
210	 0	 20.942	 0	 193
211	 0	 20.942	 0	 194
212	 0	 20.942	 0	 195
213	 0	 20.942	 0	 196
214	 0	 20.942	 0	 197
215	 0	 20.942	 0	 197
216	 0	 20.942	 0	 198
217	 0	 20.942	 0	 199
218	 0	 20.942	 0	 200
219	 0	 20.942	 0	 201
220	 0	 20.942	 0	 202
221	 0	 20.942	 0	 202
222	 0	 20.942	 0	 203
223	 0	 20.942	 0	 204
224	 0	 20.942	 0	 205
225	 0	 20.942	 0	 206
226	 0	 20.942	 0	 207
227	 0	 20.942	 0	 208
228	 0	 20.942	 0	 208
229	 0	 20.942	 0	 208
230	 0	 20.942	 0	 208
231	 0	 20.942	 0	 209
232	 0	 20.942	 0	 209
233	 0	 20.942	 0	 210
234	 0	 20.942	 0	 210
235	 0	 20.942	 0	 209
236	 0	 20.942	 0	 210
237	 0	 20.942	 0	 211
238	 0	 20.942	 0	 211
239	 0	 20.942	 0	 211
240	 0	 20.942	 0	 212
241	 0	 20.942	 0	 211
242	 0	 20.942	 0	 212
243	 0	 20.942	 0	 212
244	 0	 20.942	 0	 213
245	 0	 20.942	 0	 213
246	 0	 20.942	 0	 213
247	 0	 20.942	 0	 214
248	 0	 20.942	 0	 215
249	 0	 20.942	 0	 216
250	 0	 20.942	 0	 217
251	 0	 20.942	 0	 217
252	 0	 20.942	 0	 217
253	 0	 20.942	 0	 217
254	 0	 20.942	 0	 218
255	 0	 20.942	 0	 219
256	 0	 20.942	 0	 220
257	 0	 20.942	 0	 220
258	 0	 20.942	 0	 221
259	 0	 20.942	 0	 222
260	 0	 20.942	 0	 222
261	 0	 20.942	 0	 223
262	 1.98355e-06	 20.942	 0	 224
263	 4.86437e-06	 20.942	 0	 223
264	 2.4879e-05	 20.942	 0	 224
265	 2.65523e-05	 20.942	 0	 223
266	 3.68407e-05	 20.942	 0	 222
267	 3.93778e-05	 20.942	 0	 222
268	 8.55529e-05	 20.942	 0	 223
269	 0.000411971	 20.942	 0	 224
270	 0.000500964	 20.942	 0	 224
271	 0.000603732	 20.942	 0	 225
272	 0.0011138	 20.942	 0	 226
273	 0.00214853	 20.942	 0	 227
274	 0.00501351	 20.942	 0	 227
275	 0.00809347	 20.942	 0	 227
276	 0.0145165	 20.942	 0	 227
277	 0.0189263	 20.942	 0	 226
278	 0.0221104	 20.942	 0	 225
279	 0.0303062	 20.942	 0	 226
280	 0.0305702	 20.942	 0	 226
281	 0.0398299	 20.942	 0	 225
282	 0.0401372	 20.942	 0	 224
283	 0.0508677	 20.942	 0	 225
284	 0.0515235	 20.942	 0	 225
285	 0.0552584	 20.942	 0	 224
286	 0.0625808	 20.942	 0	 224
287	 0.0704995	 20.942	 0	 224
288	 0.0734225	 20.942	 0	 224
289	 0.0778566	 20.942	 0	 224
290	 0.0895445	 20.942	 0	 224
291	 0.0918252	 20.942	 0	 223
292	 0.0976074	 20.942	 0	 224
293	 0.104202	 20.942	 0	 225
294	 0.108673	 20.942	 0	 226
295	 0.117399	 20.942	 0	 227
296	 0.12328	 20.942	 0	 226
297	 0.132	 20.942	 0	 225
298	 0.141131	 20.942	 0	 226
299	 0.155563	 20.942	 0	 227
300	 0.162217	 20.942	 0	 228
301	 0.163893	 20.942	 0	 229
302	 0.180457	 20.942	 0	 228
303	 0.185844	 20.942	 0	 229
304	 0.193046	 20.942	 0	 230
305	 0.195916	 20.942	 0	 231
306	 0.202923	 20.942	 0	 231
307	 0.204202	 20.942	 0	 232
308	 0.208506	 20.942	 0	 232
309	 0.211581	 20.942	 0	 231
310	 0.215327	 20.942	 0	 230
311	 0.228213	 20.942	 0	 230
312	 0.233154	 20.942	 0	 230
313	 0.237465	 20.942	 0	 231
314	 0.241028	 20.942	 0	 230
315	 0.244007	 20.942	 0	 231
316	 0.255204	 20.942	 0	 232
317	 0.261517	 20.942	 0	 233
318	 0.262321	 20.942	 0	 234
319	 0.285439	 20.942	 0	 233
320	 0.285667	 20.942	 0	 234
321	 0.287429	 20.942	 0	 234
322	 0.306194	 20.942	 0	 235
323	 0.314945	 20.942	 0	 236
324	 0.3395	 20.942	 0	 235
325	 0.350186	 20.942	 0	 235
326	 0.378826	 20.942	 0	 235
327	 0.378826	 20.942	 0	 234
328	 0.387022	 20.942	 0	 235
329	 0.395429	 20.942	 0	 235
330	 0.402874	 20.942	 0	 234
331	 0.414979	 20.942	 0	 235
332	 0.419557	 9.48837	 0	 236
333	 0.425663	 9.48837	 0	 236
334	 0.42866	 9.48837	 0	 236
335	 0.441229	 9.48837	 0	 235
336	 0.454176	 9.48837	 0	 235
337	 0.468856	 9.48837	 0	 234
338	 0.500952	 9.48837	 0	 234
339	 0.501559	 9.48837	 0	 234
340	 0.51378	 9.48837	 0	 233
341	 0.545644	 9.48837	 0	 234
342	 0.562146	 9.48837	 0	 234
343	 0.57179	 9.48837	 0	 233
344	 0.585731	 9.48837	 0	 232
345	 0.595948	 9.48837	 0	 233
346	 0.612182	 9.48837	 0	 232
347	 0.642228	 9.05066	 0	 233
348	 0.661185	 9.05066	 0	 232
349	 0.676454	 9.05066	 0	 233
350	 0.678388	 9.05066	 0	 232
351	 0.679409	 9.05066	 0	 233
352	 0.680886	 9.05066	 0	 234
353	 0.722838	 9.05066	 0	 235
354	 0.725345	 9.05066	 0	 235
355	 0.733626	 9.05066	 0	 234
356	 0.772405	 9.05066	 0	 235
357	 0.775254	 9.05066	 0	 234
358	 0.807882	 9.05066	 0	 234
359	 0.830925	 9.05066	 0	 234
360	 0.838057	 9.05066	 0	 235
361	 0.847364	 9.05066	 0	 236
362	 0.863867	 9.05066	 0	 235
363	 0.866781	 9.05066	 0	 235
364	 0.878193	 9.05066	 0	 234
365	 0.901144	 9.05066	 0	 233
366	 0.90807	 9.05066	 0	 232
367	 0.908952	 9.05066	 0	 233
368	 0.910742	 9.05066	 0	 233
369	 0.922028	 8.27351	 0	 234
370	 0.955275	 8.27351	 0	 235
371	 1.01912	 8.27351	 0	 236
372	 1.02413	 8.27351	 0	 236
373	 1.02977	 8.27351	 0	 237
374	 1.03105	 8.27351	 0	 237
375	 1.03653	 8.27351	 0	 238
376	 1.06804	 8.27351	 0	 238
377	 1.07009	 8.27351	 0	 238
378	 1.07356	 8.27351	 0	 238
379	 1.07643	 8.27351	 0	 237
380	 1.07884	 8.27351	 0	 236
381	 1.0875	 8.27351	 0	 237
382	 1.08811	 8.27351	 0	 238
383	 1.1291	 8.27351	 0	 237
384	 1.13828	 8.27351	 0	 237
385	 1.14739	 8.27351	 0	 238
386	 1.16649	 8.27351	 0	 239
387	 1.17397	 8.27351	 0	 238
388	 1.20697	 8.27351	 0	 237
389	 1.21823	 8.27351	 0	 236
390	 1.22763	 8.27351	 0	 237
391	 1.23462	 8.27351	 0	 238
392	 1.24243	 8.27351	 0	 239
393	 1.25118	 8.27351	 0	 238
394	 1.27285	 8.27351	 0	 239
395	 1.31512	 8.27351	 0	 239
396	 1.3169	 8.27351	 0	 238
397	 1.32166	 8.27351	 0	 239
398	 1.32927	 8.27351	 0	 238
399	 1.43254	 8.27351	 0	 237
400	 1.45996	 8.27351	 0	 236
401	 1.46229	 8.27351	 0	 236
402	 1.46636	 8.27351	 0	 237
403	 1.47743	 8.27351	 0	 236
404	 1.48921	 8.27351	 0	 235
405	 1.49285	 8.27351	 0	 234
406	 1.52892	 8.27351	 0	 235
407	 1.5322	 8.27351	 0	 234
408	 1.54225	 8.27351	 0	 233
409	 1.56511	 8.27351	 0	 232
410	 1.57494	 8.27351	 0	 233
411	 1.59551	 8.27351	 0	 233
412	 1.60237	 8.27351	 0	 233
413	 1.61593	 8.27351	 0	 234
414	 1.62939	 8.27351	 0	 235
415	 1.64438	 8.27351	 0	 234
416	 1.68394	 8.27351	 0	 235
417	 1.71092	 8.27351	 0	 235
418	 1.75614	 8.27351	 0	 235
419	 1.75614	 8.27351	 0	 234
420	 1.76688	 8.27351	 0	 233
421	 1.7697	 8.27351	 0	 234
422	 1.77297	 8.27351	 0	 233
423	 1.80304	 8.27351	 0	 232
424	 1.84742	 8.27351	 0	 233
425	 1.87448	 8.27351	 0	 234
426	 1.89921	 8.27351	 0	 233
427	 1.90926	 8.27351	 0	 234
428	 1.95939	 8.27351	 0	 235
429	 1.96558	 8.27351	 0	 236
430	 2.00306	 8.27351	 0	 237
431	 2.02007	 8.27351	 0	 238
432	 2.05978	 8.27351	 0	 237
433	 2.0616	 8.27351	 0	 238
434	 2.10372	 8.27351	 0	 239
435	 2.12829	 8.27351	 0	 240
436	 2.15786	 8.27351	 0	 240
437	 2.17649	 8.27351	 0	 240
438	 2.17982	 8.27351	 0	 240
439	 2.18626	 8.27351	 0	 240
440	 2.21527	 8.27351	 0	 240
441	 2.22529	 8.27351	 0	 239
442	 2.24552	 8.27351	 0	 240
443	 2.27729	 8.27351	 0	 240
444	 2.2774	 8.27351	 0	 241
445	 2.33974	 8.27351	 0	 242
446	 2.34991	 8.27351	 0	 243
447	 2.39393	 8.27351	 0	 242
448	 2.43207	 8.27351	 0	 243
449	 2.43295	 8.27351	 0	 242
450	 2.44953	 8.27351	 0	 243
451	 2.4564	 8.27351	 0	 244
452	 2.52372	 8.27351	 0	 243
453	 2.53037	 8.27351	 0	 242
454	 2.54765	 8.27351	 0	 243
455	 2.55918	 8.27351	 0	 243
456	 2.63259	 8.27351	 0	 242
457	 2.65748	 8.27351	 0	 243
458	 2.6654	 8.27351	 0	 244
459	 2.69308	 8.27351	 0	 245
460	 2.69354	 8.27351	 0	 245
461	 2.70946	 8.27351	 0	 246
462	 2.73618	 8.27351	 0	 246
463	 2.74307	 8.27351	 0	 247
464	 2.75972	 8.27351	 0	 248
465	 2.78468	 8.27351	 0	 249
466	 2.78989	 8.27351	 0	 250
467	 2.79085	 8.27351	 0	 251
468	 2.79172	 8.27351	 0	 252
469	 2.81779	 8.27351	 0	 252
470	 2.8189	 8.27351	 0	 253
471	 2.82339	 8.27351	 0	 252
472	 2.83583	 8.27351	 0	 253
473	 2.8405	 8.27351	 0	 252
474	 2.84354	 8.27351	 0	 253
475	 2.88185	 8.27351	 0	 254
476	 2.8858	 8.27351	 0	 254
477	 2.91513	 8.27351	 0	 254
478	 2.93557	 8.27351	 0	 255
479	 2.94675	 8.27351	 0	 256
480	 2.95401	 8.27351	 0	 256
481	 2.96916	 8.27351	 0	 257
482	 2.98309	 8.27351	 0	 258
483	 2.98772	 8.27351	 0	 257
484	 2.99838	 8.27351	 0	 258
485	 3.00781	 8.27351	 0	 259
486	 3.01769	 8.27351	 0	 259
487	 3.02414	 8.27351	 0	 260
488	 3.07231	 8.27351	 0	 260
489	 3.07744	 8.27351	 0	 259
490	 3.10282	 8.27351	 0	 260
491	 3.11158	 8.27351	 0	 261
492	 3.11207	 8.27351	 0	 261
493	 3.11211	 8.27351	 0	 260
494	 3.12454	 8.27351	 0	 261
495	 3.13635	 8.27351	 0	 262
496	 3.13907	 8.27351	 0	 263
497	 3.15815	 8.27351	 0	 262
498	 3.16284	 8.27351	 0	 263
499	 3.17674	 8.27351	 0	 264
500	 3.20561	 8.27351	 0	 265
501	 3.22426	 8.27351	 0	 266
502	 3.23262	 8.27351	 0	 266
503	 3.24694	 8.27351	 0	 267
504	 3.24708	 8.27351	 0	 268
505	 3.26516	 8.27351	 0	 269
506	 3.27816	 8.27351	 0	 270
507	 3.29035	 8.27351	 0	 269
508	 3.30037	 8.27351	 0	 270
509	 3.31867	 8.27351	 0	 270
510	 3.31974	 8.27351	 0	 271
511	 3.32981	 8.27351	 0	 272
512	 3.34635	 8.27351	 0	 273
513	 3.35022	 8.27351	 0	 274
514	 3.35983	 8.27351	 0	 275
515	 3.41181	 8.27351	 0	 276
516	 3.44663	 8.27351	 0	 277
517	 3.45036	 8.27351	 0	 278
518	 3.46073	 8.27351	 0	 279
519	 3.47106	 8.27351	 0	 279
520	 3.47918	 8.27351	 0	 280
521	 3.49395	 8.27351	 0	 280
522	 3.52798	 8.27351	 0	 281
523	 3.53453	 8.27351	 0	 281
524	 3.54582	 8.27351	 0	 281
525	 3.55657	 8.27351	 0	 282
526	 3.58572	 8.27351	 0	 283
527	 3.6009	 8.27351	 0	 284
528	 3.60468	 8.27351	 0	 285
529	 3.65017	 8.27351	 0	 286
530	 3.65731	 8.27351	 0	 285
531	 3.66283	 8.27351	 0	 286
532	 3.70516	 8.27351	 0	 287
533	 3.75049	 8.27351	 0	 287
534	 3.7724	 8.27351	 0	 288
535	 3.78018	 8.27351	 0	 289
536	 3.78673	 8.27351	 0	 290
537	 3.79807	 8.27351	 0	 291
538	 3.80323	 8.27351	 0	 290
539	 3.8055	 8.27351	 0	 291
540	 3.81376	 8.27351	 0	 292
541	 3.81751	 8.27351	 0	 292
542	 3.8309	 8.27351	 0	 292
543	 3.86934	 8.27351	 0	 292
544	 3.89093	 8.27351	 0	 293
545	 3.91527	 8.27351	 0	 294
546	 3.92483	 8.27351	 0	 295
547	 3.92799	 8.27351	 0	 296
548	 3.94798	 8.27351	 0	 296
549	 3.95441	 8.27351	 0	 297
550	 3.96427	 8.27351	 0	 297
551	 3.9655	 8.27351	 0	 297
552	 3.97173	 8.27351	 0	 298
553	 3.97374	 8.27351	 0	 299
554	 3.99819	 8.27351	 0	 300
555	 4.00527	 8.27351	 0	 301
556	 4.02251	 8.27351	 0	 302
557	 4.02672	 8.27351	 0	 303
558	 4.05084	 8.27351	 0	 302
559	 4.05953	 8.27351	 0	 303
560	 4.09732	 8.27351	 0	 304
561	 4.10466	 8.27351	 0	 304
562	 4.11022	 8.27351	 0	 305
563	 4.11875	 8.27351	 0	 305
564	 4.12282	 8.27351	 0	 304
565	 4.12822	 8.27351	 0	 305
566	 4.16165	 8.27351	 0	 306
567	 4.16892	 8.27351	 0	 306
568	 4.17339	 8.27351	 0	 305
569	 4.17412	 8.27351	 0	 306
570	 4.17977	 8.27351	 0	 307
571	 4.1956	 8.27351	 0	 308
572	 4.20355	 8.27351	 0	 309
573	 4.23743	 8.27351	 0	 310
574	 4.25126	 8.27351	 0	 310
575	 4.26047	 8.27351	 0	 311
576	 4.2817	 8.27351	 0	 312
577	 4.28322	 8.27351	 0	 313
578	 4.28594	 8.27351	 0	 314
579	 4.30613	 8.27351	 0	 315
580	 4.31642	 8.27351	 0	 316
581	 4.32567	 8.27351	 0	 316
582	 4.32919	 8.27351	 0	 316
583	 4.33188	 8.27351	 0	 317
584	 4.3628	 8.27351	 0	 317
585	 4.36738	 8.27351	 0	 317
586	 4.41554	 8.27351	 0	 317
587	 4.41916	 8.27351	 0	 316
588	 4.42979	 8.27351	 0	 317
589	 4.44177	 8.27351	 0	 318
590	 4.44745	 8.27351	 0	 318
591	 4.44916	 8.27351	 0	 318
592	 4.45034	 8.27351	 0	 319
593	 4.45981	 8.27351	 0	 320
594	 4.48058	 8.27351	 0	 320
595	 4.50072	 8.27351	 0	 320
596	 4.54027	 8.27351	 0	 319
597	 4.55611	 8.27351	 0	 320
598	 4.55764	 8.27351	 0	 321
599	 4.55946	 8.27351	 0	 320
600	 4.57627	 8.27351	 0	 320
601	 4.58536	 8.27351	 0	 319
602	 4.60047	 8.27351	 0	 319
603	 4.6095	 8.27351	 0	 319
604	 4.61101	 8.27351	 0	 320
605	 4.612	 8.27351	 0	 321
606	 4.61202	 8.27351	 0	 322
607	 4.61756	 8.27351	 0	 323
608	 4.62136	 8.27351	 0	 324
609	 4.62442	 8.27351	 0	 325
610	 4.62595	 8.27351	 0	 326
611	 4.62969	 8.27351	 0	 327
612	 4.64497	 8.27351	 0	 326
613	 4.64748	 8.27351	 0	 326
614	 4.65084	 8.27351	 0	 327
615	 4.65438	 8.27351	 0	 327
616	 4.65532	 8.27351	 0	 328
617	 4.6618	 8.27351	 0	 327
618	 4.66612	 8.27351	 0	 327
619	 4.67566	 8.27351	 0	 327
620	 4.68448	 8.27351	 0	 328
621	 4.69705	 8.27351	 0	 328
622	 4.72679	 8.27351	 0	 328
623	 4.73437	 8.27351	 0	 329
624	 4.75071	 8.27351	 0	 330
625	 4.76779	 8.27351	 0	 331
626	 4.77844	 8.27351	 0	 332
627	 4.79208	 8.27351	 0	 332
628	 4.80202	 8.27351	 0	 332
629	 4.80353	 8.27351	 0	 331
630	 4.80386	 8.27351	 0	 330
631	 4.83249	 8.27351	 0	 330
632	 4.86801	 8.27351	 0	 330
633	 4.87031	 7.75762	 0	 331
634	 4.87108	 7.75762	 0	 332
635	 4.87916	 7.75762	 0	 332
636	 4.88683	 7.75762	 0	 333
637	 4.88779	 7.75762	 0	 334
638	 4.90754	 7.75762	 0	 334
639	 4.91057	 7.75762	 0	 334
640	 4.92274	 7.75762	 0	 333
641	 4.92331	 7.75762	 0	 334
642	 4.92967	 7.75762	 0	 333
643	 4.93095	 7.75762	 0	 332
644	 4.93453	 7.75762	 0	 331
645	 4.93478	 7.75762	 0	 332
646	 4.94217	 7.75762	 0	 331
647	 4.94268	 7.75762	 0	 332
648	 4.94807	 7.75762	 0	 332
649	 4.95249	 7.75762	 0	 331
650	 4.95282	 7.75762	 0	 332
651	 4.95384	 7.75762	 0	 332
652	 4.97363	 7.75762	 0	 331
653	 4.998	 7.75762	 0	 332
654	 5.00025	 7.75762	 0	 331
655	 5.01116	 7.74795	 0	 332
656	 5.01212	 7.74795	 0	 333
657	 5.02442	 7.74795	 0	 332
658	 5.02753	 7.74795	 0	 331
659	 5.02788	 7.74795	 0	 332
660	 5.02864	 7.74795	 0	 333
661	 5.03331	 7.74795	 0	 332
662	 5.04958	 7.74795	 0	 332
663	 5.07032	 7.69693	 0	 333
664	 5.07877	 7.69693	 0	 333
665	 5.08373	 7.69693	 0	 334
666	 5.08688	 7.69693	 0	 335
667	 5.0878	 7.69693	 0	 336
668	 5.10854	 7.696	 0	 337
669	 5.11285	 7.696	 0	 338
670	 5.11358	 7.696	 0	 339
671	 5.12319	 7.696	 0	 340
672	 5.12511	 7.696	 0	 341
673	 5.12602	 7.696	 0	 342
674	 5.12677	 7.696	 0	 341
675	 5.13885	 7.696	 0	 342
676	 5.1397	 7.696	 0	 343
677	 5.15003	 7.696	 0	 342
678	 5.15043	 7.696	 0	 342
679	 5.15605	 7.696	 0	 343
680	 5.15741	 7.696	 0	 344
681	 5.15958	 7.696	 0	 343
682	 5.17454	 7.696	 0	 344
683	 5.17896	 7.696	 0	 345
684	 5.1802	 7.696	 0	 346
685	 5.1855	 7.696	 0	 347
686	 5.18738	 7.696	 0	 346
687	 5.19335	 7.696	 0	 345
688	 5.19645	 7.696	 0	 346
689	 5.20227	 7.696	 0	 347
690	 5.20929	 7.696	 0	 348
691	 5.21771	 7.696	 0	 347
692	 5.22415	 7.696	 0	 348
693	 5.23948	 7.61646	 0	 349
694	 5.24382	 7.61646	 0	 348
695	 5.24823	 7.61646	 0	 349
696	 5.26801	 7.61646	 0	 350
697	 5.26914	 7.61646	 0	 351
698	 5.27286	 7.61646	 0	 351
699	 5.27771	 7.61026	 0	 352
700	 5.28392	 7.61026	 0	 353
701	 5.28645	 7.61026	 0	 354
702	 5.29161	 7.61026	 0	 355
703	 5.29262	 7.61026	 0	 354
704	 5.29617	 7.61026	 0	 355
705	 5.30365	 7.61026	 0	 356
706	 5.30567	 7.61026	 0	 355
707	 5.30829	 7.61026	 0	 356
708	 5.32666	 7.61026	 0	 357
709	 5.3283	 7.61026	 0	 356
710	 5.33238	 7.61026	 0	 356
711	 5.34129	 7.61026	 0	 357
712	 5.34761	 7.61026	 0	 356
713	 5.34813	 7.61026	 0	 357
714	 5.35259	 7.61026	 0	 358
715	 5.35284	 7.61026	 0	 359
716	 5.35687	 7.61026	 0	 360
717	 5.35754	 7.61026	 0	 361
718	 5.36223	 7.61026	 0	 362
719	 5.36805	 7.61026	 0	 363
720	 5.37151	 7.61026	 0	 364
721	 5.37253	 7.61026	 0	 365
722	 5.38043	 7.61026	 0	 366
723	 5.38347	 7.61026	 0	 367
724	 5.38399	 7.61026	 0	 368
725	 5.38668	 7.61026	 0	 368
726	 5.3971	 7.61026	 0	 367
727	 5.39794	 7.61026	 0	 366
728	 5.39819	 7.61026	 0	 367
729	 5.41232	 7.61026	 0	 368
730	 5.41237	 7.61026	 0	 369
731	 5.41428	 7.61026	 0	 369
732	 5.43179	 7.61026	 0	 370
733	 5.43244	 7.61026	 0	 370
734	 5.44497	 7.61026	 0	 370
735	 5.44508	 7.61026	 0	 371
736	 5.45329	 7.61026	 0	 372
737	 5.46412	 7.61026	 0	 372
738	 5.47315	 7.61026	 0	 371
739	 5.48034	 7.61026	 0	 372
740	 5.48395	 7.61026	 0	 372
741	 5.4914	 7.61026	 0	 373
742	 5.49575	 7.61026	 0	 373
743	 5.49671	 7.61026	 0	 373
744	 5.50188	 7.61026	 0	 374
745	 5.50226	 7.61026	 0	 374
746	 5.51196	 7.61026	 0	 375
747	 5.52976	 7.61026	 0	 376
748	 5.53849	 7.61026	 0	 377
749	 5.54362	 7.61026	 0	 378
750	 5.54408	 7.61026	 0	 378
751	 5.54647	 7.61026	 0	 378
752	 5.55415	 7.61026	 0	 379
753	 5.55492	 7.61026	 0	 380
754	 5.55497	 7.61026	 0	 379
755	 5.56028	 7.61026	 0	 380
756	 5.56068	 7.61026	 0	 381
757	 5.56461	 7.61026	 0	 382
758	 5.57484	 7.61026	 0	 382
759	 5.58363	 7.61026	 0	 383
760	 5.58365	 7.61026	 0	 383
761	 5.58468	 7.61026	 0	 384
762	 5.58569	 7.61026	 0	 384
763	 5.58798	 7.61026	 0	 384
764	 5.59123	 7.61026	 0	 384
765	 5.59249	 7.61026	 0	 385
766	 5.60815	 7.61026	 0	 386
767	 5.61845	 7.61026	 0	 386
768	 5.6192	 7.61026	 0	 387
769	 5.62552	 7.61026	 0	 388
770	 5.62565	 7.61026	 0	 389
771	 5.62911	 7.61026	 0	 390
772	 5.6311	 7.61026	 0	 391
773	 5.63141	 7.61026	 0	 392
774	 5.63453	 7.61026	 0	 392
775	 5.6373	 7.61026	 0	 391
776	 5.63914	 7.61026	 0	 391
777	 5.64052	 7.61026	 0	 392
778	 5.6423	 7.61026	 0	 393
779	 5.64401	 7.61026	 0	 394
780	 5.64791	 7.61026	 0	 393
781	 5.64823	 7.61026	 0	 394
782	 5.65766	 7.61026	 0	 395
783	 5.66495	 7.61026	 0	 396
784	 5.66536	 7.61026	 0	 395
785	 5.6769	 7.61026	 0	 394
786	 5.67908	 7.61026	 0	 393
787	 5.67954	 7.61026	 0	 394
788	 5.68824	 7.61026	 0	 394
789	 5.69063	 7.61026	 0	 395
790	 5.6911	 7.61026	 0	 394
791	 5.69529	 7.61026	 0	 394
792	 5.70212	 7.61026	 0	 395
793	 5.70269	 7.61026	 0	 395
794	 5.70727	 7.61026	 0	 394
795	 5.71124	 7.61026	 0	 395
796	 5.71129	 7.61026	 0	 396
797	 5.71576	 7.61026	 0	 395
798	 5.71689	 7.61026	 0	 396
799	 5.73075	 7.61026	 0	 397
800	 5.7324	 7.61026	 0	 398
801	 5.73978	 7.61026	 0	 397
802	 5.747	 7.61026	 0	 398
803	 5.75044	 7.61026	 0	 397
804	 5.75675	 7.61026	 0	 397
805	 5.7594	 7.61026	 0	 398
806	 5.7608	 7.61026	 0	 397
807	 5.76989	 7.61026	 0	 398
808	 5.77594	 7.61026	 0	 398
809	 5.77801	 7.61026	 0	 399
810	 5.78928	 7.61026	 0	 400
811	 5.79568	 7.61026	 0	 399
812	 5.79594	 7.61026	 0	 398
813	 5.79692	 7.61026	 0	 397
814	 5.80289	 7.61026	 0	 396
815	 5.80485	 7.61026	 0	 397
816	 5.80579	 7.61026	 0	 398
817	 5.81444	 7.61026	 0	 399
818	 5.82122	 7.61026	 0	 398
819	 5.82125	 7.61026	 0	 399
820	 5.82167	 7.61026	 0	 398
821	 5.82219	 7.61026	 0	 398
822	 5.82494	 7.61026	 0	 397
823	 5.82781	 7.61026	 0	 397
824	 5.84263	 7.61026	 0	 398
825	 5.85924	 7.61026	 0	 399
826	 5.86233	 7.61026	 0	 400
827	 5.86397	 7.61026	 0	 401
828	 5.86495	 7.61026	 0	 402
829	 5.86864	 7.61026	 0	 401
830	 5.87228	 7.61026	 0	 400
831	 5.87363	 7.61026	 0	 400
832	 5.87465	 7.61026	 0	 399
833	 5.87668	 7.61026	 0	 400
834	 5.88195	 7.61026	 0	 399
835	 5.88635	 7.61026	 0	 398
836	 5.89537	 7.61026	 0	 397
837	 5.89605	 7.61026	 0	 398
838	 5.9011	 7.61026	 0	 399
839	 5.90202	 7.61026	 0	 398
840	 5.90834	 7.61026	 0	 397
841	 5.90972	 7.61026	 0	 398
842	 5.91024	 7.61026	 0	 399
843	 5.91263	 7.61026	 0	 398
844	 5.91299	 7.61026	 0	 397
845	 5.91991	 7.61026	 0	 398
846	 5.92372	 7.61026	 0	 399
847	 5.92467	 7.61026	 0	 400
848	 5.92803	 7.61026	 0	 401
849	 5.92846	 7.61026	 0	 400
850	 5.92964	 7.61026	 0	 401
851	 5.9341	 7.61026	 0	 402
852	 5.93527	 7.61026	 0	 402
853	 5.93981	 7.61026	 0	 402
854	 5.94445	 7.61026	 0	 402
855	 5.95136	 7.61026	 0	 401
856	 5.95282	 7.61026	 0	 402
857	 5.9555	 7.61026	 0	 401
858	 5.95723	 7.61026	 0	 400
859	 5.95873	 7.61026	 0	 401
860	 5.9677	 7.61026	 0	 400
861	 5.96771	 7.61026	 0	 401
862	 5.96935	 7.61026	 0	 401
863	 5.97152	 7.61026	 0	 402
864	 5.97375	 7.61026	 0	 403
865	 5.97651	 7.61026	 0	 404
866	 5.98161	 7.61026	 0	 405
867	 5.98195	 7.61026	 0	 406
868	 5.98205	 7.61026	 0	 405
869	 5.98738	 7.61026	 0	 404
870	 5.9945	 7.61026	 0	 405
871	 5.99553	 7.61026	 0	 405
872	 6.00473	 7.61026	 0	 404
873	 6.00629	 7.61026	 0	 404
874	 6.02434	 7.61026	 0	 405
875	 6.02444	 7.61026	 0	 406
876	 6.02538	 7.61026	 0	 407
877	 6.02629	 7.61026	 0	 406
878	 6.03204	 7.61026	 0	 406
879	 6.03521	 7.61026	 0	 407
880	 6.0421	 7.61026	 0	 406
881	 6.04804	 7.61026	 0	 406
882	 6.06153	 7.61026	 0	 407
883	 6.06293	 7.61026	 0	 408
884	 6.063	 7.61026	 0	 409
885	 6.06901	 7.61026	 0	 408
886	 6.07451	 7.61026	 0	 409
887	 6.08083	 7.61026	 0	 410
888	 6.08212	 7.61026	 0	 411
889	 6.08718	 7.61026	 0	 412
890	 6.08813	 7.61026	 0	 412
891	 6.08852	 7.61026	 0	 412
892	 6.08973	 7.61026	 0	 413
893	 6.09547	 7.61026	 0	 413
894	 6.09583	 7.61026	 0	 413
895	 6.09647	 7.61026	 0	 413
896	 6.09775	 7.61026	 0	 412
897	 6.10285	 7.61026	 0	 413
898	 6.10602	 7.61026	 0	 414
899	 6.10691	 7.61026	 0	 413
900	 6.10987	 7.61026	 0	 412
901	 6.11179	 7.61026	 0	 413
902	 6.11676	 7.61026	 0	 413
903	 6.11879	 7.61026	 0	 414
904	 6.13195	 7.61026	 0	 415
905	 6.13222	 7.61026	 0	 416
906	 6.13895	 7.61026	 0	 417
907	 6.14539	 7.61026	 0	 418
908	 6.1487	 7.61026	 0	 419
909	 6.1504	 7.61026	 0	 420
910	 6.1535	 7.61026	 0	 421
911	 6.15647	 7.61026	 0	 422
912	 6.16135	 7.61026	 0	 422
913	 6.16219	 7.61026	 0	 423
914	 6.16359	 7.61026	 0	 422
915	 6.16376	 7.61026	 0	 423
916	 6.1692	 7.61026	 0	 423
917	 6.16962	 7.61026	 0	 422
918	 6.17736	 7.61026	 0	 421
919	 6.18426	 7.61026	 0	 420
920	 6.18882	 7.61026	 0	 419
921	 6.2019	 7.61026	 0	 418
922	 6.21026	 7.61026	 0	 419
923	 6.21233	 7.61026	 0	 419
924	 6.2133	 7.61026	 0	 419
925	 6.21462	 7.61026	 0	 418
926	 6.22017	 7.61026	 0	 417
927	 6.22129	 7.61026	 0	 418
928	 6.23062	 7.61026	 0	 418
929	 6.23158	 7.61026	 0	 417
930	 6.23283	 7.61026	 0	 418
931	 6.23285	 7.61026	 0	 417
932	 6.23337	 7.61026	 0	 416
933	 6.23532	 7.61026	 0	 415
934	 6.23641	 7.61026	 0	 416
935	 6.24125	 7.61026	 0	 417
936	 6.24408	 7.61026	 0	 418
937	 6.24501	 7.61026	 0	 417
938	 6.25678	 7.61026	 0	 417
939	 6.25771	 7.61026	 0	 416
940	 6.25971	 7.61026	 0	 417
941	 6.2642	 7.61026	 0	 416
942	 6.26465	 7.61026	 0	 416
943	 6.26853	 7.61026	 0	 417
944	 6.27328	 7.61026	 0	 417
945	 6.27371	 7.61026	 0	 416
946	 6.27756	 7.61026	 0	 415
947	 6.28026	 7.61026	 0	 414
948	 6.28026	 7.61026	 0	 413
949	 6.29101	 7.61026	 0	 414
950	 6.29391	 7.61026	 0	 413
951	 6.29479	 7.61026	 0	 413
952	 6.29635	 7.61026	 0	 412
953	 6.29845	 7.61026	 0	 411
954	 6.30835	 7.61026	 0	 412
955	 6.3087	 7.61026	 0	 412
956	 6.31381	 7.61026	 0	 413
957	 6.31383	 7.61026	 0	 412
958	 6.31495	 7.61026	 0	 411
959	 6.31563	 7.61026	 0	 410
960	 6.31672	 7.61026	 0	 409
961	 6.31919	 7.61026	 0	 408
962	 6.3208	 7.61026	 0	 409
963	 6.33896	 7.61026	 0	 410
964	 6.34228	 7.61026	 0	 410
965	 6.34651	 7.61026	 0	 409
966	 6.35939	 7.61026	 0	 408
967	 6.36382	 7.61026	 0	 407
968	 6.37096	 7.61026	 0	 406
969	 6.38139	 7.61026	 0	 406
970	 6.38731	 7.61026	 0	 407
971	 6.39613	 7.61026	 0	 408
972	 6.39658	 7.61026	 0	 407
973	 6.39996	 7.61026	 0	 408
974	 6.40019	 7.61026	 0	 407
975	 6.40209	 7.61026	 0	 406
976	 6.40229	 7.61026	 0	 405
977	 6.40559	 7.61026	 0	 404
978	 6.40796	 7.61026	 0	 403
979	 6.41205	 7.61026	 0	 403
980	 6.4142	 7.61026	 0	 402
981	 6.42973	 7.61026	 0	 401
982	 6.42975	 7.61026	 0	 400
983	 6.4315	 7.61026	 0	 399
984	 6.43306	 7.61026	 0	 398
985	 6.43897	 7.61026	 0	 397
986	 6.44814	 7.61026	 0	 396
987	 6.44869	 7.61026	 0	 395
988	 6.45765	 7.61026	 0	 394
989	 6.46108	 7.61026	 0	 393
990	 6.46988	 7.61026	 0	 392
991	 6.47107	 7.61026	 0	 393
992	 6.47234	 7.61026	 0	 394
993	 6.48276	 7.61026	 0	 395
994	 6.48431	 7.61026	 0	 394
995	 6.4856	 7.61026	 0	 393
996	 6.48629	 7.61026	 0	 392
997	 6.48863	 7.61026	 0	 393
998	 6.49157	 7.61026	 0	 394
999	 6.492	 7.61026	 0	 394
1000	 6.49677	 7.61026	 0	 393
1001	 6.49734	 7.61026	 0	 394
1002	 6.50197	 7.61026	 0	 393
1003	 6.50537	 7.61026	 0	 393
1004	 6.50675	 7.61026	 0	 394
1005	 6.50733	 7.61026	 0	 393
1006	 6.51002	 7.61026	 0	 394
1007	 6.51162	 7.61026	 0	 393
1008	 6.51399	 7.61026	 0	 392
1009	 6.52243	 7.61026	 0	 393
1010	 6.52286	 7.61026	 0	 394
1011	 6.52578	 7.61026	 0	 393
1012	 6.52665	 7.61026	 0	 392
1013	 6.52728	 7.61026	 0	 391
1014	 6.52801	 7.61026	 0	 390
1015	 6.5286	 7.61026	 0	 389
1016	 6.53093	 7.61026	 0	 390
1017	 6.53274	 7.61026	 0	 390
1018	 6.53334	 7.61026	 0	 389
1019	 6.53543	 7.61026	 0	 388
1020	 6.53602	 7.61026	 0	 387
1021	 6.53836	 7.61026	 0	 386
1022	 6.54011	 7.61026	 0	 385
1023	 6.54555	 7.61026	 0	 384
1024	 6.54603	 7.61026	 0	 385
1025	 6.54897	 7.61026	 0	 384
1026	 6.55431	 7.61026	 0	 383
1027	 6.55872	 7.61026	 0	 382
1028	 6.56265	 7.61026	 0	 382
1029	 6.56544	 7.61026	 0	 381
1030	 6.5656	 7.61026	 0	 382
1031	 6.57276	 7.61026	 0	 381
1032	 6.58253	 7.61026	 0	 380
1033	 6.5842	 7.61026	 0	 381
1034	 6.59453	 7.61026	 0	 380
1035	 6.59513	 7.61026	 0	 380
1036	 6.59888	 7.61026	 0	 381
1037	 6.60077	 7.61026	 0	 382
1038	 6.60084	 7.61026	 0	 381
1039	 6.6066	 7.61026	 0	 382
1040	 6.61047	 7.61026	 0	 383
1041	 6.61133	 7.61026	 0	 384
1042	 6.62335	 7.61026	 0	 384
1043	 6.62781	 7.61026	 0	 383
1044	 6.6312	 7.61026	 0	 382
1045	 6.6401	 7.61026	 0	 383
1046	 6.64368	 7.61026	 0	 382
1047	 6.64384	 7.61026	 0	 383
1048	 6.64488	 7.61026	 0	 382
1049	 6.64677	 7.61026	 0	 383
1050	 6.64764	 7.61026	 0	 384
1051	 6.65005	 7.61026	 0	 383
1052	 6.65865	 7.61026	 0	 382
1053	 6.65983	 7.61026	 0	 383
1054	 6.66774	 7.61026	 0	 382
1055	 6.67052	 7.61026	 0	 383
1056	 6.67825	 7.61026	 0	 382
1057	 6.67977	 7.61026	 0	 382
1058	 6.68233	 7.61026	 0	 381
1059	 6.68253	 7.61026	 0	 380
1060	 6.69057	 7.61026	 0	 381
1061	 6.69531	 7.61026	 0	 381
1062	 6.6999	 7.61026	 0	 382
1063	 6.70101	 7.61026	 0	 381
1064	 6.70478	 7.61026	 0	 381
1065	 6.72103	 7.61026	 0	 380
1066	 6.72181	 7.61026	 0	 381
1067	 6.72192	 7.61026	 0	 382
1068	 6.72438	 7.61026	 0	 383
1069	 6.7245	 7.61026	 0	 384
1070	 6.72926	 7.61026	 0	 384
1071	 6.73055	 7.61026	 0	 383
1072	 6.73169	 7.61026	 0	 382
1073	 6.73267	 7.61026	 0	 383
1074	 6.73277	 7.61026	 0	 382
1075	 6.73493	 7.61026	 0	 383
1076	 6.74171	 7.61026	 0	 382
1077	 6.74634	 7.61026	 0	 382
1078	 6.74761	 7.61026	 0	 382
1079	 6.74767	 7.61026	 0	 381
1080	 6.74836	 7.61026	 0	 382
1081	 6.74909	 7.61026	 0	 381
1082	 6.75135	 7.61026	 0	 380
1083	 6.75172	 7.61026	 0	 379
1084	 6.7568	 7.61026	 0	 378
1085	 6.75957	 7.61026	 0	 377
1086	 6.75964	 7.61026	 0	 378
1087	 6.75976	 7.61026	 0	 379
1088	 6.76222	 7.61026	 0	 380
1089	 6.76233	 7.61026	 0	 381
1090	 6.76859	 7.61026	 0	 380
1091	 6.77246	 7.61026	 0	 381
1092	 6.77258	 7.61026	 0	 382
1093	 6.77504	 7.61026	 0	 383
1094	 6.77516	 7.61026	 0	 384
1095	 6.77614	 7.61026	 0	 383
1096	 6.78219	 7.61026	 0	 382
1097	 6.78598	 7.61026	 0	 381
1098	 6.7883	 7.61026	 0	 380
1099	 6.7899	 7.61026	 0	 381
1100	 6.79002	 7.61026	 0	 382
1101	 6.79028	 7.61026	 0	 382
1102	 6.7915	 7.61026	 0	 383
1103	 6.79174	 7.61026	 0	 383
1104	 6.79202	 7.61026	 0	 384
1105	 6.7922	 7.61026	 0	 385
1106	 6.79223	 7.61026	 0	 385
1107	 6.79233	 7.61026	 0	 386
1108	 6.79396	 7.61026	 0	 387
1109	 6.79471	 7.61026	 0	 388
1110	 6.7962	 7.61026	 0	 387
1111	 6.7983	 7.61026	 0	 388
1112	 6.79921	 7.61026	 0	 387
1113	 6.8	 7.61026	 0	 388
1114	 6.80171	 7.61026	 0	 387
1115	 6.80511	 7.61026	 0	 386
1116	 6.80683	 7.61026	 0	 387
1117	 6.80688	 7.61026	 0	 386
1118	 6.80755	 7.61026	 0	 387
1119	 6.80953	 7.61026	 0	 388
1120	 6.81105	 7.61026	 0	 389
1121	 6.81196	 7.61026	 0	 390
1122	 6.81296	 7.61026	 0	 391
1123	 6.81351	 7.61026	 0	 392
1124	 6.81434	 7.61026	 0	 392
1125	 6.81439	 7.61026	 0	 393
1126	 6.8147	 7.61026	 0	 392
1127	 6.81562	 7.61026	 0	 393
1128	 6.81568	 7.61026	 0	 393
1129	 6.81898	 7.61026	 0	 394
1130	 6.82171	 7.61026	 0	 393
1131	 6.82254	 7.61026	 0	 394
1132	 6.82793	 7.61026	 0	 395
1133	 6.82794	 7.61026	 0	 396
1134	 6.8305	 7.61026	 0	 397
1135	 6.8317	 7.61026	 0	 397
1136	 6.83176	 7.61026	 0	 398
1137	 6.83178	 7.61026	 0	 397
1138	 6.83285	 7.61026	 0	 398
1139	 6.83292	 7.61026	 0	 398
1140	 6.83331	 7.61026	 0	 399
1141	 6.83389	 7.61026	 0	 399
1142	 6.83454	 7.61026	 0	 400
1143	 6.83524	 7.61026	 0	 400
1144	 6.83548	 7.61026	 0	 399
1145	 6.83746	 7.61026	 0	 400
1146	 6.83989	 7.61026	 0	 401
1147	 6.84075	 7.61026	 0	 401
1148	 6.84203	 7.61026	 0	 402
1149	 6.84489	 7.61026	 0	 401
1150	 6.84932	 7.61026	 0	 402
1151	 6.85126	 7.61026	 0	 403
1152	 6.85134	 7.61026	 0	 403
1153	 6.85198	 7.61026	 0	 404
1154	 6.85204	 7.61026	 0	 403
1155	 6.85218	 7.61026	 0	 402
1156	 6.85255	 7.61026	 0	 402
1157	 6.85287	 7.61026	 0	 403
1158	 6.85399	 7.61026	 0	 403
1159	 6.8541	 7.61026	 0	 404
1160	 6.85668	 7.61026	 0	 404
1161	 6.8567	 7.61026	 0	 405
1162	 6.85783	 7.61026	 0	 406
1163	 6.86096	 7.61026	 0	 407
1164	 6.86102	 7.61026	 0	 407
1165	 6.86137	 7.61026	 0	 407
1166	 6.86143	 7.61026	 0	 407
1167	 6.86272	 7.61026	 0	 407
1168	 6.86335	 7.61026	 0	 406
1169	 6.86388	 7.61026	 0	 407
1170	 6.86544	 7.61026	 0	 408
1171	 6.86775	 7.61026	 0	 407
1172	 6.86802	 7.61026	 0	 408
1173	 6.86884	 7.61026	 0	 409
1174	 6.86964	 7.61026	 0	 410
1175	 6.87069	 7.61026	 0	 410
1176	 6.87127	 7.61026	 0	 411
1177	 6.87562	 7.61026	 0	 411
1178	 6.87632	 7.61026	 0	 411
1179	 6.87851	 7.61026	 0	 412
1180	 6.87929	 7.61026	 0	 411
1181	 6.88035	 7.61026	 0	 411
1182	 6.88108	 7.61026	 0	 412
1183	 6.88164	 7.61026	 0	 412
1184	 6.8817	 7.61026	 0	 413
1185	 6.88292	 7.61026	 0	 413
1186	 6.88345	 7.61026	 0	 414
1187	 6.88366	 7.61026	 0	 414
1188	 6.88412	 7.61026	 0	 414
1189	 6.88512	 7.61026	 0	 413
1190	 6.88844	 7.61026	 0	 414
1191	 6.89057	 7.61026	 0	 415
1192	 6.89107	 7.61026	 0	 415
1193	 6.89216	 7.61026	 0	 416
1194	 6.89553	 7.61026	 0	 417
1195	 6.89727	 7.61026	 0	 418
1196	 6.89788	 7.61026	 0	 418
1197	 6.89896	 7.61026	 0	 418
1198	 6.89923	 7.61026	 0	 419
1199	 6.89984	 7.61026	 0	 420
1200	 6.90056	 7.61026	 0	 420
1201	 6.90154	 7.61026	 0	 419
1202	 6.90237	 7.61026	 0	 420
1203	 6.90289	 7.61026	 0	 421
1204	 6.90327	 7.61026	 0	 420
1205	 6.90543	 7.61026	 0	 420
1206	 6.9066	 7.61026	 0	 420
1207	 6.90688	 7.61026	 0	 419
1208	 6.90701	 7.61026	 0	 420
1209	 6.90964	 7.61026	 0	 420
1210	 6.90985	 7.61026	 0	 421
1211	 6.91025	 7.61026	 0	 420
1212	 6.91065	 7.61026	 0	 420
1213	 6.91186	 7.61026	 0	 420
1214	 6.91479	 7.61026	 0	 420
1215	 6.92007	 7.61026	 0	 421
1216	 6.92038	 7.61026	 0	 421
1217	 6.92097	 7.61026	 0	 420
1218	 6.92139	 7.61026	 0	 421
1219	 6.92166	 7.61026	 0	 422
1220	 6.92199	 7.61026	 0	 421
1221	 6.92221	 7.61026	 0	 421
1222	 6.92275	 7.61026	 0	 420
1223	 6.92376	 7.61026	 0	 420
1224	 6.92494	 7.61026	 0	 419
1225	 6.92611	 7.61026	 0	 419
1226	 6.92903	 7.61026	 0	 419
1227	 6.92932	 7.61026	 0	 419
1228	 6.93076	 7.61026	 0	 420
1229	 6.93457	 7.61026	 0	 421
1230	 6.93666	 7.61026	 0	 422
1231	 6.93914	 7.61026	 0	 422
1232	 6.93986	 7.61026	 0	 423
1233	 6.94042	 7.61026	 0	 424
1234	 6.94054	 7.61026	 0	 424
1235	 6.94132	 7.61026	 0	 425
1236	 6.94181	 7.61026	 0	 426
1237	 6.94194	 7.61026	 0	 426
1238	 6.94244	 7.61026	 0	 425
1239	 6.94329	 7.61026	 0	 424
1240	 6.94343	 7.61026	 0	 424
1241	 6.94348	 7.61026	 0	 423
1242	 6.94354	 7.61026	 0	 424
1243	 6.94619	 7.61026	 0	 424
1244	 6.94676	 7.61026	 0	 425
1245	 6.94682	 7.61026	 0	 425
1246	 6.95151	 7.61026	 0	 424
1247	 6.9518	 7.61026	 0	 423
1248	 6.95187	 7.61026	 0	 424
1249	 6.95363	 7.61026	 0	 425
1250	 6.95457	 7.61026	 0	 424
1251	 6.95617	 7.61026	 0	 424
1252	 6.95646	 7.61026	 0	 425
1253	 6.95793	 7.61026	 0	 426
1254	 6.9599	 7.61026	 0	 427
1255	 6.9604	 7.61026	 0	 428
1256	 6.96099	 7.61026	 0	 429
1257	 6.96187	 7.61026	 0	 429
1258	 6.96198	 7.61026	 0	 429
1259	 6.96212	 7.61026	 0	 429
1260	 6.96318	 7.61026	 0	 430
1261	 6.96535	 7.61026	 0	 431
1262	 6.96567	 7.61026	 0	 432
1263	 6.96961	 7.61026	 0	 432
1264	 6.97246	 7.61026	 0	 433
1265	 6.97379	 7.61026	 0	 433
1266	 6.97523	 7.61026	 0	 434
1267	 6.97866	 7.61026	 0	 434
1268	 6.98026	 7.61026	 0	 434
1269	 6.98049	 7.61026	 0	 435
1270	 6.98109	 7.61026	 0	 436
1271	 6.9813	 7.61026	 0	 437
1272	 6.98334	 7.61026	 0	 438
1273	 6.98422	 7.61026	 0	 438
1274	 6.9849	 7.61026	 0	 437
1275	 6.98531	 7.61026	 0	 438
1276	 6.9867	 7.61026	 0	 438
1277	 6.99139	 7.61026	 0	 437
1278	 6.99401	 7.61026	 0	 438
1279	 6.99454	 7.61026	 0	 437
1280	 6.99479	 7.61026	 0	 438
1281	 6.99481	 7.61026	 0	 437
1282	 6.99721	 7.61026	 0	 438
1283	 6.99852	 7.61026	 0	 438
1284	 7.00024	 7.61026	 0	 438
1285	 7.00063	 7.61026	 0	 439
1286	 7.00065	 7.61026	 0	 438
1287	 7.00111	 7.61026	 0	 437
1288	 7.0028	 7.61026	 0	 436
1289	 7.00333	 7.61026	 0	 435
1290	 7.00528	 7.61026	 0	 434
1291	 7.00567	 7.61026	 0	 433
1292	 7.00634	 7.61026	 0	 434
1293	 7.00774	 7.61026	 0	 434
1294	 7.01112	 7.61026	 0	 434
1295	 7.01309	 7.61026	 0	 433
1296	 7.01401	 7.61026	 0	 432
1297	 7.01434	 7.61026	 0	 433
1298	 7.01632	 7.61026	 0	 434
1299	 7.01794	 7.61026	 0	 433
1300	 7.02059	 7.61026	 0	 432
1301	 7.02098	 7.61026	 0	 431
1302	 7.02289	 7.61026	 0	 430
1303	 7.02308	 7.61026	 0	 429
1304	 7.02481	 7.61026	 0	 428
1305	 7.02531	 7.61026	 0	 427
1306	 7.02602	 7.61026	 0	 426
1307	 7.03108	 7.61026	 0	 425
1308	 7.03137	 7.61026	 0	 425
1309	 7.03164	 7.61026	 0	 424
1310	 7.03207	 7.61026	 0	 423
1311	 7.03233	 7.61026	 0	 424
1312	 7.03282	 7.61026	 0	 423
1313	 7.03374	 7.61026	 0	 424
1314	 7.0361	 7.61026	 0	 423
1315	 7.03717	 7.61026	 0	 424
1316	 7.03745	 7.61026	 0	 423
1317	 7.03758	 7.61026	 0	 424
1318	 7.03764	 7.61026	 0	 423
1319	 7.03996	 7.61026	 0	 423
1320	 7.04037	 7.61026	 0	 422
1321	 7.04482	 7.61026	 0	 421
1322	 7.04518	 7.61026	 0	 422
1323	 7.04639	 7.61026	 0	 421
1324	 7.04725	 7.61026	 0	 422
1325	 7.04748	 7.61026	 0	 423
1326	 7.04837	 7.61026	 0	 424
1327	 7.04909	 7.61026	 0	 423
1328	 7.05464	 7.61026	 0	 424
1329	 7.05634	 7.61026	 0	 423
1330	 7.05853	 7.61026	 0	 422
1331	 7.06164	 7.61026	 0	 423
1332	 7.06486	 7.61026	 0	 423
1333	 7.06498	 7.61026	 0	 424
1334	 7.06557	 7.61026	 0	 425
1335	 7.06608	 7.61026	 0	 426
1336	 7.06808	 7.61026	 0	 425
1337	 7.06813	 7.61026	 0	 426
1338	 7.06835	 7.61026	 0	 425
1339	 7.06841	 7.61026	 0	 426
1340	 7.06914	 7.61026	 0	 425
1341	 7.06936	 7.61026	 0	 424
1342	 7.07104	 7.61026	 0	 424
1343	 7.07226	 7.61026	 0	 423
1344	 7.07276	 7.61026	 0	 423
1345	 7.07398	 7.61026	 0	 422
1346	 7.0742	 7.61026	 0	 423
1347	 7.07792	 7.61026	 0	 422
1348	 7.0788	 7.61026	 0	 421
1349	 7.07903	 7.61026	 0	 420
1350	 7.08045	 7.61026	 0	 420
1351	 7.08066	 7.61026	 0	 419
1352	 7.0832	 7.61026	 0	 419
1353	 7.08415	 7.61026	 0	 418
1354	 7.08543	 7.61026	 0	 417
1355	 7.08579	 7.61026	 0	 416
1356	 7.08684	 7.61026	 0	 415
1357	 7.08717	 7.61026	 0	 414
1358	 7.08758	 7.61026	 0	 414
1359	 7.08816	 7.61026	 0	 413
1360	 7.08877	 7.61026	 0	 412
1361	 7.08988	 7.61026	 0	 411
1362	 7.09098	 7.61026	 0	 412
1363	 7.09188	 7.61026	 0	 411
1364	 7.09218	 7.61026	 0	 410
1365	 7.09358	 7.61026	 0	 410
1366	 7.09527	 7.61026	 0	 409
1367	 7.10116	 7.61026	 0	 410
1368	 7.10232	 7.61026	 0	 409
1369	 7.10419	 7.61026	 0	 408
1370	 7.10485	 7.61026	 0	 407
1371	 7.10703	 7.61026	 0	 406
1372	 7.10715	 7.61026	 0	 407
1373	 7.10763	 7.61026	 0	 406
1374	 7.10829	 7.61026	 0	 405
1375	 7.10875	 7.61026	 0	 404
1376	 7.11051	 7.61026	 0	 403
1377	 7.11198	 7.61026	 0	 403
1378	 7.11299	 7.61026	 0	 404
1379	 7.11583	 7.61026	 0	 403
1380	 7.11857	 7.61026	 0	 402
1381	 7.11887	 7.61026	 0	 401
1382	 7.11905	 7.61026	 0	 402
1383	 7.12187	 7.61026	 0	 401
1384	 7.12269	 7.61026	 0	 401
1385	 7.12279	 7.61026	 0	 402
1386	 7.1244	 7.61026	 0	 403
1387	 7.12512	 7.61026	 0	 402
1388	 7.12512	 7.61026	 0	 403
1389	 7.12514	 7.61026	 0	 402
1390	 7.12692	 7.61026	 0	 401
1391	 7.12801	 7.61026	 0	 400
1392	 7.12815	 7.61026	 0	 401
1393	 7.13072	 7.61026	 0	 400
1394	 7.13683	 7.61026	 0	 399
1395	 7.13696	 7.61026	 0	 400
1396	 7.13781	 7.61026	 0	 399
1397	 7.13862	 7.61026	 0	 400
1398	 7.14087	 7.61026	 0	 399
1399	 7.14316	 7.61026	 0	 398
1400	 7.14445	 7.61026	 0	 399
1401	 7.1468	 7.61026	 0	 398
1402	 7.14755	 7.61026	 0	 397
1403	 7.14926	 7.61026	 0	 396
1404	 7.15939	 7.61026	 0	 395
1405	 7.15951	 7.61026	 0	 396
1406	 7.16173	 7.61026	 0	 397
1407	 7.16176	 7.61026	 0	 396
1408	 7.16191	 7.61026	 0	 396
1409	 7.16369	 7.61026	 0	 397
1410	 7.16474	 7.61026	 0	 396
1411	 7.1648	 7.61026	 0	 395
1412	 7.16496	 7.61026	 0	 394
1413	 7.16513	 7.61026	 0	 393
1414	 7.16526	 7.61026	 0	 394
1415	 7.16581	 7.61026	 0	 394
1416	 7.16936	 7.61026	 0	 393
1417	 7.17108	 7.61026	 0	 393
1418	 7.17404	 7.61026	 0	 394
1419	 7.17466	 7.61026	 0	 395
1420	 7.17596	 7.61026	 0	 394
1421	 7.1763	 7.61026	 0	 393
1422	 7.17945	 7.61026	 0	 392
1423	 7.17973	 7.61026	 0	 391
1424	 7.18127	 7.61026	 0	 390
1425	 7.18253	 7.61026	 0	 389
1426	 7.18359	 7.61026	 0	 388
1427	 7.18419	 7.61026	 0	 387
1428	 7.18501	 7.61026	 0	 386
1429	 7.18866	 7.61026	 0	 385
1430	 7.19025	 7.61026	 0	 385
1431	 7.19031	 7.61026	 0	 385
1432	 7.19274	 7.61026	 0	 386
1433	 7.19287	 7.61026	 0	 387
1434	 7.1953	 7.61026	 0	 388
1435	 7.1965	 7.61026	 0	 387
1436	 7.19869	 7.61026	 0	 386
1437	 7.19885	 7.61026	 0	 385
1438	 7.19945	 7.61026	 0	 384
1439	 7.20144	 7.61026	 0	 383
1440	 7.20188	 7.61026	 0	 382
1441	 7.20391	 7.61026	 0	 381
1442	 7.208	 7.61026	 0	 382
1443	 7.20841	 7.61026	 0	 383
1444	 7.20854	 7.61026	 0	 384
1445	 7.20938	 7.61026	 0	 384
1446	 7.21119	 7.61026	 0	 385
1447	 7.21262	 7.61026	 0	 385
1448	 7.21461	 7.61026	 0	 386
1449	 7.21495	 7.61026	 0	 385
1450	 7.21642	 7.61026	 0	 386
1451	 7.21706	 7.61026	 0	 385
1452	 7.21738	 7.61026	 0	 384
1453	 7.21848	 7.61026	 0	 383
1454	 7.22119	 7.61026	 0	 382
1455	 7.22153	 7.61026	 0	 381
1456	 7.22468	 7.61026	 0	 380
1457	 7.22683	 7.61026	 0	 379
1458	 7.2278	 7.61026	 0	 380
1459	 7.23024	 7.61026	 0	 381
1460	 7.23123	 7.61026	 0	 382
1461	 7.23282	 7.61026	 0	 383
1462	 7.23385	 7.61026	 0	 382
1463	 7.23442	 7.61026	 0	 381
1464	 7.23474	 7.61026	 0	 381
1465	 7.23965	 7.61026	 0	 382
1466	 7.24001	 7.61026	 0	 383
1467	 7.24206	 7.61026	 0	 382
1468	 7.24221	 7.61026	 0	 381
1469	 7.24313	 7.61026	 0	 380
1470	 7.24331	 7.61026	 0	 380
1471	 7.24588	 7.61026	 0	 380
1472	 7.24737	 7.61026	 0	 379
1473	 7.24999	 7.61026	 0	 378
1474	 7.25159	 7.61026	 0	 377
1475	 7.2517	 7.61026	 0	 377
1476	 7.25418	 7.61026	 0	 378
1477	 7.25427	 7.61026	 0	 378
1478	 7.25522	 7.61026	 0	 377
1479	 7.25732	 7.61026	 0	 376
1480	 7.25842	 7.61026	 0	 375
1481	 7.25888	 7.61026	 0	 375
1482	 7.25993	 7.61026	 0	 375
1483	 7.2601	 7.61026	 0	 374
1484	 7.261	 7.61026	 0	 373
1485	 7.26153	 7.61026	 0	 372
1486	 7.26187	 7.61026	 0	 372
1487	 7.26207	 7.61026	 0	 372
1488	 7.26234	 7.61026	 0	 373
1489	 7.26471	 7.61026	 0	 372
1490	 7.26516	 7.61026	 0	 371
1491	 7.26803	 7.61026	 0	 371
1492	 7.26888	 7.61026	 0	 370
1493	 7.26985	 7.61026	 0	 369
1494	 7.27003	 7.61026	 0	 370
1495	 7.27127	 7.61026	 0	 369
1496	 7.27153	 7.61026	 0	 368
1497	 7.27157	 7.61026	 0	 367
1498	 7.27303	 7.61026	 0	 367
1499	 7.27975	 7.61026	 0	 366
1500	 7.27999	 7.61026	 0	 365
1501	 7.28343	 7.61026	 0	 364
1502	 7.28469	 7.61026	 0	 363
1503	 7.28518	 7.61026	 0	 362
1504	 7.28521	 7.61026	 0	 362
1505	 7.28604	 7.61026	 0	 361
1506	 7.28646	 7.61026	 0	 360
1507	 7.2865	 7.61026	 0	 359
1508	 7.28756	 7.61026	 0	 358
1509	 7.28941	 7.61026	 0	 359
1510	 7.29357	 7.61026	 0	 358
1511	 7.29475	 7.61026	 0	 357
1512	 7.29485	 7.61026	 0	 356
1513	 7.29514	 7.61026	 0	 355
1514	 7.2995	 7.61026	 0	 354
1515	 7.29955	 7.61026	 0	 353
1516	 7.29988	 7.61026	 0	 353
1517	 7.30018	 7.61026	 0	 353
1518	 7.30296	 7.61026	 0	 352
1519	 7.30394	 7.61026	 0	 351
1520	 7.30542	 7.61026	 0	 351
1521	 7.30669	 7.61026	 0	 352
1522	 7.30696	 7.61026	 0	 353
1523	 7.30868	 7.61026	 0	 352
1524	 7.31294	 7.61026	 0	 353
1525	 7.31346	 7.61026	 0	 353
1526	 7.31361	 7.61026	 0	 352
1527	 7.31724	 7.61026	 0	 351
1528	 7.31902	 7.61026	 0	 352
1529	 7.32057	 7.61026	 0	 352
1530	 7.32097	 7.61026	 0	 352
1531	 7.32108	 7.61026	 0	 351
1532	 7.32396	 7.61026	 0	 351
1533	 7.32426	 7.61026	 0	 350
1534	 7.32646	 7.61026	 0	 349
1535	 7.32701	 7.61026	 0	 348
1536	 7.32736	 7.61026	 0	 347
1537	 7.33049	 7.61026	 0	 346
1538	 7.33251	 7.61026	 0	 347
1539	 7.33538	 7.61026	 0	 346
1540	 7.33815	 7.61026	 0	 346
1541	 7.33823	 7.61026	 0	 346
1542	 7.33835	 7.61026	 0	 347
1543	 7.3386	 7.61026	 0	 346
1544	 7.34095	 7.61026	 0	 345
1545	 7.34105	 7.61026	 0	 344
1546	 7.34173	 7.61026	 0	 343
1547	 7.34312	 7.61026	 0	 342
1548	 7.34536	 7.61026	 0	 341
1549	 7.34577	 7.61026	 0	 341
1550	 7.34587	 7.61026	 0	 340
1551	 7.34618	 7.61026	 0	 339
1552	 7.35177	 7.61026	 0	 338
1553	 7.35207	 7.61026	 0	 337
1554	 7.35566	 7.61026	 0	 336
1555	 7.35592	 7.61026	 0	 335
1556	 7.35744	 7.61026	 0	 336
1557	 7.35745	 7.6082	 0	 337
1558	 7.35808	 7.57102	 0	 338
1559	 7.3581	 7.57102	 0	 339
1560	 7.35816	 7.57102	 0	 338
1561	 7.3587	 7.57102	 0	 337
1562	 7.36162	 7.57102	 0	 336
1563	 7.36194	 7.57102	 0	 337
1564	 7.36266	 7.57102	 0	 336
1565	 7.36297	 7.57102	 0	 335
1566	 7.36406	 7.57102	 0	 334
1567	 7.36412	 7.57102	 0	 333
1568	 7.36604	 7.57102	 0	 333
1569	 7.3669	 7.57102	 0	 334
1570	 7.3669	 7.57102	 0	 335
1571	 7.36691	 7.57102	 0	 336
1572	 7.36754	 7.57102	 0	 337
1573	 7.36756	 7.57102	 0	 338
1574	 7.36797	 7.57102	 0	 337
1575	 7.369	 7.57102	 0	 336
1576	 7.36918	 7.57102	 0	 335
1577	 7.36991	 7.57102	 0	 334
1578	 7.37011	 7.57102	 0	 335
1579	 7.37012	 7.57102	 0	 336
1580	 7.37075	 7.57001	 0	 337
1581	 7.37076	 7.57001	 0	 338
1582	 7.3717	 7.57001	 0	 338
1583	 7.37267	 7.57001	 0	 339
1584	 7.37268	 7.57001	 0	 340
1585	 7.37331	 7.57001	 0	 341
1586	 7.37333	 7.57001	 0	 342
1587	 7.3737	 7.57001	 0	 343
1588	 7.37427	 7.57001	 0	 344
1589	 7.37483	 7.57001	 0	 345
1590	 7.37489	 7.57001	 0	 345
1591	 7.37517	 7.57001	 0	 344
1592	 7.37549	 7.57001	 0	 345
1593	 7.37625	 7.57001	 0	 346
1594	 7.37673	 7.57001	 0	 346
1595	 7.37681	 7.57001	 0	 347
1596	 7.37699	 7.57001	 0	 348
1597	 7.37741	 7.57001	 0	 349
1598	 7.37765	 7.57001	 0	 350
1599	 7.37804	 7.57001	 0	 351
1600	 7.37809	 7.57001	 0	 350
1601	 7.37823	 7.57001	 0	 349
1602	 7.37995	 7.57001	 0	 348
1603	 7.38057	 7.57001	 0	 347
1604	 7.38058	 7.57001	 0	 346
1605	 7.38064	 7.57001	 0	 345
1606	 7.38089	 7.57001	 0	 344
1607	 7.3809	 7.57001	 0	 343
1608	 7.38115	 7.57001	 0	 344
1609	 7.38174	 7.57001	 0	 345
1610	 7.38275	 7.57001	 0	 344
1611	 7.38307	 7.57001	 0	 343
1612	 7.38313	 7.57001	 0	 342
1613	 7.38314	 7.57001	 0	 341
1614	 7.38345	 7.57001	 0	 340
1615	 7.38346	 7.57001	 0	 339
1616	 7.38351	 7.57001	 0	 340
1617	 7.38385	 7.57001	 0	 341
1618	 7.38393	 7.57001	 0	 340
1619	 7.3841	 7.57001	 0	 341
1620	 7.3845	 7.57001	 0	 342
1621	 7.3853	 7.57001	 0	 341
1622	 7.38563	 7.57001	 0	 340
1623	 7.38589	 7.57001	 0	 339
1624	 7.38608	 7.57001	 0	 338
1625	 7.38621	 7.57001	 0	 337
1626	 7.38646	 7.57001	 0	 338
1627	 7.38647	 7.57001	 0	 339
1628	 7.38669	 7.57001	 0	 338
1629	 7.38686	 7.57001	 0	 337
1630	 7.38697	 7.57001	 0	 336
1631	 7.38702	 7.57001	 0	 337
1632	 7.3871	 7.57001	 0	 338
1633	 7.38716	 7.57001	 0	 337
1634	 7.38748	 7.57001	 0	 336
1635	 7.38763	 7.57001	 0	 335
1636	 7.38787	 7.57001	 0	 334
1637	 7.38816	 7.57001	 0	 333
1638	 7.38818	 7.57001	 0	 332
1639	 7.38909	 7.57001	 0	 331
1640	 7.38966	 7.57001	 0	 332
1641	 7.39032	 7.57001	 0	 333
1642	 7.39094	 7.57001	 0	 332
1643	 7.39107	 7.57001	 0	 331
1644	 7.39135	 7.57001	 0	 332
1645	 7.39143	 7.57001	 0	 331
1646	 7.3916	 7.57001	 0	 330
1647	 7.39189	 7.57001	 0	 329
1648	 7.3919	 7.57001	 0	 328
1649	 7.39194	 7.57001	 0	 329
1650	 7.39278	 7.57001	 0	 328
1651	 7.39331	 7.57001	 0	 329
1652	 7.39387	 7.57001	 0	 328
1653	 7.39396	 7.57001	 0	 329
1654	 7.3943	 7.57001	 0	 328
1655	 7.3944	 7.57001	 0	 329
1656	 7.39454	 7.57001	 0	 328
1657	 7.39486	 7.57001	 0	 327
1658	 7.39503	 7.57001	 0	 328
1659	 7.39549	 7.57001	 0	 327
1660	 7.39586	 7.57001	 0	 326
1661	 7.39634	 7.57001	 0	 325
1662	 7.39652	 7.57001	 0	 326
1663	 7.39666	 7.57001	 0	 325
1664	 7.3969	 7.57001	 0	 324
1665	 7.39716	 7.57001	 0	 325
1666	 7.39718	 7.57001	 0	 324
1667	 7.39834	 7.57001	 0	 323
1668	 7.39925	 7.57001	 0	 324
1669	 7.39942	 7.57001	 0	 325
1670	 7.39959	 7.57001	 0	 324
1671	 7.39996	 7.57001	 0	 324
1672	 7.40007	 7.57001	 0	 325
1673	 7.40012	 7.57001	 0	 324
1674	 7.40045	 7.57001	 0	 323
1675	 7.40107	 7.57001	 0	 322
1676	 7.40125	 7.57001	 0	 323
1677	 7.4018	 7.57001	 0	 322
1678	 7.4021	 7.57001	 0	 321
1679	 7.40213	 7.57001	 0	 322
1680	 7.40282	 7.57001	 0	 321
1681	 7.40296	 7.57001	 0	 320
1682	 7.40327	 7.57001	 0	 321
1683	 7.40374	 7.57001	 0	 320
1684	 7.4045	 7.57001	 0	 321
1685	 7.40459	 7.57001	 0	 322
1686	 7.4048	 7.57001	 0	 323
1687	 7.40486	 7.57001	 0	 322
1688	 7.40514	 7.57001	 0	 323
1689	 7.40518	 7.57001	 0	 322
1690	 7.40592	 7.57001	 0	 322
1691	 7.40698	 7.57001	 0	 321
1692	 7.40705	 7.57001	 0	 322
1693	 7.40731	 7.57001	 0	 321
1694	 7.40761	 7.57001	 0	 322
1695	 7.40784	 7.57001	 0	 321
1696	 7.40801	 7.57001	 0	 320
1697	 7.40802	 7.57001	 0	 319
1698	 7.40849	 7.57001	 0	 320
1699	 7.4088	 7.57001	 0	 319
1700	 7.40889	 7.57001	 0	 320
1701	 7.40945	 7.57001	 0	 321
1702	 7.40989	 7.57001	 0	 320
1703	 7.41021	 7.57001	 0	 319
1704	 7.41032	 7.57001	 0	 318
1705	 7.411	 7.57001	 0	 317
1706	 7.41142	 7.57001	 0	 317
1707	 7.41171	 7.57001	 0	 316
1708	 7.412	 7.57001	 0	 317
1709	 7.41264	 7.57001	 0	 316
1710	 7.4127	 7.57001	 0	 315
1711	 7.41271	 7.57001	 0	 315
1712	 7.4131	 7.57001	 0	 314
1713	 7.41319	 7.57001	 0	 314
1714	 7.41343	 7.57001	 0	 313
1715	 7.41366	 7.57001	 0	 312
1716	 7.41378	 7.57001	 0	 313
1717	 7.41379	 7.57001	 0	 312
1718	 7.41396	 7.57001	 0	 313
1719	 7.41438	 7.57001	 0	 314
1720	 7.4146	 7.57001	 0	 315
1721	 7.4147	 7.57001	 0	 316
1722	 7.41485	 7.57001	 0	 316
1723	 7.41494	 7.57001	 0	 315
1724	 7.41633	 7.57001	 0	 316
1725	 7.41716	 7.57001	 0	 317
1726	 7.41726	 7.57001	 0	 318
1727	 7.41781	 7.57001	 0	 319
1728	 7.41805	 7.57001	 0	 318
1729	 7.41807	 7.57001	 0	 317
1730	 7.41814	 7.57001	 0	 317
1731	 7.41872	 7.57001	 0	 316
1732	 7.41899	 7.57001	 0	 315
1733	 7.41921	 7.57001	 0	 316
1734	 7.41933	 7.57001	 0	 315
1735	 7.41961	 7.57001	 0	 314
1736	 7.41987	 7.57001	 0	 315
1737	 7.42038	 7.57001	 0	 316
1738	 7.42071	 7.57001	 0	 315
1739	 7.42102	 7.57001	 0	 316
1740	 7.42216	 7.57001	 0	 315
1741	 7.42245	 7.57001	 0	 314
1742	 7.42254	 7.57001	 0	 315
1743	 7.42263	 7.57001	 0	 316
1744	 7.42281	 7.57001	 0	 316
1745	 7.42284	 7.57001	 0	 317
1746	 7.42286	 7.57001	 0	 317
1747	 7.42396	 7.57001	 0	 318
1748	 7.42423	 7.57001	 0	 317
1749	 7.42448	 7.57001	 0	 316
1750	 7.42453	 7.57001	 0	 315
1751	 7.42459	 7.57001	 0	 316
1752	 7.42511	 7.57001	 0	 317
1753	 7.42534	 7.57001	 0	 316
1754	 7.42534	 7.57001	 0	 317
1755	 7.42566	 7.57001	 0	 318
1756	 7.42605	 7.57001	 0	 318
1757	 7.42658	 7.57001	 0	 319
1758	 7.42678	 7.57001	 0	 318
1759	 7.42689	 7.57001	 0	 319
1760	 7.42762	 7.57001	 0	 318
1761	 7.42772	 7.57001	 0	 317
1762	 7.42774	 7.57001	 0	 317
1763	 7.42794	 7.57001	 0	 316
1764	 7.42814	 7.57001	 0	 316
1765	 7.42968	 7.57001	 0	 315
1766	 7.42989	 7.57001	 0	 315
1767	 7.43001	 7.57001	 0	 314
1768	 7.43071	 7.57001	 0	 314
1769	 7.43084	 7.57001	 0	 313
1770	 7.43115	 7.57001	 0	 314
1771	 7.43116	 7.57001	 0	 313
1772	 7.43132	 7.57001	 0	 313
1773	 7.43146	 7.57001	 0	 313
1774	 7.43267	 7.57001	 0	 312
1775	 7.43277	 7.57001	 0	 311
1776	 7.43282	 7.57001	 0	 312
1777	 7.43301	 7.57001	 0	 313
1778	 7.43343	 7.57001	 0	 312
1779	 7.43357	 7.57001	 0	 313
1780	 7.43372	 7.57001	 0	 312
1781	 7.43416	 7.57001	 0	 313
1782	 7.43441	 7.57001	 0	 312
1783	 7.43473	 7.57001	 0	 311
1784	 7.43557	 7.57001	 0	 310
1785	 7.43566	 7.57001	 0	 310
1786	 7.4361	 7.57001	 0	 309
1787	 7.43641	 7.57001	 0	 308
1788	 7.43645	 7.57001	 0	 307
1789	 7.43652	 7.57001	 0	 306
1790	 7.43697	 7.57001	 0	 307
1791	 7.43736	 7.57001	 0	 308
1792	 7.43801	 7.57001	 0	 308
1793	 7.43861	 7.57001	 0	 307
1794	 7.43933	 7.57001	 0	 307
1795	 7.4403	 7.57001	 0	 306
1796	 7.4413	 7.57001	 0	 305
1797	 7.4415	 7.57001	 0	 304
1798	 7.44171	 7.57001	 0	 303
1799	 7.44209	 7.57001	 0	 303
1800	 7.44229	 7.57001	 0	 302
1801	 7.44254	 7.57001	 0	 301
1802	 7.44264	 7.57001	 0	 300
1803	 7.44266	 7.57001	 0	 300
1804	 7.44276	 7.57001	 0	 299
1805	 7.44281	 7.57001	 0	 300
1806	 7.44304	 7.57001	 0	 299
1807	 7.44341	 7.57001	 0	 300
1808	 7.44434	 7.57001	 0	 299
1809	 7.44482	 7.57001	 0	 299
1810	 7.44573	 7.57001	 0	 300
1811	 7.44574	 7.57001	 0	 299
1812	 7.44576	 7.57001	 0	 300
1813	 7.44609	 7.57001	 0	 300
1814	 7.44633	 7.57001	 0	 301
1815	 7.44668	 7.57001	 0	 300
1816	 7.447	 7.57001	 0	 299
1817	 7.44717	 7.57001	 0	 298
1818	 7.44743	 7.57001	 0	 297
1819	 7.44749	 7.57001	 0	 296
1820	 7.44781	 7.57001	 0	 295
1821	 7.44814	 7.57001	 0	 294
1822	 7.44863	 7.57001	 0	 293
1823	 7.44977	 7.57001	 0	 292
1824	 7.45066	 7.57001	 0	 293
1825	 7.45075	 7.57001	 0	 294
1826	 7.4508	 7.57001	 0	 294
1827	 7.45093	 7.57001	 0	 294
1828	 7.45125	 7.57001	 0	 295
1829	 7.45135	 7.57001	 0	 296
1830	 7.45137	 7.57001	 0	 296
1831	 7.45146	 7.57001	 0	 295
1832	 7.45167	 7.57001	 0	 294
1833	 7.45173	 7.57001	 0	 293
1834	 7.45188	 7.57001	 0	 293
1835	 7.45208	 7.57001	 0	 293
1836	 7.45238	 7.57001	 0	 292
1837	 7.45243	 7.57001	 0	 292
1838	 7.45251	 7.57001	 0	 292
1839	 7.45255	 7.57001	 0	 291
1840	 7.45316	 7.57001	 0	 290
1841	 7.45336	 7.57001	 0	 289
1842	 7.45419	 7.57001	 0	 288
1843	 7.45459	 7.57001	 0	 287
1844	 7.45474	 7.57001	 0	 286
1845	 7.45497	 7.57001	 0	 285
1846	 7.45559	 7.57001	 0	 284
1847	 7.4562	 7.57001	 0	 283
1848	 7.45641	 7.57001	 0	 282
1849	 7.45807	 7.57001	 0	 281
1850	 7.45809	 7.57001	 0	 281
1851	 7.45819	 7.57001	 0	 280
1852	 7.45856	 7.57001	 0	 279
1853	 7.45927	 7.57001	 0	 278
1854	 7.45961	 7.57001	 0	 277
1855	 7.45978	 7.57001	 0	 276
1856	 7.46013	 7.57001	 0	 277
1857	 7.46038	 7.57001	 0	 276
1858	 7.46067	 7.57001	 0	 276
1859	 7.46073	 7.57001	 0	 277
1860	 7.46107	 7.57001	 0	 276
1861	 7.46134	 7.57001	 0	 275
1862	 7.4614	 7.57001	 0	 274
1863	 7.46162	 7.57001	 0	 274
1864	 7.46201	 7.57001	 0	 273
1865	 7.46203	 7.57001	 0	 273
1866	 7.46214	 7.57001	 0	 272
1867	 7.4634	 7.57001	 0	 273
1868	 7.46353	 7.57001	 0	 274
1869	 7.46363	 7.57001	 0	 274
1870	 7.46366	 7.57001	 0	 275
1871	 7.46397	 7.57001	 0	 276
1872	 7.464	 7.57001	 0	 277
1873	 7.46417	 7.57001	 0	 278
1874	 7.46457	 7.57001	 0	 279
1875	 7.46469	 7.57001	 0	 279
1876	 7.46485	 7.57001	 0	 278
1877	 7.465	 7.57001	 0	 277
1878	 7.46511	 7.57001	 0	 277
1879	 7.46511	 7.57001	 0	 276
1880	 7.46516	 7.57001	 0	 277
1881	 7.46571	 7.57001	 0	 277
1882	 7.46582	 7.57001	 0	 277
1883	 7.46597	 7.57001	 0	 276
1884	 7.46645	 7.57001	 0	 275
1885	 7.46695	 7.57001	 0	 274
1886	 7.46809	 7.57001	 0	 274
1887	 7.46809	 7.57001	 0	 275
1888	 7.46809	 7.57001	 0	 274
1889	 7.46853	 7.57001	 0	 275
1890	 7.46869	 7.57001	 0	 276
1891	 7.46912	 7.57001	 0	 276
1892	 7.4694	 7.57001	 0	 276
1893	 7.4699	 7.57001	 0	 276
1894	 7.46996	 7.57001	 0	 277
1895	 7.47013	 7.57001	 0	 276
1896	 7.4702	 7.57001	 0	 275
1897	 7.47106	 7.57001	 0	 274
1898	 7.47169	 7.57001	 0	 273
1899	 7.4718	 7.57001	 0	 272
1900	 7.47214	 7.57001	 0	 272
1901	 7.47262	 7.57001	 0	 271
1902	 7.47285	 7.57001	 0	 270
1903	 7.4729	 7.57001	 0	 271
1904	 7.47311	 7.57001	 0	 270
1905	 7.47325	 7.57001	 0	 269
1906	 7.47355	 7.57001	 0	 270
1907	 7.47385	 7.57001	 0	 269
1908	 7.47397	 7.57001	 0	 268
1909	 7.47407	 7.57001	 0	 267
1910	 7.47415	 7.57001	 0	 266
1911	 7.47433	 7.57001	 0	 265
1912	 7.47442	 7.57001	 0	 264
1913	 7.47442	 7.57001	 0	 263
1914	 7.47472	 7.57001	 0	 262
1915	 7.47492	 7.57001	 0	 261
1916	 7.47508	 7.57001	 0	 260
1917	 7.47559	 7.57001	 0	 259
1918	 7.47595	 7.57001	 0	 258
1919	 7.47605	 7.57001	 0	 257
1920	 7.47617	 7.57001	 0	 257
1921	 7.47681	 7.57001	 0	 257
1922	 7.4769	 7.57001	 0	 256
1923	 7.4769	 7.57001	 0	 255
1924	 7.47717	 7.57001	 0	 254
1925	 7.47775	 7.57001	 0	 255
1926	 7.47801	 7.57001	 0	 254
1927	 7.47835	 7.57001	 0	 254
1928	 7.47842	 7.57001	 0	 255
1929	 7.47845	 7.57001	 0	 255
1930	 7.47854	 7.57001	 0	 254
1931	 7.47884	 7.57001	 0	 253
1932	 7.47909	 7.57001	 0	 253
1933	 7.47915	 7.57001	 0	 254
1934	 7.4792	 7.57001	 0	 253
1935	 7.47924	 7.57001	 0	 252
1936	 7.47927	 7.57001	 0	 251
1937	 7.47929	 7.57001	 0	 250
1938	 7.4793	 7.57001	 0	 250
1939	 7.4796	 7.57001	 0	 249
1940	 7.47963	 7.57001	 0	 248
1941	 7.47975	 7.57001	 0	 248
1942	 7.47978	 7.57001	 0	 247
1943	 7.47993	 7.57001	 0	 246
1944	 7.48003	 7.57001	 0	 245
1945	 7.48036	 7.57001	 0	 244
1946	 7.48074	 7.57001	 0	 243
1947	 7.48082	 7.57001	 0	 243
1948	 7.48086	 7.57001	 0	 243
1949	 7.48199	 7.57001	 0	 242
1950	 7.48314	 7.57001	 0	 241
1951	 7.48346	 7.57001	 0	 240
1952	 7.48378	 7.57001	 0	 240
1953	 7.48378	 7.57001	 0	 240
1954	 7.48384	 7.57001	 0	 239
1955	 7.4845	 7.57001	 0	 238
1956	 7.48466	 7.57001	 0	 237
1957	 7.48471	 7.57001	 0	 236
1958	 7.48477	 7.57001	 0	 235
1959	 7.48499	 7.57001	 0	 234
1960	 7.48508	 7.57001	 0	 233
1961	 7.48571	 7.57001	 0	 232
1962	 7.48584	 7.57001	 0	 231
1963	 7.48643	 7.57001	 0	 230
1964	 7.48663	 7.57001	 0	 229
1965	 7.48669	 7.57001	 0	 228
1966	 7.48696	 7.57001	 0	 227
1967	 7.48717	 7.57001	 0	 226
1968	 7.48727	 7.57001	 0	 225
1969	 7.4874	 7.57001	 0	 224
1970	 7.48744	 7.57001	 0	 223
1971	 7.4877	 7.57001	 0	 222
1972	 7.4878	 7.57001	 0	 221
1973	 7.48787	 7.57001	 0	 220
1974	 7.48808	 7.57001	 0	 219
1975	 7.4885	 7.57001	 0	 218
1976	 7.48878	 7.57001	 0	 217
1977	 7.48883	 7.57001	 0	 216
1978	 7.48888	 7.57001	 0	 215
1979	 7.48891	 7.57001	 0	 214
1980	 7.48894	 7.57001	 0	 213
1981	 7.48923	 7.57001	 0	 212
1982	 7.4894	 7.57001	 0	 211
1983	 7.4896	 7.57001	 0	 210
1984	 7.48969	 7.57001	 0	 209
1985	 7.4899	 7.57001	 0	 208
1986	 7.49017	 7.57001	 0	 207
1987	 7.49048	 7.57001	 0	 206
1988	 7.49107	 7.57001	 0	 205
1989	 7.49132	 7.57001	 0	 204
1990	 7.49133	 7.57001	 0	 203
1991	 7.49139	 7.57001	 0	 202
1992	 7.4914	 7.57001	 0	 201
1993	 7.49149	 7.57001	 0	 200
1994	 7.49171	 7.57001	 0	 199
1995	 7.49223	 7.57001	 0	 198
1996	 7.49249	 7.57001	 0	 197
1997	 7.49251	 7.57001	 0	 196
1998	 7.49278	 7.57001	 0	 195
1999	 7.49288	 7.57001	 0	 194
2000	 7.49308	 7.57001	 0	 193
2001	 7.4932	 7.57001	 0	 192
2002	 7.49335	 7.57001	 0	 191
2003	 7.49347	 7.57001	 0	 190
2004	 7.49388	 7.57001	 0	 189
2005	 7.49392	 7.57001	 0	 188
2006	 7.49413	 7.57001	 0	 187
2007	 7.49416	 7.57001	 0	 186
2008	 7.49416	 7.57001	 0	 185
2009	 7.49416	 7.57001	 0	 184
2010	 7.49416	 7.57001	 0	 183
2011	 7.49416	 7.57001	 0	 182
2012	 7.49416	 7.57001	 0	 181
2013	 7.49416	 7.57001	 0	 180
2014	 7.49416	 7.57001	 0	 179
2015	 7.49416	 7.57001	 0	 178
2016	 7.49416	 7.57001	 0	 177
2017	 7.49416	 7.57001	 0	 176
2018	 7.49416	 7.57001	 0	 175
2019	 7.49416	 7.57001	 0	 174
2020	 7.49416	 7.57001	 0	 173
2021	 7.49416	 7.57001	 0	 172
2022	 7.49416	 7.57001	 0	 171
2023	 7.49416	 7.57001	 0	 170
2024	 7.49416	 7.57001	 0	 169
2025	 7.49416	 7.57001	 0	 168
2026	 7.49416	 7.57001	 0	 167
2027	 7.49416	 7.57001	 0	 166
2028	 7.49416	 7.57001	 0	 165
2029	 7.49416	 7.57001	 0	 164
2030	 7.49416	 7.57001	 0	 163
2031	 7.49416	 7.57001	 0	 162
2032	 7.49416	 7.57001	 0	 161
2033	 7.49416	 7.57001	 0	 160
2034	 7.49416	 7.57001	 0	 159
2035	 7.49416	 7.57001	 0	 158
2036	 7.49416	 7.57001	 0	 157
2037	 7.49416	 7.57001	 0	 156
2038	 7.49416	 7.57001	 0	 155
2039	 7.49416	 7.57001	 0	 154
2040	 7.49416	 7.57001	 0	 153
2041	 7.49416	 7.57001	 0	 152
2042	 7.49416	 7.57001	 0	 151
2043	 7.49416	 7.57001	 0	 150
2044	 7.49416	 7.57001	 0	 149
2045	 7.49416	 7.57001	 0	 148
2046	 7.49416	 7.57001	 0	 147
2047	 7.49416	 7.57001	 0	 146
2048	 7.49416	 7.57001	 0	 145
2049	 7.49416	 7.57001	 0	 144
2050	 7.49416	 7.57001	 0	 143
2051	 7.49416	 7.57001	 0	 142
2052	 7.49416	 7.57001	 0	 141
2053	 7.49416	 7.57001	 0	 140
2054	 7.49416	 7.57001	 0	 139
2055	 7.49416	 7.57001	 0	 138
2056	 7.49416	 7.57001	 0	 137
2057	 7.49416	 7.57001	 0	 136
2058	 7.49416	 7.57001	 0	 135
2059	 7.49416	 7.57001	 0	 134
2060	 7.49416	 7.57001	 0	 133
2061	 7.49416	 7.57001	 0	 132
2062	 7.49416	 7.57001	 0	 131
2063	 7.49416	 7.57001	 0	 130
2064	 7.49416	 7.57001	 0	 129
2065	 7.49416	 7.57001	 0	 128
2066	 7.49416	 7.57001	 0	 127
2067	 7.49416	 7.57001	 0	 126
2068	 7.49416	 7.57001	 0	 125
2069	 7.49416	 7.57001	 0	 124
2070	 7.49416	 7.57001	 0	 123
2071	 7.49416	 7.57001	 0	 122
2072	 7.49416	 7.57001	 0	 121
2073	 7.49416	 7.57001	 0	 120
2074	 7.49416	 7.57001	 0	 119
2075	 7.49416	 7.57001	 0	 118
2076	 7.49416	 7.57001	 0	 117
2077	 7.49416	 7.57001	 0	 116
2078	 7.49416	 7.57001	 0	 115
2079	 7.49416	 7.57001	 0	 114
2080	 7.49416	 7.57001	 0	 113
2081	 7.49416	 7.57001	 0	 112
2082	 7.49416	 7.57001	 0	 111
2083	 7.49416	 7.57001	 0	 110
2084	 7.49416	 7.57001	 0	 109
2085	 7.49416	 7.57001	 0	 108
2086	 7.49416	 7.57001	 0	 107
2087	 7.49416	 7.57001	 0	 106
2088	 7.49416	 7.57001	 0	 105
2089	 7.49416	 7.57001	 0	 104
2090	 7.49416	 7.57001	 0	 103
2091	 7.49416	 7.57001	 0	 102
2092	 7.49416	 7.57001	 0	 101
2093	 7.49416	 7.57001	 0	 100
2094	 7.49416	 7.57001	 0	 99
2095	 7.49416	 7.57001	 0	 98
2096	 7.49416	 7.57001	 0	 97
2097	 7.49416	 7.57001	 0	 96
2098	 7.49416	 7.57001	 0	 95
2099	 7.49416	 7.57001	 0	 94
2100	 7.49416	 7.57001	 0	 93
2101	 7.49416	 7.57001	 0	 92
2102	 7.49416	 7.57001	 0	 91
2103	 7.49416	 7.57001	 0	 90
2104	 7.49416	 7.57001	 0	 89
2105	 7.49416	 7.57001	 0	 88
2106	 7.49416	 7.57001	 0	 87
2107	 7.49416	 7.57001	 0	 86
2108	 7.49416	 7.57001	 0	 85
2109	 7.49416	 7.57001	 0	 84
2110	 7.49416	 7.57001	 0	 83
2111	 7.49416	 7.57001	 0	 82
2112	 7.49416	 7.57001	 0	 81
2113	 7.49416	 7.57001	 0	 80
2114	 7.49416	 7.57001	 0	 79
2115	 7.49416	 7.57001	 0	 78
2116	 7.49416	 7.57001	 0	 77
2117	 7.49416	 7.57001	 0	 76
2118	 7.49416	 7.57001	 0	 75
2119	 7.49416	 7.57001	 0	 74
2120	 7.49416	 7.57001	 0	 73
2121	 7.49416	 7.57001	 0	 72
2122	 7.49416	 7.57001	 0	 71
2123	 7.49416	 7.57001	 0	 70
2124	 7.49416	 7.57001	 0	 69
2125	 7.49416	 7.57001	 0	 68
2126	 7.49416	 7.57001	 0	 67
2127	 7.49416	 7.57001	 0	 66
2128	 7.49416	 7.57001	 0	 65
2129	 7.49416	 7.57001	 0	 64
2130	 7.49416	 7.57001	 0	 63
2131	 7.49416	 7.57001	 0	 62
2132	 7.49416	 7.57001	 0	 61
2133	 7.49416	 7.57001	 0	 60
2134	 7.49416	 7.57001	 0	 59
2135	 7.49416	 7.57001	 0	 58
2136	 7.49416	 7.57001	 0	 57
2137	 7.49416	 7.57001	 0	 56
2138	 7.49416	 7.57001	 0	 55
2139	 7.49416	 7.57001	 0	 54
2140	 7.49416	 7.57001	 0	 53
2141	 7.49416	 7.57001	 0	 52
2142	 7.49416	 7.57001	 0	 51
2143	 7.49416	 7.57001	 0	 50
2144	 7.49416	 7.57001	 0	 49
2145	 7.49416	 7.57001	 0	 48
2146	 7.49416	 7.57001	 0	 47
2147	 7.49416	 7.57001	 0	 46
2148	 7.49416	 7.57001	 0	 45
2149	 7.49416	 7.57001	 0	 44
2150	 7.49416	 7.57001	 0	 43
2151	 7.49416	 7.57001	 0	 42
2152	 7.49416	 7.57001	 0	 41
2153	 7.49416	 7.57001	 0	 40
2154	 7.49416	 7.57001	 0	 39
2155	 7.49416	 7.57001	 0	 38
2156	 7.49416	 7.57001	 0	 37
2157	 7.49416	 7.57001	 0	 36
2158	 7.49416	 7.57001	 0	 35
2159	 7.49416	 7.57001	 0	 34
2160	 7.49416	 7.57001	 0	 33
2161	 7.49416	 7.57001	 0	 32
2162	 7.49416	 7.57001	 0	 31
2163	 7.49416	 7.57001	 0	 30
2164	 7.49416	 7.57001	 0	 29
2165	 7.49416	 7.57001	 0	 28
2166	 7.49416	 7.57001	 0	 27
2167	 7.49416	 7.57001	 0	 26
2168	 7.49416	 7.57001	 0	 25
2169	 7.49416	 7.57001	 0	 24
2170	 7.49416	 7.57001	 0	 23
2171	 7.49416	 7.57001	 0	 22
2172	 7.49416	 7.57001	 0	 21
2173	 7.49416	 7.57001	 0	 20
2174	 7.49416	 7.57001	 0	 19
2175	 7.49416	 7.57001	 0	 18
2176	 7.49416	 7.57001	 0	 17
2177	 7.49416	 7.57001	 0	 16
2178	 7.49416	 7.57001	 0	 15
2179	 7.49416	 7.57001	 0	 14
2180	 7.49416	 7.57001	 0	 13
2181	 7.49416	 7.57001	 0	 12
2182	 7.49416	 7.57001	 0	 11
2183	 7.49416	 7.57001	 0	 10
2184	 7.49416	 7.57001	 0	 9
2185	 7.49416	 7.57001	 0	 8
2186	 7.49416	 7.57001	 0	 7
2187	 7.49416	 7.57001	 0	 6
2188	 7.49416	 7.57001	 0	 5
2189	 7.49416	 7.57001	 0	 4
2190	 7.49416	 7.57001	 0	 3
2191	 7.49416	 7.57001	 0	 2
2192	 7.49416	 7.57001	 0	 1
2193	 7.49416	 7.57001	 0	 0


==> figures/stats_bounds_scan_e80_relaxation_on.txt <==
# cfg ../cfg/glores_scan_e80.txt
# dst ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_06800.dat
# fileIn 1
# noiseSigma 0.01
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 0.8
# optIterationMax 10000
# optRelaxT 0.8
# optRelaxX 0.8
# optRelaxY 0.8
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# rot 42
# rotL 0
# rotU 359.99
# scanDistMax 40.0
# scanSampleRate 2.0
# src ../data/e80_laser_20180412_104005_selected/laser_20180412_104005_scan_04400.dat
# tx 2.1
# txL -10.0
# txU +10.0
# ty -3
# tyL -10.0
# tyU +10.0
#iteration lower_bound upper_bound relaxation_bound_on queue_size
0	 0	 3079.35	 0	 2
1	 0	 3079.35	 0	 3
2	 0	 3079.35	 0	 4
3	 0	 3079.35	 0	 5
4	 0	 3079.35	 0	 6
5	 0	 3079.35	 0	 7
6	 0	 3079.35	 0	 8
7	 0	 3079.35	 0	 9
8	 0	 3079.35	 0	 10
9	 0	 3079.35	 0	 11
10	 0	 3079.35	 0	 12
11	 0	 3079.35	 0	 13
12	 0	 3079.35	 0	 14
13	 0	 3079.35	 0	 15
14	 0	 3079.35	 0	 16
15	 0	 3079.35	 0	 17
16	 0	 3079.35	 0	 18
17	 0	 3079.35	 0	 19
18	 0	 3079.35	 0	 20
19	 0	 3079.35	 0	 21
20	 0	 2130.96	 0	 22
21	 0	 2130.96	 0	 23
22	 0	 2130.96	 0	 24
23	 0	 2130.96	 0	 25
24	 0	 2130.96	 0	 26
25	 0	 2130.96	 0	 27
26	 0	 2130.96	 0	 28
27	 0	 2130.96	 0	 29
28	 0	 2130.96	 0	 30
29	 0	 2130.96	 0	 31
30	 0	 2052.95	 0	 32
31	 0	 2052.95	 0	 33
32	 0	 2052.95	 0	 34
33	 0	 2052.95	 0	 35
34	 0	 2052.95	 0	 36
35	 0	 2052.95	 0	 37
36	 0	 1790.39	 0	 38
37	 0	 1790.39	 0	 39
38	 0	 1790.39	 0	 40
39	 0	 1790.39	 0	 41
40	 0	 1790.39	 0	 42
41	 0	 1790.39	 0	 43
42	 0	 1790.39	 0	 44
43	 0	 1790.39	 0	 45
44	 0	 1790.39	 0	 46
45	 0	 1790.39	 0	 47
46	 0	 1790.39	 0	 48
47	 0	 1790.39	 0	 49
48	 0	 1790.39	 0	 50
49	 0	 1790.39	 0	 51
50	 0	 1790.39	 0	 52
51	 0	 1790.39	 0	 53
52	 0	 1790.39	 0	 54
53	 0	 1790.39	 0	 55
54	 0	 1225.54	 0	 56
55	 0	 1225.54	 0	 57
56	 0	 1166.29	 0	 58
57	 0	 1166.29	 0	 59
58	 0	 1166.29	 0	 60
59	 0	 1166.29	 0	 61
60	 0	 1166.29	 0	 62
61	 0	 1166.29	 0	 63
62	 0	 1166.29	 0	 64
63	 0	 1166.29	 0	 65
64	 0	 791.979	 0	 66
65	 0	 791.979	 0	 67
66	 0	 791.979	 0	 68
67	 0	 791.979	 0	 69
68	 0	 791.979	 0	 70
69	 0	 791.979	 0	 71
70	 0	 791.979	 0	 72
71	 0	 791.979	 0	 73
72	 0	 791.979	 0	 74
73	 0	 791.979	 0	 75
74	 0	 791.979	 0	 76
75	 0	 791.979	 0	 77
76	 0	 791.979	 0	 78
77	 0	 791.979	 0	 79
78	 0	 791.979	 0	 80
79	 0	 791.979	 0	 81
80	 0	 791.979	 0	 82
81	 0	 791.979	 0	 83
82	 0	 791.979	 0	 84
83	 0	 791.979	 0	 85
84	 0	 791.979	 0	 86
85	 0	 661.654	 0	 87
86	 0	 661.654	 0	 88
87	 0	 661.654	 0	 89
88	 0	 661.654	 0	 90
89	 0	 661.654	 0	 91
90	 0	 661.654	 0	 92
91	 0	 661.654	 0	 93
92	 0	 661.654	 0	 94
93	 0	 661.654	 0	 95
94	 0	 661.654	 0	 96
95	 0	 661.654	 0	 97
96	 0	 661.654	 0	 98
97	 0	 661.654	 0	 99
98	 0	 661.654	 0	 100
99	 0	 661.654	 0	 101
100	 0	 661.654	 0	 102
101	 0	 661.654	 0	 103
102	 0	 661.654	 0	 104
103	 0	 661.654	 0	 105
104	 0	 661.654	 0	 106
105	 0	 661.654	 0	 107
106	 0	 661.654	 0	 108
107	 0	 661.654	 0	 109
108	 0	 661.654	 0	 110
109	 0	 661.654	 0	 111
110	 0	 661.654	 0	 112
111	 0	 661.654	 0	 113
112	 0	 661.654	 0	 114
113	 0	 130.978	 0	 115
114	 0	 130.978	 0	 116
115	 0	 130.978	 0	 117
116	 0	 106.638	 0	 118
117	 0	 106.638	 0	 119
118	 0	 106.638	 0	 120
119	 0	 106.638	 0	 121
120	 0	 106.638	 0	 122
121	 0	 46.9967	 0	 123
122	 0	 35.003	 0	 124
123	 0	 35.003	 0	 125
124	 0	 31.9811	 0	 126
125	 0	 19.7112	 0	 127
126	 0	 14.0149	 0	 128
127	 0	 14.0149	 0	 129
128	 0	 14.0149	 0	 130
129	 0	 14.0149	 0	 131
130	 0	 14.0149	 0	 132
131	 0	 14.0149	 0	 132
132	 0	 14.0149	 0	 133
133	 0	 14.0149	 0	 134
134	 0	 14.0149	 0	 135
135	 0	 14.0149	 0	 136
136	 0	 14.0149	 0	 137
137	 0	 14.0149	 0	 138
138	 0	 14.0149	 0	 139
139	 0	 14.0149	 0	 139
140	 0	 14.0149	 0	 140
141	 0	 14.0149	 0	 141
142	 0	 14.0149	 0	 141
143	 0	 14.0149	 0	 140
144	 0	 14.0149	 0	 141
145	 0	 14.0149	 0	 141
146	 0	 14.0149	 0	 142
147	 0	 14.0149	 0	 143
148	 0	 14.0149	 0	 144
149	 0	 14.0149	 0	 145
150	 0	 14.0149	 0	 145
151	 0	 14.0149	 0	 146
152	 0	 14.0149	 0	 147
153	 0	 14.0149	 0	 148
154	 0	 14.0149	 0	 149
155	 0	 14.0149	 0	 150
156	 0	 14.0149	 0	 151
157	 0	 14.0149	 0	 152
158	 0	 14.0149	 0	 153
159	 0	 14.0149	 0	 152
160	 0	 14.0149	 0	 151
161	 0	 14.0149	 0	 151
162	 0	 14.0149	 0	 152
163	 0	 14.0149	 0	 152
164	 0	 14.0149	 0	 153
165	 0	 14.0149	 0	 154
166	 0	 14.0149	 0	 155
167	 0	 14.0149	 0	 156
168	 0	 14.0149	 0	 157
169	 0	 14.0149	 0	 158
170	 0	 14.0149	 0	 157
171	 0	 14.0149	 0	 156
172	 0	 14.0149	 0	 156
173	 0	 14.0149	 0	 156
174	 0	 14.0149	 0	 157
175	 0	 14.0149	 0	 158
176	 0	 14.0149	 0	 157
177	 0	 14.0149	 0	 158
178	 0	 14.0149	 0	 158
179	 0	 14.0149	 0	 159
180	 0	 14.0149	 0	 160
181	 0	 14.0149	 0	 161
182	 0	 14.0149	 0	 162
183	 0	 14.0149	 0	 163
184	 0	 14.0149	 0	 162
185	 0	 14.0149	 0	 161
186	 0	 14.0149	 0	 161
187	 0	 14.0149	 0	 161
188	 0	 14.0149	 0	 161
189	 0	 14.0149	 0	 162
190	 0	 14.0149	 0	 162
191	 0	 14.0149	 0	 163
192	 0	 14.0149	 0	 163
193	 0	 14.0149	 0	 163
194	 0	 14.0149	 0	 163
195	 0	 14.0149	 0	 163
196	 0	 14.0149	 0	 164
197	 0	 14.0149	 0	 165
198	 0	 14.0149	 0	 166
199	 0	 14.0149	 0	 166
200	 0	 14.0149	 0	 167
201	 0	 14.0149	 0	 168
202	 0	 14.0149	 0	 167
203	 0	 14.0149	 0	 168
204	 0	 14.0149	 0	 169
205	 0	 14.0149	 0	 170
206	 0	 14.0149	 0	 171
207	 0	 14.0149	 0	 172
208	 0	 14.0149	 0	 173
209	 0	 14.0149	 0	 174
210	 0	 14.0149	 0	 175
211	 0	 14.0149	 0	 176
212	 0	 14.0149	 0	 177
213	 0	 14.0149	 0	 178
214	 0	 14.0149	 0	 179
215	 0	 14.0149	 0	 180
216	 0	 14.0149	 0	 180
217	 0	 14.0149	 0	 181
218	 0	 14.0149	 0	 182
219	 0	 14.0149	 0	 181
220	 0	 14.0149	 0	 182
221	 0	 14.0149	 0	 181
222	 0	 14.0149	 0	 180
223	 0	 14.0149	 0	 181
224	 0	 14.0149	 0	 182
225	 0	 14.0149	 0	 183
226	 0	 14.0149	 0	 184
227	 0	 14.0149	 0	 185
228	 0	 14.0149	 0	 186
229	 0	 14.0149	 0	 187
230	 0	 14.0149	 0	 188
231	 0	 14.0149	 0	 189
232	 0	 14.0149	 0	 190
233	 0	 14.0149	 0	 191
234	 0	 14.0149	 0	 192
235	 0	 14.0149	 0	 192
236	 0	 14.0149	 0	 192
237	 0	 14.0149	 0	 193
238	 0	 14.0149	 0	 194
239	 0	 14.0149	 0	 195
240	 0	 14.0149	 0	 196
241	 0	 14.0149	 0	 197
242	 0	 14.0149	 0	 198
243	 0	 14.0149	 0	 199
244	 0	 14.0149	 0	 200
245	 0	 14.0149	 0	 201
246	 0	 14.0149	 0	 202
247	 0	 14.0149	 0	 203
248	 0	 14.0149	 0	 204
249	 0	 14.0149	 0	 205
250	 0	 14.0149	 0	 206
251	 0	 14.0149	 0	 206
252	 0	 14.0149	 0	 205
253	 0	 14.0149	 0	 206
254	 0	 14.0149	 0	 207
255	 0	 14.0149	 0	 207
256	 0	 14.0149	 0	 208
257	 0	 14.0149	 0	 209
258	 0	 14.0149	 0	 208
259	 0	 14.0149	 0	 207
260	 0	 14.0149	 0	 208
261	 0	 14.0149	 0	 207
262	 0	 14.0149	 0	 206
263	 0	 14.0149	 0	 207
264	 0	 14.0149	 0	 208
265	 0	 14.0149	 0	 209
266	 0	 14.0149	 0	 210
267	 0	 14.0149	 0	 211
268	 0	 14.0149	 0	 212
269	 0	 14.0149	 0	 213
270	 0	 14.0149	 0	 214
271	 0	 14.0149	 0	 215
272	 0	 14.0149	 0	 214
273	 0	 14.0149	 0	 215
274	 0	 14.0149	 0	 216
275	 0	 14.0149	 0	 217
276	 0	 14.0149	 0	 218
277	 0	 14.0149	 0	 219
278	 0	 14.0149	 0	 220
279	 0	 14.0149	 0	 220
280	 0	 14.0149	 0	 221
281	 0	 14.0149	 0	 221
282	 0	 14.0149	 0	 222
283	 0	 14.0149	 0	 221
284	 0	 14.0149	 0	 221
285	 0	 14.0149	 0	 222
286	 0	 14.0149	 0	 223
287	 0	 14.0149	 0	 224
288	 0	 14.0149	 0	 225
289	 0	 14.0149	 0	 226
290	 0	 14.0149	 0	 226
291	 0	 14.0149	 0	 226
292	 0	 14.0149	 0	 226
293	 0	 14.0149	 0	 227
294	 0	 14.0149	 0	 228
295	 0	 14.0149	 0	 229
296	 0	 14.0149	 0	 230
297	 0	 14.0149	 0	 231
298	 0	 14.0149	 0	 231
299	 0	 14.0149	 0	 232
300	 0	 14.0149	 0	 231
301	 0	 14.0149	 0	 230
302	 0	 14.0149	 0	 231
303	 0	 14.0149	 0	 232
304	 0	 14.0149	 0	 233
305	 0	 14.0149	 0	 234
306	 0	 14.0149	 0	 234
307	 0	 14.0149	 0	 235
308	 0	 14.0149	 0	 236
309	 0	 14.0149	 0	 237
310	 7.82485e-06	 14.0149	 0	 237
311	 3.32946e-05	 14.0149	 0	 238
312	 3.52532e-05	 14.0149	 0	 239
313	 3.56409e-05	 14.0149	 0	 238
314	 5.66426e-05	 14.0149	 0	 238
315	 5.83479e-05	 14.0149	 0	 237
316	 0.000256708	 14.0149	 0	 237
317	 0.000256708	 14.0149	 0	 236
318	 0.000343178	 14.0149	 0	 236
319	 0.000506509	 4.79225	 0	 237
320	 0.00105258	 4.79225	 0	 236
321	 0.00152682	 4.79225	 0	 236
322	 0.00164384	 4.79225	 0	 236
323	 0.00185464	 4.79225	 0	 236
324	 0.00185464	 4.79225	 0	 235
325	 0.00233658	 4.79225	 0	 236
326	 0.00326407	 4.79225	 0	 236
327	 0.00378858	 4.79225	 0	 237
328	 0.00577023	 4.79225	 0	 238
329	 0.00683895	 4.79225	 0	 237
330	 0.00696964	 4.79225	 0	 237
331	 0.00701697	 4.79225	 0	 237
332	 0.00737816	 4.79225	 0	 236
333	 0.00955596	 4.79225	 0	 236
334	 0.00999408	 4.79225	 0	 235
335	 0.010777	 4.79225	 0	 234
336	 0.0111681	 4.79225	 0	 235
337	 0.0123755	 4.28702	 0	 236
338	 0.014465	 4.28702	 0	 236
339	 0.0148573	 4.28702	 0	 237
340	 0.0159693	 4.28702	 0	 237
341	 0.016356	 4.28702	 0	 238
342	 0.0169267	 4.28702	 0	 239
343	 0.0175778	 4.28702	 0	 239
344	 0.0200594	 4.28702	 0	 238
345	 0.0203381	 4.28702	 0	 238
346	 0.0212108	 4.28702	 0	 238
347	 0.0218131	 4.28702	 0	 239
348	 0.0219239	 4.28702	 0	 240
349	 0.022382	 4.28702	 0	 240
350	 0.0235376	 4.28702	 0	 240
351	 0.024212	 4.28702	 0	 239
352	 0.024741	 4.28702	 0	 240
353	 0.0280604	 4.28702	 0	 239
354	 0.0312453	 4.28702	 0	 239
355	 0.0378978	 4.28702	 0	 239
356	 0.0415726	 4.28702	 0	 239
357	 0.0429258	 3.65313	 0	 240
358	 0.0457564	 3.65313	 0	 240
359	 0.0501423	 3.65313	 0	 240
360	 0.0510854	 3.65313	 0	 240
361	 0.0545007	 3.65313	 0	 241
362	 0.0597056	 3.65313	 0	 240
363	 0.0605233	 3.65313	 0	 240
364	 0.0620605	 3.65313	 0	 239
365	 0.0648139	 3.65313	 0	 239
366	 0.0668732	 3.65313	 0	 240
367	 0.0697269	 3.65313	 0	 240
368	 0.0720194	 3.65313	 0	 240
369	 0.0750056	 3.65313	 0	 241
370	 0.0770765	 3.65313	 0	 240
371	 0.0820206	 3.65313	 0	 240
372	 0.0850202	 3.65313	 0	 241
373	 0.0896962	 3.65313	 0	 240
374	 0.0925034	 3.65313	 0	 239
375	 0.0994628	 3.65313	 0	 238
376	 0.100448	 3.65313	 0	 239
377	 0.102996	 3.65313	 0	 238
378	 0.106606	 3.65313	 0	 239
379	 0.107691	 3.65313	 0	 238
380	 0.111936	 3.65313	 0	 238
381	 0.11512	 3.65313	 0	 239
382	 0.118045	 3.65313	 0	 239
383	 0.121241	 3.65313	 0	 239
384	 0.127714	 3.65313	 0	 238
385	 0.133924	 3.65313	 0	 239
386	 0.1477	 3.65313	 0	 238
387	 0.149815	 3.65313	 0	 238
388	 0.153199	 3.65313	 0	 239
389	 0.156101	 3.65313	 0	 238
390	 0.157034	 3.65313	 0	 238
391	 0.164176	 3.65313	 0	 237
392	 0.17107	 3.65313	 0	 238
393	 0.172215	 3.65313	 0	 238
394	 0.17334	 3.65313	 0	 239
395	 0.178065	 3.59937	 0	 240
396	 0.178269	 3.59937	 0	 239
397	 0.17829	 3.59937	 0	 238
398	 0.183578	 3.59937	 0	 237
399	 0.184536	 3.59937	 0	 238
400	 0.196449	 3.59937	 0	 238
401	 0.198046	 3.59937	 0	 239
402	 0.21659	 3.59937	 0	 240
403	 0.216732	 3.59937	 0	 241
404	 0.218135	 3.59937	 0	 242
405	 0.22622	 3.59937	 0	 241
406	 0.226936	 3.59937	 0	 242
407	 0.237273	 3.59937	 0	 241
408	 0.262063	 3.59937	 0	 240
409	 0.262945	 3.59937	 0	 241
410	 0.26341	 3.59937	 0	 240
411	 0.270267	 3.59937	 0	 241
412	 0.273135	 3.57204	 0	 242
413	 0.285689	 3.57204	 0	 243
414	 0.287208	 3.57204	 0	 243
415	 0.295602	 3.57204	 0	 243
416	 0.298941	 3.57204	 0	 242
417	 0.304005	 3.57204	 0	 243
418	 0.309415	 3.57204	 0	 244
419	 0.315268	 3.57204	 0	 245
420	 0.33025	 3.57204	 0	 246
421	 0.331066	 3.57204	 0	 245
422	 0.3343	 3.57204	 0	 245
423	 0.34711	 3.57204	 0	 246
424	 0.368611	 3.57204	 0	 246
425	 0.371664	 3.57204	 0	 246
426	 0.372924	 3.57204	 0	 245
427	 0.376312	 3.57204	 0	 245
428	 0.379317	 3.57204	 0	 245
429	 0.381629	 3.57204	 0	 246
430	 0.38848	 3.57204	 0	 246
431	 0.394443	 3.57204	 0	 247
432	 0.404526	 3.57204	 0	 248
433	 0.409425	 3.57204	 0	 249
434	 0.419859	 3.57204	 0	 250
435	 0.426566	 3.57204	 0	 251
436	 0.427368	 3.57204	 0	 252
437	 0.429174	 3.57204	 0	 252
438	 0.431604	 3.57204	 0	 252
439	 0.432835	 3.57204	 0	 253
440	 0.441089	 3.57204	 0	 253
441	 0.457322	 3.57204	 0	 252
442	 0.467425	 3.57204	 0	 253
443	 0.477694	 3.57204	 0	 252
444	 0.493818	 3.57204	 0	 252
445	 0.497031	 3.57204	 0	 251
446	 0.500256	 3.57204	 0	 251
447	 0.530403	 3.57204	 0	 252
448	 0.541312	 3.57204	 0	 253
449	 0.544172	 3.57204	 0	 254
450	 0.552714	 3.57204	 0	 253
451	 0.552959	 3.57204	 0	 254
452	 0.561338	 3.57204	 0	 255
453	 0.565082	 3.57204	 0	 256
454	 0.56843	 3.57204	 0	 257
455	 0.5769	 3.57204	 0	 258
456	 0.581582	 3.57204	 0	 259
457	 0.584213	 3.57204	 0	 258
458	 0.590718	 3.57204	 0	 258
459	 0.59074	 3.57204	 0	 257
460	 0.594965	 3.57204	 0	 256
461	 0.605019	 3.57204	 0	 257
462	 0.606456	 3.57204	 0	 258
463	 0.609955	 3.57204	 0	 259
464	 0.62198	 3.57204	 0	 258
465	 0.628421	 3.57204	 0	 259
466	 0.628925	 3.57204	 0	 260
467	 0.635664	 3.57204	 0	 261
468	 0.639484	 3.57204	 0	 260
469	 0.639507	 3.57204	 0	 261
470	 0.647312	 3.57204	 0	 262
471	 0.661355	 3.57204	 0	 261
472	 0.670111	 3.20982	 0	 262
473	 0.671306	 3.20982	 0	 263
474	 0.672489	 3.20982	 0	 264
475	 0.673808	 3.20982	 0	 265
476	 0.683288	 3.20982	 0	 264
477	 0.685078	 2.95571	 0	 265
478	 0.685928	 2.95571	 0	 264
479	 0.690156	 2.95571	 0	 264
480	 0.696224	 2.95571	 0	 265
481	 0.698071	 2.95571	 0	 266
482	 0.699052	 2.95571	 0	 267
483	 0.704295	 2.95571	 0	 266
484	 0.711826	 2.95571	 0	 267
485	 0.715546	 2.95571	 0	 267
486	 0.728976	 2.95571	 0	 268
487	 0.729045	 2.95571	 0	 269
488	 0.734081	 2.95571	 0	 269
489	 0.7346	 2.95571	 0	 270
490	 0.740828	 2.95571	 0	 269
491	 0.750064	 2.95571	 0	 268
492	 0.764312	 2.95571	 0	 268
493	 0.77039	 2.95571	 0	 267
494	 0.779321	 2.95571	 0	 268
495	 0.78198	 2.95571	 0	 267
496	 0.789621	 2.95571	 0	 268
497	 0.790673	 2.95571	 0	 269
498	 0.790947	 2.95571	 0	 270
499	 0.793693	 2.95571	 0	 271
500	 0.795232	 2.95571	 0	 272
501	 0.7965	 2.95571	 0	 273
502	 0.798082	 2.91699	 0	 274
503	 0.802224	 2.91699	 0	 274
504	 0.805665	 2.91699	 0	 274
505	 0.810241	 2.91699	 0	 273
506	 0.811824	 2.91699	 0	 274
507	 0.813862	 2.91699	 0	 274
508	 0.814719	 2.91699	 0	 275
509	 0.816909	 2.91699	 0	 276
510	 0.825116	 2.91699	 0	 277
511	 0.827104	 2.91699	 0	 276
512	 0.828294	 2.91699	 0	 276
513	 0.838175	 2.91699	 0	 277
514	 0.840801	 2.91699	 0	 278
515	 0.845184	 2.91699	 0	 279
516	 0.845706	 2.91699	 0	 278
517	 0.850468	 2.91699	 0	 277
518	 0.856691	 2.91699	 0	 276
519	 0.870271	 2.91699	 0	 277
520	 0.876778	 2.91699	 0	 276
521	 0.87789	 2.91699	 0	 277
522	 0.88043	 2.91699	 0	 278
523	 0.882875	 2.88071	 0	 279
524	 0.889444	 2.88071	 0	 279
525	 0.904814	 2.88071	 0	 280
526	 0.912346	 2.88071	 0	 281
527	 0.915842	 2.88071	 0	 282
528	 0.919618	 2.88071	 0	 283
529	 0.930433	 2.88071	 0	 283
530	 0.930617	 2.88071	 0	 284
531	 0.934603	 2.88071	 1	 285
532	 0.93466	 2.88071	 0	 286
533	 0.934741	 2.88071	 0	 286
534	 0.936803	 2.88071	 0	 287
535	 0.939697	 2.88071	 0	 287
536	 0.940333	 2.88071	 0	 288
537	 0.941941	 2.88071	 0	 289
538	 0.955855	 2.88071	 0	 290
539	 0.962454	 2.88071	 0	 291
540	 0.966469	 2.88071	 0	 292
541	 0.969183	 2.88071	 0	 291
542	 0.97156	 2.88071	 0	 292
543	 0.974772	 2.88071	 1	 293
544	 0.998304	 2.88071	 0	 293
545	 1.00686	 2.88071	 0	 292
546	 1.02024	 2.88071	 0	 293
547	 1.0399	 2.88071	 0	 294
548	 1.04057	 2.88071	 0	 295
549	 1.04748	 2.88071	 0	 295
550	 1.0488	 2.88071	 0	 294
551	 1.04993	 2.88071	 0	 295
552	 1.05429	 2.88071	 0	 296
553	 1.06177	 2.88071	 0	 295
554	 1.06434	 2.88071	 1	 296
555	 1.07014	 2.88071	 0	 297
556	 1.07232	 2.88071	 0	 298
557	 1.0769	 2.88071	 0	 299
558	 1.07836	 2.88071	 0	 299
559	 1.08671	 2.88071	 0	 300
560	 1.09315	 2.88071	 0	 301
561	 1.09538	 2.88071	 1	 302
562	 1.0972	 2.88071	 1	 303
563	 1.10053	 2.88071	 0	 304
564	 1.10287	 2.88071	 1	 305
565	 1.10503	 2.88071	 0	 304
566	 1.11131	 2.88071	 0	 304
567	 1.11338	 2.88071	 0	 303
568	 1.12502	 2.88071	 0	 302
569	 1.12923	 2.88071	 1	 303
570	 1.1375	 2.88071	 1	 304
571	 1.14144	 2.88071	 0	 304
572	 1.145	 2.88071	 0	 303
573	 1.14556	 2.88071	 0	 304
574	 1.1554	 2.88071	 0	 305
575	 1.15604	 2.88071	 0	 306
576	 1.15671	 2.88071	 1	 307
577	 1.16037	 2.88071	 0	 306
578	 1.16247	 2.88071	 0	 306
579	 1.16469	 2.88071	 0	 307
580	 1.1888	 2.88071	 1	 308
581	 1.18931	 2.88071	 0	 308
582	 1.20057	 2.88071	 0	 308
583	 1.20391	 2.88071	 0	 308
584	 1.20419	 2.88071	 0	 309
585	 1.20524	 2.88071	 0	 308
586	 1.20626	 2.88071	 0	 307
587	 1.21932	 2.88071	 0	 308
588	 1.2194	 2.88071	 0	 308
589	 1.22606	 2.88071	 0	 309
590	 1.23051	 2.88071	 0	 309
591	 1.23196	 2.88071	 0	 310
592	 1.2414	 2.88071	 1	 311
593	 1.25408	 2.88071	 0	 310
594	 1.2638	 2.88071	 1	 311
595	 1.26692	 2.88071	 1	 312
596	 1.26744	 2.88071	 0	 312
597	 1.26838	 2.88071	 1	 313
598	 1.2807	 2.88071	 0	 313
599	 1.28358	 2.88071	 0	 314
600	 1.29091	 2.88071	 0	 315
601	 1.29399	 2.88071	 1	 316
602	 1.29526	 2.88071	 0	 317
603	 1.29649	 2.88071	 1	 318
604	 1.30429	 2.88071	 0	 319
605	 1.31185	 2.88071	 0	 318
606	 1.31849	 2.88071	 0	 318
607	 1.32266	 2.88071	 0	 319
608	 1.32651	 2.88071	 0	 319
609	 1.32716	 2.88071	 1	 320
610	 1.33069	 2.88071	 0	 320
611	 1.3351	 2.88071	 0	 320
612	 1.33861	 2.88071	 0	 320
613	 1.33941	 2.88071	 1	 321
614	 1.34795	 2.88071	 0	 322
615	 1.3585	 2.88071	 1	 323
616	 1.36825	 2.88071	 0	 323
617	 1.37194	 2.88071	 0	 324
618	 1.37305	 2.88071	 0	 325
619	 1.38404	 2.88071	 0	 326
620	 1.38796	 2.88071	 0	 326
621	 1.41004	 2.88071	 0	 327
622	 1.41109	 2.88071	 1	 328
623	 1.41641	 2.88071	 1	 329
624	 1.41643	 2.88071	 0	 330
625	 1.42154	 2.88071	 1	 331
626	 1.4262	 2.88071	 0	 332
627	 1.42991	 2.88071	 0	 332
628	 1.43566	 2.88071	 1	 333
629	 1.43791	 2.88071	 1	 334
630	 1.43935	 2.88071	 0	 335
631	 1.44088	 2.88071	 1	 336
632	 1.44401	 2.88071	 1	 337
633	 1.45283	 2.88071	 0	 337
634	 1.45313	 2.88071	 1	 338
635	 1.4548	 2.88071	 0	 337
636	 1.46161	 2.88071	 0	 336
637	 1.46803	 2.88071	 0	 336
638	 1.47152	 2.88071	 0	 335
639	 1.47524	 2.88071	 0	 335
640	 1.48124	 2.88071	 0	 336
641	 1.49823	 2.88071	 0	 336
642	 1.5079	 2.88071	 0	 337
643	 1.51112	 2.88071	 1	 336
644	 1.51472	 2.88071	 0	 336
645	 1.52234	 2.88071	 1	 337
646	 1.52891	 2.88071	 0	 336
647	 1.53109	 2.88071	 1	 335
648	 1.53224	 2.88071	 0	 335
649	 1.5341	 2.88071	 1	 336
650	 1.54324	 2.88071	 0	 337
651	 1.54628	 2.88071	 0	 337
652	 1.54819	 2.88071	 1	 337
653	 1.55401	 2.88071	 0	 338
654	 1.55978	 2.88071	 0	 338
655	 1.57241	 2.88071	 0	 339
656	 1.57547	 2.88071	 0	 339
657	 1.57729	 2.88071	 1	 340
658	 1.57869	 2.88071	 1	 341
659	 1.58302	 2.88071	 0	 340
660	 1.58441	 2.88071	 0	 340
661	 1.59914	 2.88071	 1	 340
662	 1.60033	 2.88071	 0	 339
663	 1.60115	 2.88071	 0	 339
664	 1.6091	 2.88071	 0	 340
665	 1.61343	 2.88071	 1	 339
666	 1.61468	 2.88071	 0	 338
667	 1.62269	 2.88071	 0	 338
668	 1.62844	 2.88071	 0	 339
669	 1.63037	 2.88071	 1	 340
670	 1.63583	 2.88071	 0	 341
671	 1.63804	 2.88071	 0	 341
672	 1.6401	 2.88071	 0	 342
673	 1.64474	 2.88071	 0	 341
674	 1.6619	 2.88071	 1	 342
675	 1.66751	 2.88071	 0	 343
676	 1.67163	 2.88071	 1	 344
677	 1.67327	 2.88071	 0	 344
678	 1.68332	 2.88071	 0	 344
679	 1.69212	 2.88071	 0	 344
680	 1.69253	 2.88071	 0	 343
681	 1.69493	 2.88071	 1	 342
682	 1.70587	 2.88071	 1	 342
683	 1.70929	 2.88071	 0	 341
684	 1.70997	 2.88071	 0	 342
685	 1.71241	 2.88071	 0	 341
686	 1.72324	 2.88071	 0	 342
687	 1.73174	 2.88071	 0	 342
688	 1.73953	 2.88071	 1	 343
689	 1.74337	 2.88071	 0	 343
690	 1.74491	 2.88071	 1	 342
691	 1.74756	 2.88071	 1	 341
692	 1.75192	 2.88071	 0	 340
693	 1.75207	 2.88071	 0	 339
694	 1.75535	 2.88071	 0	 338
695	 1.75544	 2.88071	 0	 338
696	 1.75554	 2.88071	 0	 339
697	 1.75989	 2.88071	 0	 340
698	 1.77059	 2.88071	 1	 339
699	 1.77158	 2.88071	 0	 339
700	 1.77171	 2.88071	 0	 338
701	 1.77224	 2.88071	 1	 337
702	 1.77535	 2.88071	 1	 336
703	 1.77943	 2.88071	 0	 335
704	 1.80429	 2.88071	 0	 336
705	 1.80929	 2.88071	 0	 337
706	 1.81139	 2.88071	 0	 336
707	 1.81339	 2.88071	 0	 337
708	 1.8238	 2.88071	 0	 337
709	 1.82733	 2.88071	 0	 338
710	 1.82916	 2.88071	 0	 339
711	 1.83803	 2.88071	 0	 339
712	 1.84305	 2.88071	 1	 338
713	 1.84592	 2.88071	 0	 339
714	 1.84913	 2.88071	 1	 340
715	 1.85433	 2.88071	 0	 341
716	 1.86032	 2.88071	 0	 342
717	 1.86341	 2.88071	 0	 343
718	 1.86368	 2.88071	 1	 344
719	 1.86553	 2.88071	 0	 345
720	 1.87472	 2.88071	 0	 346
721	 1.87562	 2.88071	 0	 346
722	 1.87643	 2.88071	 0	 347
723	 1.87678	 2.88071	 1	 346
724	 1.87696	 2.88071	 0	 347
725	 1.88714	 2.88071	 0	 348
726	 1.88718	 2.88071	 0	 347
727	 1.88855	 2.88071	 0	 348
728	 1.895	 2.88071	 0	 348
729	 1.89805	 2.88071	 0	 347
730	 1.89951	 2.88071	 0	 347
731	 1.91478	 2.88071	 0	 346
732	 1.91722	 2.88071	 0	 346
733	 1.91801	 2.88071	 0	 347
734	 1.92026	 2.88071	 1	 346
735	 1.92248	 2.88071	 0	 347
736	 1.9228	 2.88071	 0	 346
737	 1.92357	 2.88071	 0	 347
738	 1.92412	 2.88071	 1	 346
739	 1.92576	 2.88071	 0	 347
740	 1.92784	 2.88071	 0	 347
741	 1.93886	 2.88071	 0	 348
742	 1.9438	 2.88071	 0	 347
743	 1.94472	 2.88071	 0	 347
744	 1.95506	 2.88071	 0	 346
745	 1.95511	 2.88071	 0	 347
746	 1.98044	 2.88071	 0	 348
747	 1.99455	 2.88071	 0	 349
748	 1.99557	 2.88071	 0	 349
749	 1.99667	 2.88071	 1	 350
750	 1.99974	 2.88071	 1	 349
751	 2.00246	 2.88071	 0	 349
752	 2.00556	 2.88071	 0	 348
753	 2.00677	 2.88071	 0	 349
754	 2.01123	 2.88071	 0	 350
755	 2.01784	 2.88071	 1	 349
756	 2.01863	 2.88071	 0	 349
757	 2.02182	 2.88071	 0	 348
758	 2.022	 2.88071	 0	 349
759	 2.02319	 2.88071	 0	 350
760	 2.02486	 2.88071	 0	 350
761	 2.02585	 2.88071	 1	 349
762	 2.02795	 2.88071	 0	 348
763	 2.02812	 2.88071	 0	 348
764	 2.02936	 2.88071	 0	 349
765	 2.03306	 2.88071	 0	 350
766	 2.03627	 2.88071	 1	 349
767	 2.04463	 2.88071	 0	 349
768	 2.04611	 2.88071	 1	 348
769	 2.04939	 2.88071	 0	 348
770	 2.05175	 2.88071	 1	 348
771	 2.05467	 2.88071	 0	 347
772	 2.06188	 2.88071	 0	 347
773	 2.06225	 2.88071	 0	 347
774	 2.06449	 2.88071	 0	 347
775	 2.08421	 2.88071	 0	 348
776	 2.08601	 2.88071	 0	 349
777	 2.08798	 2.88071	 0	 349
778	 2.0919	 2.88071	 0	 350
779	 2.09655	 2.88071	 0	 349
780	 2.09978	 2.88071	 0	 349
781	 2.10042	 2.88071	 0	 350
782	 2.1039	 2.88071	 0	 350
783	 2.10826	 2.88071	 0	 351
784	 2.10924	 2.88071	 0	 350
785	 2.1111	 2.88071	 0	 349
786	 2.11369	 2.88071	 0	 350
787	 2.11379	 2.88071	 0	 351
788	 2.12614	 2.88071	 0	 350
789	 2.12627	 2.88071	 1	 350
790	 2.12662	 2.88071	 0	 350
791	 2.1299	 2.88071	 1	 351
792	 2.13001	 2.88071	 1	 352
793	 2.13194	 2.88071	 0	 352
794	 2.13205	 2.88071	 1	 353
795	 2.13215	 2.88071	 1	 354
796	 2.13283	 2.88071	 0	 354
797	 2.14264	 2.88071	 1	 355
798	 2.14529	 2.88071	 0	 356
799	 2.14565	 2.88071	 0	 356
800	 2.14653	 2.88071	 0	 355
801	 2.14697	 2.88071	 1	 356
802	 2.14798	 2.88071	 0	 356
803	 2.15007	 2.88071	 1	 357
804	 2.15238	 2.88071	 0	 358
805	 2.1548	 2.88071	 0	 359
806	 2.15615	 2.88071	 0	 358
807	 2.15696	 2.88071	 0	 357
808	 2.15823	 2.88071	 0	 357
809	 2.162	 2.88071	 0	 357
810	 2.16437	 2.88071	 0	 357
811	 2.16992	 2.88071	 1	 356
812	 2.17078	 2.88071	 0	 356
813	 2.17145	 2.88071	 0	 357
814	 2.17211	 2.88071	 0	 357
815	 2.17226	 2.88071	 1	 358
816	 2.17238	 2.88071	 1	 359
817	 2.17624	 2.88071	 0	 359
818	 2.17629	 2.88071	 0	 360
819	 2.17784	 2.88071	 1	 361
820	 2.17794	 2.88071	 1	 362
821	 2.18116	 2.88071	 0	 362
822	 2.1816	 2.88071	 1	 363
823	 2.18174	 2.88071	 1	 364
824	 2.18194	 2.88071	 0	 365
825	 2.18364	 2.88071	 1	 366
826	 2.18365	 2.88071	 1	 367
827	 2.18377	 2.88071	 1	 368
828	 2.18414	 2.88071	 1	 369
829	 2.18428	 2.88071	 1	 370
830	 2.18534	 2.88071	 1	 371
831	 2.18796	 2.88071	 1	 370
832	 2.18916	 2.88071	 0	 369
833	 2.19087	 2.88071	 1	 370
834	 2.19124	 2.88071	 1	 371
835	 2.19138	 2.88071	 1	 372
836	 2.19199	 2.88071	 0	 372
837	 2.19213	 2.88071	 1	 373
838	 2.19218	 2.88071	 1	 373
839	 2.19614	 2.88071	 1	 374
840	 2.1965	 2.88071	 1	 375
841	 2.19822	 2.88071	 1	 376
842	 2.19827	 2.88071	 1	 376
843	 2.19868	 2.88071	 1	 377
844	 2.20038	 2.88071	 1	 377
845	 2.20049	 2.88071	 1	 378
846	 2.20073	 2.88071	 1	 379
847	 2.20121	 2.88071	 1	 380
848	 2.20175	 2.88071	 1	 381
849	 2.20644	 2.88071	 1	 381
850	 2.20655	 2.88071	 1	 382
851	 2.20782	 2.88071	 1	 383
852	 2.20783	 2.88071	 1	 382
853	 2.20796	 2.88071	 1	 383
854	 2.20953	 2.88071	 1	 384
855	 2.21013	 2.88071	 1	 383
856	 2.21028	 2.88071	 1	 384
857	 2.21066	 2.88071	 1	 385
858	 2.21142	 2.88071	 1	 386
859	 2.21159	 2.88071	 0	 386
860	 2.21738	 2.88071	 1	 386
861	 2.21744	 2.88071	 1	 386
862	 2.2183	 2.88071	 1	 387
863	 2.22086	 2.88071	 1	 388
864	 2.22208	 2.88071	 0	 389
865	 2.22212	 2.88071	 0	 389
866	 2.22352	 2.88071	 1	 390
867	 2.22419	 2.88071	 1	 391
868	 2.22419	 2.88071	 1	 391
869	 2.22537	 2.88071	 1	 391
870	 2.22564	 2.88071	 1	 391
871	 2.22575	 2.88071	 1	 391
872	 2.22673	 2.88071	 1	 391
873	 2.22682	 2.88071	 1	 391
874	 2.22712	 2.88071	 1	 392
875	 2.22827	 2.88071	 1	 393
876	 2.22916	 2.88071	 0	 394
877	 2.22953	 2.88071	 1	 395
878	 2.23179	 2.88071	 1	 396
879	 2.2324	 2.88071	 0	 395
880	 2.23268	 2.88071	 1	 396
881	 2.23326	 2.88071	 1	 396
882	 2.23378	 2.88071	 0	 396
883	 2.23415	 2.88071	 1	 396
884	 2.23423	 2.88071	 1	 397
885	 2.23521	 2.88071	 1	 398
886	 2.236	 2.88071	 0	 398
887	 2.23603	 2.88071	 1	 398
888	 2.23635	 2.88071	 1	 399
889	 2.23717	 2.88071	 1	 400
890	 2.23761	 2.88071	 1	 401
891	 2.23975	 2.88071	 0	 400
892	 2.24008	 2.88071	 0	 400
893	 2.24249	 2.88071	 1	 401
894	 2.24279	 2.88071	 1	 402
895	 2.24331	 2.88071	 1	 402
896	 2.2437	 2.88071	 0	 402
897	 2.2437	 2.88071	 0	 401
898	 2.24395	 2.88071	 1	 401
899	 2.244	 2.88071	 1	 402
900	 2.24533	 2.88071	 0	 402
901	 2.24588	 2.88071	 1	 403
902	 2.24691	 2.88071	 1	 404
903	 2.24992	 2.88071	 1	 405
904	 2.25007	 2.88071	 1	 405
905	 2.2501	 2.88071	 1	 406
906	 2.25164	 2.88071	 0	 407
907	 2.2517	 2.88071	 1	 408
908	 2.25231	 2.88071	 1	 408
909	 2.25346	 2.88071	 1	 408
910	 2.25387	 2.88071	 1	 408
911	 2.25542	 2.88071	 0	 409
912	 2.25606	 2.88071	 1	 410
913	 2.2566	 2.88071	 1	 411
914	 2.25786	 2.88071	 1	 411
915	 2.26082	 2.88071	 1	 412
916	 2.26198	 2.88071	 0	 411
917	 2.26244	 2.88071	 1	 411
918	 2.26503	 2.88071	 1	 411
919	 2.26765	 2.88071	 0	 412
920	 2.26818	 2.88071	 0	 411
921	 2.27022	 2.88071	 1	 411
922	 2.27051	 2.88071	 0	 411
923	 2.27087	 2.88071	 0	 412
924	 2.27276	 2.88071	 1	 412
925	 2.27371	 2.88071	 0	 411
926	 2.27417	 2.88071	 1	 411
927	 2.27497	 2.88071	 1	 412
928	 2.27641	 2.88071	 1	 412
929	 2.27993	 2.88071	 1	 413
930	 2.28036	 2.88071	 1	 413
931	 2.28176	 2.88071	 1	 414
932	 2.28384	 2.88071	 0	 415
933	 2.28427	 2.88071	 1	 415
934	 2.28739	 2.88071	 1	 414
935	 2.28831	 2.88071	 0	 415
936	 2.29121	 2.88071	 0	 416
937	 2.29217	 2.88071	 1	 416
938	 2.29245	 2.88071	 0	 415
939	 2.29263	 2.88071	 0	 414
940	 2.29454	 2.88071	 1	 414
941	 2.29562	 2.88071	 1	 415
942	 2.29718	 2.88071	 1	 416
943	 2.29738	 2.88071	 1	 417
944	 2.2976	 2.88071	 0	 417
945	 2.29804	 2.88071	 0	 416
946	 2.29858	 2.88071	 1	 417
947	 2.29902	 2.88071	 1	 417
948	 2.29939	 2.88071	 0	 416
949	 2.29941	 2.88071	 1	 417
950	 2.30021	 2.88071	 0	 416
951	 2.30147	 2.88071	 1	 416
952	 2.30258	 2.88071	 1	 416
953	 2.30291	 2.88071	 1	 416
954	 2.30362	 2.88071	 0	 415
955	 2.30509	 2.88071	 0	 416
956	 2.30692	 2.88071	 1	 417
957	 2.30705	 2.88071	 1	 418
958	 2.3087	 2.88071	 1	 418
959	 2.30896	 2.88071	 0	 417
960	 2.30897	 2.88071	 1	 418
961	 2.31111	 2.88071	 1	 418
962	 2.31172	 2.88071	 0	 417
963	 2.31194	 2.88071	 1	 418
964	 2.31239	 2.88071	 1	 419
965	 2.31428	 2.88071	 1	 420
966	 2.31559	 2.88071	 0	 421
967	 2.31905	 2.88071	 1	 421
968	 2.31924	 2.88071	 0	 420
969	 2.3196	 2.88071	 1	 420
970	 2.322	 2.88071	 0	 419
971	 2.32213	 2.88071	 1	 420
972	 2.32365	 2.88071	 1	 421
973	 2.32467	 2.88071	 1	 421
974	 2.32555	 2.88071	 0	 421
975	 2.32583	 2.88071	 1	 421
976	 2.32598	 2.88071	 1	 421
977	 2.32719	 2.88071	 1	 422
978	 2.32873	 2.88071	 1	 422
979	 2.32879	 2.88071	 1	 423
980	 2.32942	 2.88071	 1	 423
981	 2.32996	 2.88071	 0	 423
982	 2.32997	 2.88071	 0	 422
983	 2.33135	 2.88071	 1	 423
984	 2.33147	 2.88071	 1	 423
985	 2.3331	 2.88071	 1	 423
986	 2.33362	 2.88071	 1	 423
987	 2.3338	 2.88071	 1	 423
988	 2.33778	 2.88071	 1	 423
989	 2.33803	 2.88071	 1	 423
990	 2.33934	 2.88071	 1	 424
991	 2.33949	 2.88071	 1	 424
992	 2.34022	 2.88071	 0	 423
993	 2.34134	 2.88071	 1	 423
994	 2.34343	 2.88071	 0	 423
995	 2.34656	 2.88071	 1	 423
996	 2.34789	 2.88071	 1	 423
997	 2.34864	 2.88071	 0	 422
998	 2.35008	 2.88071	 0	 421
999	 2.3502	 2.88071	 1	 421
1000	 2.35348	 2.88071	 1	 421
1001	 2.35413	 2.88071	 1	 421
1002	 2.35654	 2.88071	 1	 421
1003	 2.35872	 2.88071	 1	 422
1004	 2.36003	 2.88071	 1	 422
1005	 2.36087	 2.88071	 1	 423
1006	 2.3609	 2.88071	 1	 423
1007	 2.36128	 2.88071	 1	 422
1008	 2.36262	 2.88071	 0	 422
1009	 2.36323	 2.88071	 1	 423
1010	 2.36396	 2.88071	 0	 424
1011	 2.36427	 2.88071	 1	 425
1012	 2.36487	 2.88071	 1	 425
1013	 2.36626	 2.88071	 1	 425
1014	 2.37142	 2.88071	 1	 425
1015	 2.37369	 2.88071	 1	 425
1016	 2.37424	 2.88071	 0	 426
1017	 2.37436	 2.88071	 1	 426
1018	 2.37481	 2.88071	 1	 426
1019	 2.37683	 2.88071	 1	 426
1020	 2.37708	 2.88071	 1	 425
1021	 2.38013	 2.88071	 1	 426
1022	 2.3807	 2.88071	 0	 425
1023	 2.38215	 2.88071	 1	 426
1024	 2.38319	 2.88071	 1	 426
1025	 2.38326	 2.88071	 0	 425
1026	 2.3834	 2.88071	 1	 424
1027	 2.38383	 2.88071	 1	 423
1028	 2.38413	 2.88071	 1	 422
1029	 2.38571	 2.88071	 1	 423
1030	 2.38595	 2.88071	 1	 423
1031	 2.38632	 2.88071	 0	 423
1032	 2.38833	 2.88071	 1	 423
1033	 2.38948	 2.88071	 1	 424
1034	 2.39204	 2.88071	 0	 423
1035	 2.39247	 2.88071	 1	 423
1036	 2.39287	 2.88071	 0	 422
1037	 2.39312	 2.88071	 0	 421
1038	 2.39754	 2.88071	 0	 420
1039	 2.40139	 2.88071	 1	 421
1040	 2.40278	 2.88071	 1	 420
1041	 2.40341	 2.88071	 1	 421
1042	 2.40417	 2.88071	 0	 421
1043	 2.40549	 2.88071	 0	 420
1044	 2.40592	 2.88071	 0	 420
1045	 2.40605	 2.88071	 1	 419
1046	 2.4066	 2.88071	 1	 418
1047	 2.40736	 2.88071	 1	 419
1048	 2.40821	 2.88071	 1	 418
1049	 2.41175	 2.88071	 1	 417
1050	 2.41328	 2.88071	 1	 416
1051	 2.41426	 2.88071	 0	 416
1052	 2.41841	 2.88071	 1	 417
1053	 2.42071	 2.88071	 0	 417
1054	 2.42251	 2.88071	 1	 416
1055	 2.42307	 2.88071	 1	 415
1056	 2.42315	 2.88071	 1	 416
1057	 2.42375	 2.88071	 0	 416
1058	 2.42375	 2.88071	 0	 415
1059	 2.42781	 2.88071	 0	 416
1060	 2.42872	 2.88071	 1	 415
1061	 2.42932	 2.88071	 1	 414
1062	 2.42945	 2.88071	 0	 413
1063	 2.43114	 2.88071	 0	 413
1064	 2.43277	 2.88071	 0	 412
1065	 2.43293	 2.88071	 1	 413
1066	 2.43375	 2.88071	 1	 414
1067	 2.43398	 2.88071	 0	 414
1068	 2.43462	 2.88071	 0	 413
1069	 2.43987	 2.88071	 0	 413
1070	 2.44	 2.88071	 0	 413
1071	 2.44036	 2.88071	 1	 412
1072	 2.44115	 2.88071	 1	 411
1073	 2.44129	 2.88071	 1	 412
1074	 2.44218	 2.88071	 1	 413
1075	 2.44622	 2.88071	 0	 412
1076	 2.44729	 2.88071	 1	 411
1077	 2.44861	 2.88071	 1	 410
1078	 2.4503	 2.88071	 1	 411
1079	 2.45082	 2.88071	 1	 411
1080	 2.4511	 2.88071	 1	 412
1081	 2.45194	 2.88071	 1	 413
1082	 2.45246	 2.88071	 1	 412
1083	 2.4527	 2.88071	 0	 412
1084	 2.45335	 2.88071	 1	 413
1085	 2.45501	 2.88071	 1	 414
1086	 2.4563	 2.88071	 1	 413
1087	 2.45673	 2.88071	 1	 414
1088	 2.45739	 2.88071	 0	 413
1089	 2.45918	 2.88071	 1	 414
1090	 2.45929	 2.88071	 1	 413
1091	 2.45934	 2.88071	 0	 412
1092	 2.46044	 2.88071	 1	 413
1093	 2.46074	 2.88071	 0	 413
1094	 2.46101	 2.88071	 1	 414
1095	 2.46636	 2.88071	 0	 413
1096	 2.46699	 2.88071	 0	 412
1097	 2.467	 2.88071	 1	 411
1098	 2.46707	 2.88071	 1	 410
1099	 2.46845	 2.88071	 1	 411
1100	 2.46886	 2.88071	 1	 412
1101	 2.46939	 2.88071	 1	 411
1102	 2.47034	 2.88071	 1	 412
1103	 2.47203	 2.88071	 0	 412
1104	 2.47309	 2.88071	 1	 413
1105	 2.47375	 2.88071	 1	 413
1106	 2.47478	 2.88071	 1	 412
1107	 2.47478	 2.88071	 1	 413
1108	 2.47574	 2.88071	 1	 412
1109	 2.47715	 2.88071	 0	 412
1110	 2.47846	 2.88071	 1	 413
1111	 2.47977	 2.88071	 1	 413
1112	 2.48019	 2.88071	 1	 414
1113	 2.48127	 2.88071	 0	 413
1114	 2.48149	 2.88071	 1	 412
1115	 2.48167	 2.88071	 1	 413
1116	 2.48262	 2.88071	 1	 412
1117	 2.48273	 2.88071	 1	 413
1118	 2.48346	 2.88071	 0	 413
1119	 2.48415	 2.88071	 1	 414
1120	 2.48423	 2.88071	 1	 413
1121	 2.48429	 2.88071	 1	 412
1122	 2.48653	 2.88071	 1	 413
1123	 2.4874	 2.88071	 0	 412
1124	 2.48778	 2.88071	 1	 413
1125	 2.48847	 2.88071	 1	 412
1126	 2.49023	 2.88071	 0	 411
1127	 2.49155	 2.88071	 0	 411
1128	 2.49299	 2.88071	 1	 412
1129	 2.49394	 2.88071	 1	 411
1130	 2.49395	 2.88071	 1	 410
1131	 2.49411	 2.88071	 1	 411
1132	 2.49465	 2.88071	 0	 411
1133	 2.49582	 2.88071	 1	 410
1134	 2.49768	 2.88071	 1	 411
1135	 2.49788	 2.88071	 0	 411
1136	 2.49827	 2.88071	 1	 410
1137	 2.49827	 2.88071	 1	 409
1138	 2.49851	 2.88071	 0	 409
1139	 2.5004	 2.88071	 1	 408
1140	 2.50167	 2.88071	 1	 409
1141	 2.50187	 2.88071	 1	 408
1142	 2.50203	 2.88071	 1	 407
1143	 2.50285	 2.88071	 1	 406
1144	 2.50313	 2.88071	 0	 405
1145	 2.50338	 2.88071	 1	 406
1146	 2.5037	 2.88071	 1	 405
1147	 2.50433	 2.88071	 1	 404
1148	 2.50446	 2.88071	 1	 405
1149	 2.50456	 2.88071	 0	 404
1150	 2.50712	 2.88071	 1	 405
1151	 2.50764	 2.88071	 1	 404
1152	 2.50813	 2.88071	 1	 403
1153	 2.50857	 2.88071	 1	 404
1154	 2.50972	 2.88071	 1	 405
1155	 2.50999	 2.88071	 1	 404
1156	 2.51026	 2.88071	 0	 404
1157	 2.5116	 2.88071	 1	 405
1158	 2.51162	 2.88071	 0	 405
1159	 2.51219	 2.88071	 0	 405
1160	 2.51349	 2.88071	 0	 404
1161	 2.51356	 2.88071	 1	 403
1162	 2.51402	 2.88071	 1	 404
1163	 2.51486	 2.88071	 1	 405
1164	 2.51589	 2.88071	 0	 404
1165	 2.51849	 2.88071	 1	 403
1166	 2.52005	 2.88071	 0	 402
1167	 2.52112	 2.88071	 0	 401
1168	 2.5213	 2.88071	 1	 400
1169	 2.52368	 2.88071	 1	 399
1170	 2.52493	 2.88071	 1	 398
1171	 2.52656	 2.88071	 1	 397
1172	 2.52705	 2.88071	 0	 398
1173	 2.52743	 2.88071	 0	 397
1174	 2.52828	 2.88071	 0	 397
1175	 2.53059	 2.88071	 1	 396
1176	 2.53167	 2.88071	 1	 395
1177	 2.5319	 2.88071	 1	 396
1178	 2.53458	 2.88071	 1	 395
1179	 2.53484	 2.88071	 1	 396
1180	 2.53503	 2.88071	 1	 395
1181	 2.53598	 2.88071	 1	 394
1182	 2.53624	 2.88071	 1	 393
1183	 2.53625	 2.88071	 1	 394
1184	 2.53627	 2.88071	 1	 395
1185	 2.53639	 2.88071	 1	 394
1186	 2.53682	 2.88071	 0	 393
1187	 2.53707	 2.88071	 1	 392
1188	 2.53729	 2.88071	 1	 391
1189	 2.53817	 2.88071	 1	 390
1190	 2.53966	 2.88071	 1	 391
1191	 2.53996	 2.88071	 1	 392
1192	 2.54048	 2.88071	 1	 391
1193	 2.54524	 2.88071	 0	 391
1194	 2.54599	 2.88071	 0	 390
1195	 2.54695	 2.88071	 0	 390
1196	 2.54752	 2.88071	 0	 389
1197	 2.54982	 2.88071	 0	 388
1198	 2.55182	 2.88071	 1	 387
1199	 2.55333	 2.88071	 1	 386
1200	 2.55337	 2.88071	 1	 387
1201	 2.5537	 2.88071	 0	 386
1202	 2.55436	 2.88071	 1	 385
1203	 2.56159	 2.88071	 1	 386
1204	 2.56342	 2.88071	 0	 385
1205	 2.56356	 2.88071	 1	 386
1206	 2.5642	 2.88071	 0	 385
1207	 2.56514	 2.88071	 1	 386
1208	 2.56569	 2.88071	 1	 385
1209	 2.56675	 2.88071	 0	 384
1210	 2.56936	 2.88071	 1	 384
1211	 2.56937	 2.88071	 0	 384
1212	 2.56958	 2.88071	 1	 385
1213	 2.57059	 2.88071	 1	 384
1214	 2.57303	 2.88071	 1	 383
1215	 2.57614	 2.88071	 0	 382
1216	 2.577	 2.88071	 1	 383
1217	 2.57901	 2.88071	 0	 383
1218	 2.58093	 2.88071	 1	 384
1219	 2.58173	 2.88071	 0	 384
1220	 2.58321	 2.88071	 1	 383
1221	 2.58401	 2.88071	 0	 383
1222	 2.58427	 2.88071	 1	 384
1223	 2.5851	 2.88071	 0	 383
1224	 2.58634	 2.88071	 1	 384
1225	 2.58663	 2.88071	 1	 385
1226	 2.58706	 2.88071	 1	 384
1227	 2.58773	 2.88071	 1	 385
1228	 2.58927	 2.88071	 1	 384
1229	 2.58933	 2.88071	 1	 383
1230	 2.58957	 2.88071	 0	 383
1231	 2.58991	 2.88071	 0	 383
1232	 2.59469	 2.88071	 1	 384
1233	 2.59597	 2.88071	 0	 385
1234	 2.59634	 2.88071	 0	 385
1235	 2.59716	 2.88071	 0	 384
1236	 2.59917	 2.88071	 0	 383
1237	 2.59961	 2.88071	 1	 384
1238	 2.60022	 2.88071	 0	 383
1239	 2.60034	 2.88071	 0	 382
1240	 2.60046	 2.88071	 1	 383
1241	 2.60237	 2.88071	 0	 382
1242	 2.60291	 2.88071	 0	 381
1243	 2.60324	 2.88071	 1	 382
1244	 2.60435	 2.88071	 1	 381
1245	 2.60697	 2.88071	 1	 380
1246	 2.60967	 2.88071	 0	 379
1247	 2.61141	 2.88071	 0	 378
1248	 2.61414	 2.88071	 0	 378
1249	 2.61505	 2.88071	 1	 379
1250	 2.61544	 2.88071	 1	 378
1251	 2.61622	 2.88071	 1	 379
1252	 2.61636	 2.88071	 1	 379
1253	 2.61713	 2.88071	 1	 380
1254	 2.61774	 2.88071	 0	 379
1255	 2.61815	 2.88071	 0	 378
1256	 2.61986	 2.88071	 1	 379
1257	 2.61999	 2.88071	 1	 378
1258	 2.62056	 2.88071	 0	 378
1259	 2.62109	 2.88071	 0	 377
1260	 2.62124	 2.88071	 1	 376
1261	 2.62178	 2.88071	 0	 375
1262	 2.62347	 2.88071	 1	 374
1263	 2.62553	 2.88071	 1	 373
1264	 2.6263	 2.88071	 1	 372
1265	 2.62736	 2.88071	 1	 371
1266	 2.62806	 2.88071	 0	 370
1267	 2.62827	 2.88071	 0	 370
1268	 2.6283	 2.88071	 1	 370
1269	 2.62841	 2.88071	 1	 371
1270	 2.62845	 2.88071	 1	 370
1271	 2.62935	 2.88071	 1	 371
1272	 2.632	 2.88071	 1	 370
1273	 2.63207	 2.88071	 0	 369
1274	 2.63242	 2.88071	 1	 370
1275	 2.6325	 2.88071	 0	 370
1276	 2.63587	 2.88071	 1	 370
1277	 2.63645	 2.88071	 1	 371
1278	 2.63741	 2.88071	 0	 371
1279	 2.63786	 2.88071	 1	 370
1280	 2.64068	 2.88071	 1	 369
1281	 2.64129	 2.88071	 1	 370
1282	 2.64203	 2.88071	 1	 370
1283	 2.6434	 2.88071	 1	 369
1284	 2.64383	 2.88071	 0	 369
1285	 2.64601	 2.88071	 1	 369
1286	 2.64781	 2.88071	 0	 369
1287	 2.64802	 2.88071	 1	 368
1288	 2.6497	 2.88071	 1	 367
1289	 2.65122	 2.88071	 1	 368
1290	 2.65176	 2.88071	 1	 369
1291	 2.65248	 2.88071	 1	 370
1292	 2.6528	 2.88071	 1	 371
1293	 2.6545	 2.88071	 1	 372
1294	 2.65545	 2.88071	 0	 371
1295	 2.65575	 2.88071	 1	 370
1296	 2.65738	 2.88071	 0	 370
1297	 2.65832	 2.88071	 1	 369
1298	 2.65871	 2.88071	 0	 368
1299	 2.65952	 2.88071	 1	 367
1300	 2.66047	 2.88071	 0	 366
1301	 2.6614	 2.88071	 1	 365
1302	 2.66173	 2.88071	 1	 365
1303	 2.66243	 2.88071	 0	 364
1304	 2.66264	 2.88071	 1	 363
1305	 2.66399	 2.88071	 0	 363
1306	 2.6644	 2.88071	 1	 362
1307	 2.6662	 2.88071	 1	 362
1308	 2.66628	 2.88071	 0	 361
1309	 2.66634	 2.88071	 1	 360
1310	 2.66717	 2.88071	 1	 359
1311	 2.66896	 2.88071	 1	 358
1312	 2.67061	 2.88071	 1	 358
1313	 2.67076	 2.88071	 1	 357
1314	 2.67117	 2.88071	 1	 358
1315	 2.67148	 2.88071	 1	 359
1316	 2.67315	 2.88071	 0	 358
1317	 2.67399	 2.88071	 1	 357
1318	 2.67415	 2.88071	 0	 357
1319	 2.67537	 2.88071	 0	 356
1320	 2.6778	 2.88071	 1	 357
1321	 2.67801	 2.88071	 1	 358
1322	 2.68272	 2.88071	 1	 359
1323	 2.68274	 2.88071	 1	 360
1324	 2.68297	 2.88071	 1	 359
1325	 2.68398	 2.88071	 1	 358
1326	 2.68454	 2.88071	 0	 357
1327	 2.68539	 2.88071	 1	 356
1328	 2.68609	 2.88071	 0	 355
1329	 2.68642	 2.88071	 1	 356
1330	 2.68644	 2.88071	 1	 357
1331	 2.68664	 2.88071	 0	 356
1332	 2.68722	 2.88071	 1	 357
1333	 2.68725	 2.88071	 1	 358
1334	 2.69056	 2.88071	 1	 357
1335	 2.69101	 2.88071	 1	 358
1336	 2.69104	 2.88071	 1	 359
1337	 2.69123	 2.88071	 0	 358
1338	 2.69292	 2.88071	 0	 357
1339	 2.69456	 2.88071	 1	 356
1340	 2.69497	 2.88071	 0	 355
1341	 2.69518	 2.88071	 1	 354
1342	 2.69563	 2.88071	 1	 355
1343	 2.69565	 2.88071	 1	 356
1344	 2.69566	 2.88071	 1	 357
1345	 2.69568	 2.88071	 1	 358
1346	 2.69582	 2.88071	 1	 359
1347	 2.6961	 2.88071	 1	 360
1348	 2.69907	 2.88071	 1	 359
1349	 2.69937	 2.88071	 1	 360
1350	 2.69939	 2.88071	 1	 361
1351	 2.69987	 2.88071	 0	 360
1352	 2.69998	 2.88071	 1	 361
1353	 2.69999	 2.88071	 1	 360
1354	 2.70014	 2.88071	 1	 361
1355	 2.70016	 2.88071	 1	 362
1356	 2.70025	 2.88071	 1	 363
1357	 2.70027	 2.88071	 1	 364
1358	 2.70056	 2.88071	 1	 365
1359	 2.70222	 2.88071	 1	 366
1360	 2.70224	 2.88071	 1	 367
1361	 2.70396	 2.88071	 1	 368
1362	 2.70399	 2.88071	 1	 369
1363	 2.70456	 2.88071	 1	 370
1364	 2.70468	 2.88071	 1	 369
1365	 2.70527	 2.88071	 1	 368
1366	 2.70616	 2.88071	 1	 369
1367	 2.70633	 2.88071	 1	 370
1368	 2.70634	 2.88071	 1	 370
1369	 2.70636	 2.88071	 1	 371
1370	 2.70638	 2.88071	 1	 372
1371	 2.70638	 2.88071	 1	 373
1372	 2.70639	 2.88071	 1	 373
1373	 2.70838	 2.88071	 1	 374
1374	 2.70858	 2.88071	 1	 374
1375	 2.7086	 2.88071	 1	 375
1376	 2.70867	 2.88071	 1	 375
1377	 2.70869	 2.88071	 1	 376
1378	 2.70887	 2.88071	 1	 377
1379	 2.71009	 2.88071	 1	 378
1380	 2.7101	 2.88071	 1	 378
1381	 2.71051	 2.88071	 1	 378
1382	 2.71074	 2.88071	 1	 379
1383	 2.71235	 2.88071	 1	 379
1384	 2.71239	 2.88071	 1	 379
1385	 2.7124	 2.88071	 1	 380
1386	 2.7125	 2.88071	 1	 381
1387	 2.71281	 2.88071	 1	 382
1388	 2.71283	 2.88071	 1	 383
1389	 2.71284	 2.88071	 1	 383
1390	 2.71303	 2.88071	 1	 384
1391	 2.71351	 2.88071	 1	 385
1392	 2.71429	 2.88071	 1	 386
1393	 2.71476	 2.88071	 1	 387
1394	 2.71479	 2.88071	 1	 388
1395	 2.7149	 2.88071	 1	 388
1396	 2.71491	 2.88071	 1	 389
1397	 2.71494	 2.88071	 1	 389
1398	 2.71497	 2.88071	 0	 388
1399	 2.715	 2.88071	 1	 389
1400	 2.71555	 2.88071	 1	 390
1401	 2.7159	 2.88071	 1	 391
1402	 2.71654	 2.88071	 1	 391
1403	 2.71687	 2.88071	 1	 391
1404	 2.71724	 2.88071	 1	 392
1405	 2.71725	 2.88071	 1	 392
1406	 2.71811	 2.88071	 0	 391
1407	 2.71813	 2.88071	 1	 392
1408	 2.71901	 2.88071	 1	 393
1409	 2.71914	 2.88071	 0	 392
1410	 2.71916	 2.88071	 1	 392
1411	 2.71946	 2.88071	 1	 391
1412	 2.71947	 2.88071	 1	 391
1413	 2.7195	 2.88071	 0	 390
1414	 2.72026	 2.88071	 0	 389
1415	 2.72027	 2.88071	 1	 390
1416	 2.7203	 2.88071	 1	 391
1417	 2.72031	 2.88071	 0	 390
1418	 2.72051	 2.88071	 1	 391
1419	 2.72097	 2.88071	 1	 391
1420	 2.72099	 2.88071	 1	 391
1421	 2.72127	 2.88071	 1	 392
1422	 2.72136	 2.88071	 1	 391
1423	 2.7215	 2.88071	 1	 392
1424	 2.72155	 2.88071	 1	 392
1425	 2.72161	 2.88071	 0	 391
1426	 2.72165	 2.88071	 1	 392
1427	 2.72172	 2.88071	 1	 392
1428	 2.72187	 2.88071	 1	 393
1429	 2.7222	 2.88071	 0	 392
1430	 2.72264	 2.88071	 1	 393
1431	 2.72351	 2.88071	 1	 393
1432	 2.72395	 2.88071	 1	 393
1433	 2.72396	 2.88071	 1	 393
1434	 2.72423	 2.88071	 1	 394
1435	 2.7247	 2.88071	 1	 395
1436	 2.72488	 2.88071	 1	 396
1437	 2.72528	 2.88071	 1	 397
1438	 2.72539	 2.88071	 1	 398
1439	 2.72581	 2.88071	 1	 399
1440	 2.72607	 2.88071	 0	 398
1441	 2.72642	 2.88071	 1	 398
1442	 2.72654	 2.88071	 1	 399
1443	 2.72722	 2.88071	 1	 400
1444	 2.72769	 2.88071	 1	 401
1445	 2.7279	 2.88071	 1	 402
1446	 2.72819	 2.88071	 1	 402
1447	 2.72845	 2.88071	 1	 403
1448	 2.72855	 2.88071	 1	 402
1449	 2.72883	 2.88071	 1	 403
1450	 2.72888	 2.88071	 1	 404
1451	 2.72889	 2.88071	 1	 405
1452	 2.72913	 2.88071	 1	 404
1453	 2.72926	 2.88071	 0	 403
1454	 2.7293	 2.88071	 1	 404
1455	 2.72958	 2.88071	 1	 405
1456	 2.72963	 2.88071	 1	 404
1457	 2.7297	 2.88071	 1	 404
1458	 2.72991	 2.88071	 1	 405
1459	 2.73081	 2.88071	 0	 404
1460	 2.73082	 2.88071	 1	 404
1461	 2.73101	 2.88071	 1	 404
1462	 2.73145	 2.88071	 0	 403
1463	 2.73176	 2.88071	 1	 403
1464	 2.73187	 2.88071	 1	 403
1465	 2.73194	 2.88071	 1	 404
1466	 2.73206	 2.88071	 1	 405
1467	 2.73211	 2.88071	 0	 404
1468	 2.73245	 2.88071	 1	 405
1469	 2.73282	 2.88071	 0	 404
1470	 2.733	 2.88071	 1	 404
1471	 2.7332	 2.88071	 1	 405
1472	 2.7333	 2.88071	 1	 405
1473	 2.73342	 2.88071	 1	 406
1474	 2.7335	 2.88071	 1	 407
1475	 2.73393	 2.88071	 1	 407
1476	 2.73405	 2.88071	 1	 406
1477	 2.73508	 2.88071	 1	 407
1478	 2.73511	 2.88071	 1	 408
1479	 2.73541	 2.88071	 1	 408
1480	 2.73556	 2.88071	 1	 409
1481	 2.73564	 2.88071	 1	 409
1482	 2.73573	 2.88071	 1	 410
1483	 2.73614	 2.88071	 0	 409
1484	 2.73629	 2.88071	 1	 409
1485	 2.73631	 2.88071	 0	 408
1486	 2.73662	 2.88071	 1	 407
1487	 2.73665	 2.88071	 1	 406
1488	 2.73738	 2.88071	 0	 405
1489	 2.73764	 2.88071	 1	 404
1490	 2.73771	 2.88071	 1	 404
1491	 2.73826	 2.88071	 1	 405
1492	 2.73828	 2.88071	 0	 404
1493	 2.73832	 2.88071	 1	 404
1494	 2.73837	 2.88071	 0	 403
1495	 2.7385	 2.88071	 1	 403
1496	 2.73866	 2.88071	 1	 404
1497	 2.73897	 2.88071	 1	 405
1498	 2.73924	 2.88071	 1	 405
1499	 2.73933	 2.88071	 1	 405
1500	 2.73955	 2.88071	 1	 405
1501	 2.7396	 2.88071	 1	 405
1502	 2.73986	 2.88071	 1	 406
1503	 2.74014	 2.88071	 1	 407
1504	 2.74044	 2.88071	 1	 407
1505	 2.74058	 2.88071	 1	 407
1506	 2.74067	 2.88071	 1	 408
1507	 2.74119	 2.88071	 1	 409
1508	 2.74163	 2.88071	 1	 409
1509	 2.74184	 2.88071	 1	 409
1510	 2.74191	 2.88071	 1	 409
1511	 2.74197	 2.88071	 1	 409
1512	 2.74289	 2.88071	 1	 410
1513	 2.74293	 2.88071	 1	 410
1514	 2.74293	 2.88071	 1	 409
1515	 2.74299	 2.88071	 1	 410
1516	 2.74356	 2.88071	 1	 411
1517	 2.74409	 2.88071	 0	 410
1518	 2.7447	 2.88071	 1	 410
1519	 2.74512	 2.88071	 1	 411
1520	 2.74557	 2.88071	 1	 412
1521	 2.74561	 2.88071	 1	 412
1522	 2.74579	 2.88071	 1	 411
1523	 2.7459	 2.88071	 1	 411
1524	 2.74628	 2.88071	 1	 411
1525	 2.74641	 2.88071	 1	 410
1526	 2.74644	 2.88071	 1	 410
1527	 2.74647	 2.88071	 1	 409
1528	 2.74663	 2.88071	 1	 410
1529	 2.74688	 2.88071	 1	 411
1530	 2.74716	 2.88071	 1	 411
1531	 2.74731	 2.88071	 1	 412
1532	 2.74744	 2.88071	 1	 412
1533	 2.74805	 2.88071	 1	 412
1534	 2.74857	 2.88071	 1	 412
1535	 2.74886	 2.88071	 1	 413
1536	 2.74888	 2.88071	 0	 412
1537	 2.74898	 2.88071	 1	 412
1538	 2.74955	 2.88071	 1	 412
1539	 2.74971	 2.88071	 1	 413
1540	 2.75003	 2.88071	 1	 414
1541	 2.75126	 2.88071	 1	 414
1542	 2.7513	 2.88071	 1	 414
1543	 2.75273	 2.88071	 1	 415
1544	 2.75347	 2.88071	 1	 414
1545	 2.75378	 2.88071	 1	 414
1546	 2.75416	 2.88071	 1	 414
1547	 2.75461	 2.88071	 0	 413
1548	 2.7548	 2.88071	 1	 414
1549	 2.75496	 2.88071	 0	 413
1550	 2.75504	 2.88071	 1	 413
1551	 2.7553	 2.88071	 1	 413
1552	 2.75577	 2.88071	 1	 414
1553	 2.75583	 2.88071	 1	 414
1554	 2.75605	 2.88071	 1	 414
1555	 2.75696	 2.88071	 1	 415
1556	 2.75742	 2.88071	 1	 415
1557	 2.75768	 2.88071	 1	 414
1558	 2.75812	 2.88071	 1	 414
1559	 2.75839	 2.88071	 1	 413
1560	 2.75892	 2.88071	 1	 414
1561	 2.75941	 2.88071	 1	 415
1562	 2.75957	 2.88071	 1	 414
1563	 2.76021	 2.88071	 1	 415
1564	 2.76058	 2.88071	 1	 414
1565	 2.76075	 2.88071	 1	 413
1566	 2.76113	 2.88071	 1	 412
1567	 2.76125	 2.88071	 1	 413
1568	 2.76131	 2.88071	 1	 414
1569	 2.76142	 2.88071	 1	 415
1570	 2.76201	 2.88071	 1	 416
1571	 2.76202	 2.88071	 1	 415
1572	 2.76217	 2.88071	 1	 414
1573	 2.7629	 2.88071	 1	 413
1574	 2.76322	 2.88071	 1	 414
1575	 2.76326	 2.88071	 1	 413
1576	 2.76427	 2.88071	 1	 414
1577	 2.76498	 2.88071	 1	 413
1578	 2.76539	 2.88071	 1	 412
1579	 2.76558	 2.88071	 1	 413
1580	 2.76672	 2.88071	 1	 412
1581	 2.76745	 2.88071	 1	 411
1582	 2.76839	 2.88071	 1	 411
1583	 2.76847	 2.88071	 1	 412
1584	 2.76853	 2.88071	 1	 411
1585	 2.76857	 2.88071	 1	 410
1586	 2.7689	 2.88071	 1	 411
1587	 2.76974	 2.88071	 1	 410
1588	 2.7702	 2.88071	 1	 409
1589	 2.77113	 2.88071	 1	 410
1590	 2.77126	 2.88071	 1	 409
1591	 2.77181	 2.88071	 1	 408
1592	 2.77186	 2.88071	 1	 407
1593	 2.77203	 2.88071	 1	 406
1594	 2.77239	 2.88071	 1	 407
1595	 2.7728	 2.88071	 1	 406
1596	 2.7734	 2.88071	 1	 405
1597	 2.77411	 2.88071	 1	 404
1598	 2.77418	 2.88071	 1	 405
1599	 2.77428	 2.88071	 1	 404
1600	 2.77462	 2.88071	 1	 405
1601	 2.77468	 2.88071	 1	 404
1602	 2.775	 2.88071	 1	 403
1603	 2.77553	 2.88071	 0	 402
1604	 2.77567	 2.88071	 1	 401
1605	 2.77568	 2.88071	 1	 400
1606	 2.77572	 2.88071	 1	 401
1607	 2.77612	 2.88071	 0	 400
1608	 2.7766	 2.88071	 1	 399
1609	 2.77721	 2.88071	 1	 398
1610	 2.77731	 2.88071	 1	 397
1611	 2.77743	 2.88071	 0	 396
1612	 2.77864	 2.88071	 1	 395
1613	 2.77912	 2.88071	 1	 394
1614	 2.77942	 2.88071	 1	 395
1615	 2.77984	 2.88071	 1	 396
1616	 2.78044	 2.88071	 1	 395
1617	 2.7805	 2.88071	 1	 394
1618	 2.7808	 2.88071	 1	 393
1619	 2.78107	 2.88071	 1	 392
1620	 2.78118	 2.88071	 1	 391
1621	 2.78169	 2.88071	 1	 390
1622	 2.78184	 2.88071	 1	 389
1623	 2.78281	 2.88071	 1	 388
1624	 2.78299	 2.88071	 1	 387
1625	 2.78358	 2.88071	 1	 386
1626	 2.78414	 2.88071	 1	 385
1627	 2.78423	 2.88071	 1	 384
1628	 2.78435	 2.88071	 1	 383
1629	 2.78436	 2.88071	 1	 382
1630	 2.78447	 2.88071	 1	 383
1631	 2.78498	 2.88071	 1	 382
1632	 2.78514	 2.88071	 1	 381
1633	 2.78533	 2.88071	 1	 380
1634	 2.78564	 2.88071	 1	 381
1635	 2.78587	 2.88071	 1	 380
1636	 2.78613	 2.88071	 1	 380
1637	 2.78622	 2.88071	 1	 379
1638	 2.78653	 2.88071	 1	 378
1639	 2.78734	 2.88071	 1	 377
1640	 2.78745	 2.88071	 1	 376
1641	 2.78757	 2.88071	 1	 375
1642	 2.78767	 2.88071	 1	 374
1643	 2.78847	 2.88071	 1	 373
1644	 2.78901	 2.88071	 1	 374
1645	 2.78973	 2.88071	 1	 373
1646	 2.79072	 2.88071	 1	 372
1647	 2.79095	 2.88071	 1	 371
1648	 2.79257	 2.88071	 0	 370
1649	 2.7926	 2.88071	 1	 369
1650	 2.79276	 2.88071	 1	 368
1651	 2.79282	 2.88071	 1	 369
1652	 2.79353	 2.88071	 1	 370
1653	 2.79385	 2.88071	 1	 371
1654	 2.79387	 2.88071	 1	 372
1655	 2.79406	 2.88071	 1	 371
1656	 2.79472	 2.88071	 1	 370
1657	 2.79488	 2.88071	 0	 369
1658	 2.79527	 2.88071	 1	 370
1659	 2.79566	 2.88071	 1	 371
1660	 2.79569	 2.88071	 1	 370
1661	 2.79612	 2.88071	 1	 369
1662	 2.79651	 2.88071	 1	 368
1663	 2.79745	 2.88071	 1	 369
1664	 2.79758	 2.88071	 1	 368
1665	 2.7977	 2.88071	 1	 369
1666	 2.79797	 2.88071	 1	 369
1667	 2.79812	 2.88071	 1	 370
1668	 2.79895	 2.88071	 1	 369
1669	 2.79951	 2.88071	 1	 370
1670	 2.79955	 2.88071	 1	 369
1671	 2.79968	 2.88071	 1	 370
1672	 2.79989	 2.88071	 1	 369
1673	 2.79992	 2.88071	 1	 370
1674	 2.80022	 2.88071	 1	 369
1675	 2.80078	 2.88071	 1	 368
1676	 2.80142	 2.88071	 1	 369
1677	 2.80159	 2.88071	 1	 368
1678	 2.80222	 2.88071	 1	 367
1679	 2.80273	 2.88071	 1	 366
1680	 2.80333	 2.88071	 1	 365
1681	 2.80355	 2.88071	 1	 364
1682	 2.80364	 2.88071	 1	 363
1683	 2.80427	 2.88071	 1	 364
1684	 2.8053	 2.88071	 1	 363
1685	 2.80586	 2.88071	 1	 362
1686	 2.8061	 2.88071	 1	 361
1687	 2.80645	 2.88071	 1	 360
1688	 2.80674	 2.88071	 1	 361
1689	 2.80713	 2.88071	 1	 361
1690	 2.80804	 2.88071	 1	 360
1691	 2.8081	 2.88071	 1	 359
1692	 2.80823	 2.88071	 1	 358
1693	 2.809	 2.88071	 0	 357
1694	 2.80919	 2.88071	 1	 356
1695	 2.81038	 2.88071	 1	 357
1696	 2.81039	 2.88071	 1	 356
1697	 2.81064	 2.88071	 1	 355
1698	 2.81086	 2.88071	 1	 356
1699	 2.81129	 2.88071	 1	 356
1700	 2.8113	 2.88071	 0	 355
1701	 2.81223	 2.88071	 1	 354
1702	 2.81253	 2.88071	 1	 353
1703	 2.81269	 2.88071	 1	 352
1704	 2.81279	 2.88071	 1	 351
1705	 2.81282	 2.88071	 1	 352
1706	 2.81306	 2.88071	 1	 351
1707	 2.81309	 2.88071	 1	 352
1708	 2.81313	 2.88071	 1	 351
1709	 2.81337	 2.88071	 1	 352
1710	 2.81358	 2.88071	 1	 353
1711	 2.81375	 2.88071	 0	 352
1712	 2.81382	 2.88071	 0	 351
1713	 2.81385	 2.88071	 1	 350
1714	 2.81396	 2.88071	 1	 349
1715	 2.81459	 2.88071	 0	 348
1716	 2.81464	 2.88071	 0	 347
1717	 2.81562	 2.88071	 1	 348
1718	 2.8164	 2.88071	 1	 349
1719	 2.81677	 2.88071	 1	 348
1720	 2.81732	 2.88071	 1	 347
1721	 2.81734	 2.88071	 1	 346
1722	 2.81753	 2.88071	 1	 347
1723	 2.81819	 2.88071	 1	 346
1724	 2.81819	 2.88071	 1	 347
1725	 2.8194	 2.88071	 1	 346
1726	 2.81951	 2.88071	 1	 347
1727	 2.82019	 2.88071	 1	 346
1728	 2.82033	 2.88071	 1	 347
1729	 2.82056	 2.88071	 1	 346
1730	 2.82143	 2.88071	 1	 345
1731	 2.8215	 2.88071	 0	 344
1732	 2.82219	 2.88071	 1	 343
1733	 2.82258	 2.88071	 1	 342
1734	 2.82377	 2.88071	 0	 341
1735	 2.82384	 2.88071	 1	 341
1736	 2.82398	 2.88071	 1	 340
1737	 2.82401	 2.88071	 1	 341
1738	 2.8248	 2.88071	 1	 340
1739	 2.82495	 2.88071	 1	 341
1740	 2.82527	 2.88071	 1	 342
1741	 2.82538	 2.88071	 1	 341
1742	 2.82554	 2.88071	 1	 341
1743	 2.82577	 2.88071	 1	 342
1744	 2.82606	 2.88071	 1	 341
1745	 2.82649	 2.88071	 1	 342
1746	 2.82659	 2.88071	 1	 342
1747	 2.82698	 2.88071	 1	 341
1748	 2.82712	 2.88071	 1	 340
1749	 2.82727	 2.88071	 1	 339
1750	 2.82735	 2.88071	 1	 340
1751	 2.8276	 2.88071	 0	 339
1752	 2.82787	 2.88071	 0	 338
1753	 2.82816	 2.88071	 1	 338
1754	 2.82843	 2.88071	 1	 339
1755	 2.82843	 2.88071	 1	 340
1756	 2.82847	 2.88071	 1	 341
1757	 2.82847	 2.88071	 1	 342
1758	 2.82849	 2.88071	 1	 342
1759	 2.82916	 2.88071	 1	 342
1760	 2.82923	 2.88071	 1	 343
1761	 2.82928	 2.88071	 1	 343
1762	 2.82958	 2.88071	 1	 344
1763	 2.82958	 2.88071	 1	 345
1764	 2.8296	 2.88071	 1	 346
1765	 2.8296	 2.87732	 1	 347
1766	 2.82996	 2.87732	 1	 348
1767	 2.83094	 2.87732	 1	 349
1768	 2.83095	 2.87732	 1	 350
1769	 2.83096	 2.87732	 1	 351
1770	 2.8312	 2.87732	 1	 351
1771	 2.83124	 2.87732	 1	 351
1772	 2.83143	 2.87732	 1	 352
1773	 2.83167	 2.87732	 1	 353
1774	 2.83167	 2.87732	 1	 354
1775	 2.8317	 2.87732	 1	 355
1776	 2.8317	 2.87732	 1	 356
1777	 2.83182	 2.87732	 1	 357
1778	 2.83182	 2.87732	 1	 358
1779	 2.83185	 2.87732	 1	 357
1780	 2.83208	 2.87732	 1	 358
1781	 2.83208	 2.87732	 1	 359
1782	 2.83214	 2.87732	 1	 360
1783	 2.83226	 2.87732	 1	 360
1784	 2.83238	 2.87732	 1	 360
1785	 2.83255	 2.87732	 1	 361
1786	 2.83272	 2.87732	 1	 362
1787	 2.83281	 2.87732	 1	 363
1788	 2.83282	 2.87732	 1	 364
1789	 2.83283	 2.87732	 1	 365
1790	 2.83283	 2.87732	 1	 366
1791	 2.83294	 2.87732	 1	 367
1792	 2.83296	 2.87732	 1	 368
1793	 2.83315	 2.87732	 1	 369
1794	 2.83315	 2.87732	 1	 370
1795	 2.83323	 2.87732	 1	 370
1796	 2.83329	 2.87732	 1	 371
1797	 2.83337	 2.87732	 1	 372
1798	 2.83348	 2.87732	 1	 372
1799	 2.83348	 2.87732	 1	 372
1800	 2.83355	 2.87732	 0	 371
1801	 2.83363	 2.87732	 1	 372
1802	 2.83363	 2.87732	 1	 372
1803	 2.83367	 2.87732	 1	 373
1804	 2.8337	 2.87732	 1	 374
1805	 2.83397	 2.87732	 1	 375
1806	 2.83397	 2.87732	 1	 375
1807	 2.83416	 2.87732	 1	 376
1808	 2.83419	 2.87732	 1	 376
1809	 2.83419	 2.87705	 1	 377
1810	 2.8343	 2.87705	 1	 378
1811	 2.8343	 2.87705	 1	 379
1812	 2.83435	 2.87705	 1	 380
1813	 2.83435	 2.87705	 1	 380
1814	 2.83437	 2.87705	 1	 381
1815	 2.83437	 2.87705	 1	 381
1816	 2.83444	 2.87705	 1	 380
1817	 2.83445	 2.87705	 1	 381
1818	 2.83447	 2.87705	 1	 381
1819	 2.8345	 2.87705	 1	 382
1820	 2.83455	 2.87705	 1	 383
1821	 2.83458	 2.87705	 1	 382
1822	 2.83459	 2.87705	 1	 383
1823	 2.83485	 2.87705	 1	 384
1824	 2.83492	 2.87705	 1	 384
1825	 2.83494	 2.87705	 1	 384
1826	 2.83494	 2.87705	 1	 385
1827	 2.83504	 2.87705	 1	 386
1828	 2.8351	 2.87705	 1	 386
1829	 2.83519	 2.87705	 1	 387
1830	 2.83533	 2.87705	 1	 388
1831	 2.83534	 2.87705	 1	 388
1832	 2.83536	 2.87705	 1	 387
1833	 2.83538	 2.87705	 1	 388
1834	 2.83553	 2.87705	 1	 389
1835	 2.83558	 2.87705	 1	 390
1836	 2.83567	 2.87705	 1	 391
1837	 2.8357	 2.87705	 1	 390
1838	 2.83571	 2.87705	 1	 391
1839	 2.83579	 2.87705	 1	 392
1840	 2.83582	 2.87705	 1	 393
1841	 2.83583	 2.87705	 1	 394
1842	 2.83583	 2.87705	 1	 394
1843	 2.83591	 2.87705	 1	 395
1844	 2.83594	 2.87705	 1	 396
1845	 2.83599	 2.87705	 1	 397
1846	 2.83601	 2.87705	 1	 396
1847	 2.83605	 2.87705	 1	 397
1848	 2.8361	 2.87705	 1	 398
1849	 2.83641	 2.87705	 1	 398
1850	 2.83642	 2.87705	 1	 399
1851	 2.83649	 2.87705	 1	 398
1852	 2.83653	 2.87705	 1	 399
1853	 2.83661	 2.87705	 1	 400
1854	 2.83661	 2.87705	 1	 401
1855	 2.83666	 2.87705	 1	 401
1856	 2.83667	 2.87705	 0	 400
1857	 2.83668	 2.87705	 1	 401
1858	 2.83681	 2.87705	 1	 401
1859	 2.83681	 2.87705	 1	 402
1860	 2.83682	 2.87705	 1	 403
1861	 2.83686	 2.87705	 1	 404
1862	 2.83694	 2.87705	 1	 405
1863	 2.83703	 2.87705	 1	 405
1864	 2.83708	 2.87705	 1	 406
1865	 2.83712	 2.87705	 1	 406
1866	 2.83714	 2.87705	 1	 407
1867	 2.83729	 2.87705	 1	 408
1868	 2.8373	 2.87705	 1	 407
1869	 2.83733	 2.87705	 1	 407
1870	 2.83738	 2.87705	 1	 408
1871	 2.83739	 2.87705	 1	 409
1872	 2.8374	 2.87705	 1	 410
1873	 2.83753	 2.87705	 1	 410
1874	 2.83755	 2.87705	 1	 411
1875	 2.83758	 2.87705	 1	 411
1876	 2.83766	 2.87705	 1	 410
1877	 2.83769	 2.87705	 1	 411
1878	 2.83773	 2.87705	 1	 411
1879	 2.83782	 2.87705	 1	 410
1880	 2.83786	 2.87705	 1	 410
1881	 2.83795	 2.87705	 1	 410
1882	 2.83797	 2.87705	 1	 411
1883	 2.83806	 2.87705	 1	 412
1884	 2.8381	 2.87705	 1	 412
1885	 2.83814	 2.87705	 1	 413
1886	 2.83817	 2.87705	 1	 413
1887	 2.83817	 2.87705	 1	 413
1888	 2.83822	 2.87705	 1	 414
1889	 2.83827	 2.87705	 1	 415
1890	 2.8383	 2.87705	 1	 415
1891	 2.83838	 2.87705	 1	 416
1892	 2.83842	 2.87705	 1	 416
1893	 2.83847	 2.87705	 1	 416
1894	 2.83847	 2.87705	 1	 417
1895	 2.83855	 2.87705	 1	 418
1896	 2.8388	 2.87705	 1	 419
1897	 2.8389	 2.87705	 1	 420
1898	 2.8389	 2.87705	 1	 421
1899	 2.83897	 2.87705	 1	 422
1900	 2.83898	 2.87705	 1	 422
1901	 2.83899	 2.87705	 1	 423
1902	 2.83902	 2.87705	 1	 422
1903	 2.83903	 2.87705	 1	 423
1904	 2.83904	 2.87705	 1	 424
1905	 2.83909	 2.87705	 1	 425
1906	 2.83936	 2.87705	 0	 424
1907	 2.83942	 2.87705	 1	 424
1908	 2.83942	 2.87705	 1	 424
1909	 2.8395	 2.87705	 1	 424
1910	 2.83951	 2.87705	 1	 425
1911	 2.83961	 2.87705	 1	 424
1912	 2.83962	 2.87705	 1	 424
1913	 2.83965	 2.87705	 1	 425
1914	 2.83975	 2.87705	 1	 425
1915	 2.83977	 2.87705	 1	 426
1916	 2.83983	 2.87705	 1	 427
1917	 2.83986	 2.87705	 1	 428
1918	 2.8399	 2.87705	 1	 428
1919	 2.83993	 2.87705	 1	 429
1920	 2.84008	 2.87705	 1	 429
1921	 2.84008	 2.87705	 1	 430
1922	 2.84014	 2.87705	 1	 431
1923	 2.84033	 2.87705	 1	 431
1924	 2.84037	 2.87705	 1	 432
1925	 2.84037	 2.87705	 1	 433
1926	 2.84038	 2.87705	 1	 433
1927	 2.84046	 2.87705	 1	 434
1928	 2.84048	 2.87705	 1	 435
1929	 2.84058	 2.87705	 1	 436
1930	 2.84062	 2.87705	 1	 436
1931	 2.84065	 2.87705	 1	 436
1932	 2.84068	 2.87705	 1	 435
1933	 2.8407	 2.87705	 1	 436
1934	 2.84072	 2.87705	 1	 436
1935	 2.84078	 2.87705	 1	 437
1936	 2.84097	 2.87705	 1	 436
1937	 2.84099	 2.87705	 1	 437
1938	 2.84105	 2.87705	 1	 437
1939	 2.84118	 2.87705	 1	 438
1940	 2.84132	 2.87705	 1	 439
1941	 2.84138	 2.87705	 1	 440
1942	 2.8414	 2.87705	 1	 439
1943	 2.8414	 2.87705	 1	 440
1944	 2.84145	 2.87705	 1	 440
1945	 2.8415	 2.87705	 1	 441
1946	 2.84161	 2.87705	 1	 442
1947	 2.84162	 2.87705	 1	 442
1948	 2.84177	 2.87705	 1	 442
1949	 2.84177	 2.87705	 1	 442
1950	 2.84185	 2.87705	 1	 443
1951	 2.84192	 2.87705	 1	 444
1952	 2.84194	 2.87705	 1	 443
1953	 2.84196	 2.87705	 1	 443
1954	 2.84215	 2.87705	 1	 443
1955	 2.84217	 2.87705	 1	 442
1956	 2.84233	 2.87705	 1	 442
1957	 2.84237	 2.87705	 1	 442
1958	 2.8424	 2.87705	 1	 443
1959	 2.84243	 2.87705	 1	 442
1960	 2.84267	 2.87705	 1	 443
1961	 2.84271	 2.87705	 1	 443
1962	 2.84273	 2.87705	 1	 442
1963	 2.84279	 2.87705	 1	 442
1964	 2.84289	 2.87705	 1	 442
1965	 2.84299	 2.87705	 1	 441
1966	 2.84303	 2.87705	 1	 441
1967	 2.84304	 2.87705	 1	 441
1968	 2.84311	 2.87705	 1	 441
1969	 2.84317	 2.87705	 1	 442
1970	 2.84317	 2.87705	 1	 442
1971	 2.84319	 2.87705	 1	 442
1972	 2.8432	 2.87705	 1	 443
1973	 2.84329	 2.87705	 1	 443
1974	 2.84337	 2.87705	 1	 444
1975	 2.84337	 2.87705	 1	 445
1976	 2.84338	 2.87705	 1	 445
1977	 2.84348	 2.87705	 1	 445
1978	 2.84354	 2.87705	 1	 446
1979	 2.84363	 2.87705	 1	 447
1980	 2.84363	 2.87705	 1	 447
1981	 2.84376	 2.87705	 1	 447
1982	 2.84392	 2.87705	 1	 447
1983	 2.844	 2.87705	 1	 447
1984	 2.84401	 2.87705	 1	 448
1985	 2.84404	 2.87705	 1	 447
1986	 2.84407	 2.87705	 1	 448
1987	 2.84419	 2.87705	 1	 447
1988	 2.84429	 2.87705	 1	 446
1989	 2.84436	 2.87705	 1	 446
1990	 2.8446	 2.87705	 1	 445
1991	 2.84488	 2.87705	 1	 444
1992	 2.84488	 2.87705	 1	 445
1993	 2.84493	 2.87705	 1	 446
1994	 2.84497	 2.87705	 1	 445
1995	 2.84498	 2.87705	 1	 444
1996	 2.84507	 2.87705	 1	 444
1997	 2.84508	 2.87705	 1	 443
1998	 2.84509	 2.87705	 1	 442
1999	 2.84516	 2.87705	 1	 442
2000	 2.8452	 2.87705	 1	 441
2001	 2.84523	 2.87705	 1	 440
2002	 2.84528	 2.87705	 1	 439
2003	 2.84546	 2.87705	 1	 438
2004	 2.84554	 2.87705	 1	 437
2005	 2.84565	 2.87705	 1	 436
2006	 2.84571	 2.87705	 1	 435
2007	 2.84589	 2.87705	 0	 434
2008	 2.84604	 2.87705	 1	 433
2009	 2.84617	 2.87705	 1	 434
2010	 2.84623	 2.87705	 1	 433
2011	 2.84626	 2.87705	 1	 432
2012	 2.84628	 2.87705	 1	 433
2013	 2.84638	 2.87705	 1	 433
2014	 2.84643	 2.87705	 1	 434
2015	 2.84651	 2.87705	 1	 433
2016	 2.84654	 2.87705	 1	 434
2017	 2.8467	 2.87705	 1	 435
2018	 2.84674	 2.87705	 0	 434
2019	 2.84676	 2.87705	 1	 433
2020	 2.84677	 2.87705	 1	 432
2021	 2.84677	 2.87705	 1	 432
2022	 2.84696	 2.87705	 1	 432
2023	 2.84703	 2.87705	 1	 431
2024	 2.84704	 2.87705	 1	 432
2025	 2.84712	 2.87705	 1	 433
2026	 2.84721	 2.87705	 1	 434
2027	 2.84724	 2.87705	 1	 435
2028	 2.84732	 2.87705	 1	 434
2029	 2.84743	 2.87705	 1	 435
2030	 2.84753	 2.87705	 1	 434
2031	 2.84757	 2.87705	 1	 433
2032	 2.84758	 2.87705	 1	 434
2033	 2.84766	 2.87705	 1	 435
2034	 2.84776	 2.87705	 1	 434
2035	 2.84777	 2.87705	 1	 433
2036	 2.84777	 2.87705	 1	 434
2037	 2.84783	 2.87705	 1	 433
2038	 2.84815	 2.87705	 1	 434
2039	 2.8482	 2.87705	 1	 435
2040	 2.84828	 2.87705	 1	 434
2041	 2.84849	 2.87705	 1	 435
2042	 2.84857	 2.87705	 1	 435
2043	 2.8486	 2.87705	 1	 436
2044	 2.84866	 2.87705	 1	 436
2045	 2.8487	 2.87705	 1	 435
2046	 2.84871	 2.87705	 1	 434
2047	 2.84912	 2.87705	 1	 433
2048	 2.84912	 2.87705	 1	 432
2049	 2.84919	 2.87705	 1	 431
2050	 2.84922	 2.87705	 1	 430
2051	 2.84924	 2.87705	 1	 431
2052	 2.84927	 2.87705	 1	 430
2053	 2.84932	 2.87705	 1	 429
2054	 2.84932	 2.87705	 1	 430
2055	 2.84952	 2.87705	 1	 431
2056	 2.84967	 2.87705	 1	 432
2057	 2.84971	 2.87705	 1	 431
2058	 2.84982	 2.87705	 1	 430
2059	 2.84984	 2.87705	 1	 429
2060	 2.84992	 2.87705	 1	 428
2061	 2.85002	 2.87705	 1	 427
2062	 2.85004	 2.87705	 1	 428
2063	 2.85008	 2.87705	 1	 427
2064	 2.85014	 2.87705	 1	 427
2065	 2.85018	 2.87705	 1	 428
2066	 2.85022	 2.87705	 1	 427
2067	 2.85022	 2.87705	 1	 426
2068	 2.85024	 2.87705	 1	 425
2069	 2.85034	 2.87705	 1	 424
2070	 2.85041	 2.87705	 1	 423
2071	 2.85041	 2.87705	 1	 422
2072	 2.8506	 2.87705	 1	 421
2073	 2.85066	 2.87705	 1	 420
2074	 2.85067	 2.87705	 1	 421
2075	 2.85071	 2.87705	 1	 420
2076	 2.85082	 2.87705	 1	 421
2077	 2.85085	 2.87705	 1	 420
2078	 2.8509	 2.87705	 1	 419
2079	 2.85098	 2.87705	 1	 418
2080	 2.85098	 2.87705	 1	 417
2081	 2.85108	 2.87705	 1	 417
2082	 2.8512	 2.87705	 1	 416
2083	 2.85121	 2.87705	 1	 417
2084	 2.85126	 2.87705	 1	 416
2085	 2.8513	 2.87705	 1	 415
2086	 2.85137	 2.87705	 1	 414
2087	 2.85141	 2.87705	 1	 413
2088	 2.85148	 2.87705	 0	 412
2089	 2.85151	 2.87705	 1	 411
2090	 2.85154	 2.87705	 1	 410
2091	 2.85165	 2.87705	 1	 409
2092	 2.8517	 2.87705	 1	 410
2093	 2.85177	 2.87705	 1	 409
2094	 2.85193	 2.87705	 1	 409
2095	 2.8521	 2.87705	 1	 408
2096	 2.85211	 2.87705	 1	 407
2097	 2.85215	 2.87705	 1	 406
2098	 2.85219	 2.87705	 1	 405
2099	 2.8522	 2.87705	 1	 404
2100	 2.85236	 2.87705	 1	 405
2101	 2.85238	 2.87705	 1	 404
2102	 2.85252	 2.87705	 1	 405
2103	 2.85252	 2.87705	 1	 404
2104	 2.85253	 2.87705	 1	 405
2105	 2.85264	 2.87705	 1	 405
2106	 2.85267	 2.87705	 1	 404
2107	 2.85268	 2.87705	 1	 403
2108	 2.85269	 2.87705	 1	 402
2109	 2.85279	 2.87705	 1	 401
2110	 2.8528	 2.87705	 1	 400
2111	 2.85284	 2.87705	 1	 399
2112	 2.8529	 2.87705	 1	 398
2113	 2.85308	 2.87705	 1	 397
2114	 2.85309	 2.87705	 1	 396
2115	 2.85321	 2.87705	 1	 395
2116	 2.85352	 2.87705	 1	 394
2117	 2.85359	 2.87705	 1	 393
2118	 2.85378	 2.87705	 1	 392
2119	 2.8538	 2.87705	 1	 391
2120	 2.85386	 2.87705	 1	 390
2121	 2.85389	 2.87705	 1	 389
2122	 2.85404	 2.87705	 1	 388
2123	 2.85421	 2.87705	 1	 387
2124	 2.85439	 2.87705	 1	 386
2125	 2.85447	 2.87705	 1	 385
2126	 2.85447	 2.87705	 1	 384
2127	 2.85453	 2.87705	 1	 385
2128	 2.8546	 2.87705	 1	 386
2129	 2.85478	 2.87705	 1	 387
2130	 2.85498	 2.87705	 1	 386
2131	 2.85509	 2.87705	 1	 385
2132	 2.85513	 2.87705	 1	 384
2133	 2.85521	 2.87705	 1	 383
2134	 2.85526	 2.87705	 1	 382
2135	 2.85537	 2.87705	 1	 383
2136	 2.85564	 2.87705	 1	 384
2137	 2.85576	 2.87705	 1	 385
2138	 2.85578	 2.87705	 1	 384
2139	 2.85608	 2.87705	 1	 385
2140	 2.85608	 2.87705	 1	 384
2141	 2.85626	 2.87705	 1	 383
2142	 2.85632	 2.87705	 1	 382
2143	 2.85632	 2.87705	 1	 383
2144	 2.85652	 2.87705	 1	 384
2145	 2.85668	 2.87705	 1	 383
2146	 2.85672	 2.87705	 1	 382
2147	 2.85679	 2.87705	 1	 382
2148	 2.85683	 2.87705	 1	 381
2149	 2.85718	 2.87705	 1	 380
2150	 2.85722	 2.87705	 1	 381
2151	 2.85725	 2.87705	 1	 380
2152	 2.85733	 2.87705	 1	 380
2153	 2.85746	 2.87705	 1	 381
2154	 2.85747	 2.87705	 1	 380
2155	 2.85769	 2.87705	 1	 381
2156	 2.85775	 2.87705	 1	 380
2157	 2.85783	 2.87705	 1	 381
2158	 2.85787	 2.87705	 1	 380
2159	 2.85793	 2.87705	 1	 381
2160	 2.85816	 2.87705	 1	 380
2161	 2.85833	 2.87705	 1	 379
2162	 2.85848	 2.87705	 1	 378
2163	 2.85852	 2.87705	 1	 377
2164	 2.85861	 2.87705	 1	 377
2165	 2.85861	 2.87705	 1	 378
2166	 2.85861	 2.87705	 1	 377
2167	 2.85886	 2.87705	 1	 378
2168	 2.85896	 2.87705	 1	 377
2169	 2.85896	 2.87705	 1	 377
2170	 2.859	 2.87705	 1	 376
2171	 2.85922	 2.87705	 1	 375
2172	 2.85934	 2.87705	 1	 374
2173	 2.85935	 2.87705	 1	 373
2174	 2.85936	 2.87705	 1	 372
2175	 2.85942	 2.87705	 1	 371
2176	 2.85949	 2.87705	 1	 372
2177	 2.85949	 2.87705	 1	 371
2178	 2.85968	 2.87705	 1	 370
2179	 2.85986	 2.87705	 1	 369
2180	 2.85988	 2.87705	 1	 369
2181	 2.85995	 2.87705	 1	 368
2182	 2.85996	 2.87705	 1	 368
2183	 2.85997	 2.87705	 1	 368
2184	 2.85997	 2.87705	 1	 368
2185	 2.86009	 2.87705	 1	 367
2186	 2.86045	 2.87705	 1	 366
2187	 2.86048	 2.87705	 1	 365
2188	 2.86052	 2.87705	 1	 366
2189	 2.86057	 2.87705	 1	 367
2190	 2.86069	 2.87705	 1	 367
2191	 2.86084	 2.87705	 1	 368
2192	 2.86085	 2.87705	 1	 367
2193	 2.86092	 2.87705	 1	 367
2194	 2.86099	 2.87705	 1	 366
2195	 2.86102	 2.87705	 1	 366
2196	 2.86123	 2.87705	 1	 365
2197	 2.86142	 2.87705	 1	 366
2198	 2.86145	 2.87705	 1	 367
2199	 2.8615	 2.87705	 1	 366
2200	 2.86167	 2.87705	 1	 367
2201	 2.8617	 2.87705	 1	 367
2202	 2.86175	 2.87705	 1	 366
2203	 2.86178	 2.87705	 1	 366
2204	 2.86179	 2.87705	 1	 367
2205	 2.86184	 2.87705	 1	 367
2206	 2.86193	 2.87705	 1	 366
2207	 2.86207	 2.87705	 1	 366
2208	 2.86208	 2.87705	 1	 367
2209	 2.86214	 2.87705	 1	 366
2210	 2.86222	 2.87705	 1	 366
2211	 2.86224	 2.87705	 1	 365
2212	 2.86243	 2.87705	 1	 366
2213	 2.86243	 2.87705	 1	 365
2214	 2.86245	 2.87705	 1	 364
2215	 2.8626	 2.87705	 1	 365
2216	 2.86261	 2.87705	 1	 366
2217	 2.86266	 2.87705	 1	 365
2218	 2.86266	 2.87705	 1	 366
2219	 2.86274	 2.87705	 1	 365
2220	 2.86282	 2.87705	 1	 366
2221	 2.86285	 2.87705	 1	 366
2222	 2.86293	 2.87705	 1	 366
2223	 2.86305	 2.87705	 1	 366
2224	 2.86316	 2.87705	 1	 367
2225	 2.86319	 2.87705	 1	 368
2226	 2.86322	 2.87705	 1	 367
2227	 2.8633	 2.87705	 1	 367
2228	 2.86337	 2.87705	 1	 366
2229	 2.86348	 2.87705	 1	 366
2230	 2.86355	 2.87705	 0	 365
2231	 2.86357	 2.87705	 1	 366
2232	 2.86359	 2.87705	 1	 366
2233	 2.8636	 2.87705	 1	 365
2234	 2.8636	 2.87705	 1	 365
2235	 2.86376	 2.87705	 1	 365
2236	 2.8638	 2.87705	 1	 364
2237	 2.8638	 2.87705	 1	 364
2238	 2.86393	 2.87705	 1	 363
2239	 2.86393	 2.87705	 1	 362
2240	 2.86395	 2.87705	 1	 361
2241	 2.86404	 2.87705	 1	 360
2242	 2.86413	 2.87705	 1	 359
2243	 2.86416	 2.87705	 1	 360
2244	 2.86416	 2.87705	 1	 361
2245	 2.86418	 2.87705	 1	 361
2246	 2.86431	 2.87705	 1	 362
2247	 2.86438	 2.87705	 1	 361
2248	 2.86444	 2.87705	 1	 362
2249	 2.86444	 2.87607	 1	 363
2250	 2.86444	 2.87607	 1	 363
2251	 2.86445	 2.87607	 1	 363
2252	 2.86445	 2.87607	 1	 364
2253	 2.86446	 2.87607	 1	 363
2254	 2.86448	 2.87607	 1	 364
2255	 2.86448	 2.87607	 1	 365
2256	 2.86454	 2.87607	 1	 365
2257	 2.86465	 2.87607	 1	 365
2258	 2.86468	 2.87607	 1	 366
2259	 2.86475	 2.87607	 1	 367
2260	 2.86476	 2.87607	 1	 366
2261	 2.86477	 2.87607	 1	 367
2262	 2.86477	 2.87607	 1	 368
2263	 2.86484	 2.87607	 1	 367
2264	 2.86486	 2.87607	 1	 368
2265	 2.8649	 2.87607	 1	 368
2266	 2.86491	 2.87563	 1	 369
2267	 2.86491	 2.87563	 1	 370
2268	 2.86493	 2.87563	 1	 371
2269	 2.86493	 2.87563	 1	 370
2270	 2.86496	 2.87563	 1	 369
2271	 2.86497	 2.87563	 1	 370
2272	 2.86497	 2.87563	 1	 371
2273	 2.86498	 2.87563	 1	 372
2274	 2.86499	 2.87563	 1	 373
2275	 2.86504	 2.87563	 1	 372
2276	 2.86506	 2.87563	 1	 373
2277	 2.86506	 2.87563	 1	 374
2278	 2.86507	 2.87563	 1	 373
2279	 2.86513	 2.87563	 1	 374
2280	 2.86513	 2.87563	 1	 375
2281	 2.86514	 2.87563	 1	 376
2282	 2.86515	 2.87563	 1	 377
2283	 2.86519	 2.87563	 1	 378
2284	 2.86519	 2.8741	 1	 379
2285	 2.8652	 2.8741	 1	 380
2286	 2.8652	 2.8741	 1	 381
2287	 2.86525	 2.8741	 1	 382
2288	 2.86525	 2.8741	 1	 383
2289	 2.86527	 2.8741	 1	 384
2290	 2.86527	 2.8741	 1	 385
2291	 2.86527	 2.8741	 1	 386
2292	 2.86527	 2.8741	 1	 386
2293	 2.86527	 2.8741	 1	 387
2294	 2.86529	 2.8741	 1	 388
2295	 2.86529	 2.8741	 1	 389
2296	 2.86529	 2.8741	 1	 389
2297	 2.86533	 2.8741	 1	 390
2298	 2.86534	 2.8741	 1	 391
2299	 2.86534	 2.8741	 1	 392
2300	 2.86539	 2.8741	 1	 393
2301	 2.86542	 2.8741	 1	 392
2302	 2.86542	 2.8741	 1	 391
2303	 2.86548	 2.8741	 1	 390
2304	 2.86548	 2.8741	 1	 391
2305	 2.86548	 2.8741	 1	 392
2306	 2.86549	 2.8741	 1	 391
2307	 2.8655	 2.8741	 1	 390
2308	 2.8655	 2.8741	 1	 389
2309	 2.86555	 2.8741	 1	 390
2310	 2.86556	 2.8741	 1	 389
2311	 2.86557	 2.8741	 1	 388
2312	 2.86557	 2.8741	 1	 387
2313	 2.86558	 2.8741	 1	 388
2314	 2.86558	 2.8741	 1	 387
2315	 2.86558	 2.8741	 1	 388
2316	 2.86562	 2.8741	 1	 389
2317	 2.86562	 2.8741	 1	 390
2318	 2.86564	 2.8741	 1	 389
2319	 2.86564	 2.8741	 1	 388
2320	 2.86567	 2.8741	 1	 389
2321	 2.86568	 2.8741	 1	 390
2322	 2.86572	 2.8741	 1	 391
2323	 2.86572	 2.8741	 1	 392
2324	 2.86572	 2.8741	 1	 391
2325	 2.86572	 2.8741	 1	 390
2326	 2.86572	 2.8741	 1	 391
2327	 2.86573	 2.8741	 1	 390
2328	 2.86573	 2.8741	 1	 389
2329	 2.86574	 2.8741	 1	 390
2330	 2.86576	 2.87383	 1	 391
2331	 2.86578	 2.87383	 1	 390
2332	 2.86578	 2.87383	 1	 389
2333	 2.86579	 2.87383	 1	 390
2334	 2.86581	 2.87383	 1	 389
2335	 2.86583	 2.87383	 1	 389
2336	 2.86585	 2.87383	 1	 390
2337	 2.86587	 2.87383	 1	 389
2338	 2.86587	 2.87383	 1	 388
2339	 2.86587	 2.87383	 1	 387
2340	 2.86587	 2.87383	 1	 386
2341	 2.86588	 2.87383	 1	 387
2342	 2.86591	 2.87383	 1	 388
2343	 2.86591	 2.87383	 1	 388
2344	 2.86593	 2.87383	 1	 387
2345	 2.86594	 2.87383	 1	 386
2346	 2.86594	 2.87383	 1	 387
2347	 2.86594	 2.87383	 1	 388
2348	 2.86595	 2.87383	 1	 389
2349	 2.86596	 2.87383	 1	 388
2350	 2.86596	 2.87383	 1	 387
2351	 2.86596	 2.87383	 1	 388
2352	 2.86598	 2.87383	 1	 387
2353	 2.86599	 2.87383	 1	 388
2354	 2.866	 2.87383	 1	 389
2355	 2.866	 2.87383	 1	 390
2356	 2.866	 2.87383	 1	 389
2357	 2.86601	 2.87383	 1	 388
2358	 2.86601	 2.87383	 1	 389
2359	 2.86601	 2.87383	 1	 390
2360	 2.86603	 2.87383	 1	 391
2361	 2.86605	 2.87383	 1	 391
2362	 2.86605	 2.87383	 1	 392
2363	 2.86607	 2.87383	 1	 391
2364	 2.86608	 2.87383	 1	 390
2365	 2.86608	 2.87383	 1	 389
2366	 2.8661	 2.87383	 1	 390
2367	 2.86611	 2.87383	 1	 389
2368	 2.86613	 2.87383	 1	 390
2369	 2.86613	 2.87383	 1	 391
2370	 2.86614	 2.87383	 1	 390
2371	 2.86614	 2.87383	 1	 391
2372	 2.86615	 2.87383	 1	 390
2373	 2.86615	 2.87383	 1	 391
2374	 2.86615	 2.87383	 1	 390
2375	 2.86618	 2.87383	 1	 390
2376	 2.8662	 2.87383	 1	 391
2377	 2.86622	 2.87383	 1	 392
2378	 2.86622	 2.87383	 1	 391
2379	 2.86627	 2.87383	 1	 390
2380	 2.86628	 2.87383	 1	 391
2381	 2.86628	 2.87383	 1	 391
2382	 2.86628	 2.87383	 1	 390
2383	 2.86629	 2.87383	 1	 390
2384	 2.86631	 2.87383	 1	 391
2385	 2.86631	 2.87383	 1	 391
2386	 2.86631	 2.87383	 1	 392
2387	 2.86634	 2.87383	 1	 391
2388	 2.86634	 2.87383	 1	 390
2389	 2.86634	 2.87383	 1	 389
2390	 2.86634	 2.87383	 1	 390
2391	 2.86635	 2.87383	 1	 389
2392	 2.86635	 2.87383	 1	 390
2393	 2.86638	 2.87383	 1	 391
2394	 2.86638	 2.87383	 1	 392
2395	 2.86638	 2.87383	 1	 393
2396	 2.86638	 2.87383	 1	 392
2397	 2.86638	 2.87383	 1	 391
2398	 2.86641	 2.87383	 1	 392
2399	 2.86642	 2.87383	 1	 391
2400	 2.86643	 2.87383	 1	 391
2401	 2.86643	 2.87383	 1	 392
2402	 2.86643	 2.87383	 1	 391
2403	 2.86643	 2.87383	 1	 392
2404	 2.86644	 2.87383	 1	 392
2405	 2.86645	 2.87383	 1	 393
2406	 2.86646	 2.87383	 1	 392
2407	 2.86647	 2.87383	 1	 392
2408	 2.86647	 2.87383	 1	 391
2409	 2.86648	 2.87383	 1	 390
2410	 2.86648	 2.87383	 1	 389
2411	 2.86649	 2.87383	 1	 390
2412	 2.86649	 2.87383	 1	 389
2413	 2.8665	 2.87383	 1	 388
2414	 2.8665	 2.87383	 1	 387
2415	 2.86651	 2.87383	 1	 388
2416	 2.86652	 2.87383	 1	 387
2417	 2.86654	 2.87383	 1	 386
2418	 2.86655	 2.87383	 1	 385
2419	 2.8666	 2.87383	 1	 384
2420	 2.86661	 2.87383	 1	 385
2421	 2.86663	 2.87383	 1	 386
2422	 2.86665	 2.87383	 1	 385
2423	 2.86665	 2.87383	 1	 384
2424	 2.86665	 2.87383	 1	 385
2425	 2.86666	 2.87383	 1	 386
2426	 2.86669	 2.87383	 1	 387
2427	 2.86669	 2.87383	 1	 388
2428	 2.86669	 2.87383	 1	 389
2429	 2.8667	 2.87383	 1	 389
2430	 2.8667	 2.87383	 1	 389
2431	 2.8667	 2.87383	 1	 389
2432	 2.86673	 2.87383	 1	 388
2433	 2.86676	 2.87383	 1	 388
2434	 2.86676	 2.87383	 1	 387
2435	 2.86677	 2.87383	 1	 388
2436	 2.86677	 2.87383	 1	 387
2437	 2.8668	 2.87383	 1	 386
2438	 2.86682	 2.87383	 1	 385
2439	 2.86682	 2.87383	 1	 386
2440	 2.86684	 2.87383	 1	 385
2441	 2.86686	 2.87383	 1	 385
2442	 2.86686	 2.87383	 1	 385
2443	 2.86689	 2.87383	 1	 384
2444	 2.8669	 2.87383	 1	 383
2445	 2.8669	 2.87383	 1	 382
2446	 2.8669	 2.87383	 1	 383
2447	 2.86691	 2.87383	 1	 382
2448	 2.86691	 2.87383	 1	 383
2449	 2.86692	 2.87383	 1	 382
2450	 2.86692	 2.87383	 1	 381
2451	 2.86694	 2.87383	 1	 382
2452	 2.86694	 2.87383	 1	 381
2453	 2.86695	 2.87383	 1	 382
2454	 2.86695	 2.87383	 1	 382
2455	 2.86698	 2.87383	 1	 381
2456	 2.86698	 2.87383	 1	 382
2457	 2.86698	 2.87383	 1	 381
2458	 2.867	 2.87383	 1	 382
2459	 2.86702	 2.87383	 1	 383
2460	 2.86704	 2.87383	 1	 382
2461	 2.86705	 2.87383	 1	 381
2462	 2.86706	 2.87383	 1	 380
2463	 2.86706	 2.87383	 1	 381
2464	 2.86708	 2.87383	 1	 382
2465	 2.8671	 2.87383	 1	 381
2466	 2.86711	 2.87383	 1	 382
2467	 2.86712	 2.87383	 1	 381
2468	 2.86713	 2.87383	 1	 380
2469	 2.86715	 2.87383	 1	 379
2470	 2.86715	 2.87383	 1	 378
2471	 2.86715	 2.87383	 1	 379
2472	 2.86715	 2.87383	 1	 380
2473	 2.86719	 2.87383	 1	 381
2474	 2.86721	 2.87383	 1	 380
2475	 2.86725	 2.87383	 1	 380
2476	 2.86726	 2.87383	 1	 379
2477	 2.86728	 2.87383	 1	 378
2478	 2.86728	 2.87383	 1	 377
2479	 2.86732	 2.87383	 1	 378
2480	 2.86732	 2.87383	 1	 377
2481	 2.86733	 2.87383	 1	 376
2482	 2.86734	 2.87383	 1	 375
2483	 2.86734	 2.87383	 1	 374
2484	 2.86737	 2.87383	 1	 375
2485	 2.86737	 2.87383	 1	 374
2486	 2.8674	 2.87383	 1	 374
2487	 2.86742	 2.87383	 1	 375
2488	 2.86742	 2.87383	 1	 374
2489	 2.86744	 2.87383	 1	 375
2490	 2.86746	 2.87383	 1	 374
2491	 2.86747	 2.87383	 1	 373
2492	 2.86747	 2.87383	 1	 374
2493	 2.86748	 2.87383	 1	 375
2494	 2.86748	 2.87383	 1	 374
2495	 2.86748	 2.87383	 1	 373
2496	 2.86749	 2.87383	 1	 372
2497	 2.8675	 2.87383	 1	 373
2498	 2.86752	 2.87383	 1	 372
2499	 2.86755	 2.87383	 1	 371
2500	 2.86755	 2.87383	 1	 370
2501	 2.86757	 2.87383	 1	 369
2502	 2.86757	 2.87383	 1	 368
2503	 2.86758	 2.87383	 1	 367
2504	 2.86761	 2.87383	 1	 366
2505	 2.86763	 2.87383	 1	 365
2506	 2.86766	 2.87383	 1	 364
2507	 2.86768	 2.87383	 1	 363
2508	 2.86771	 2.87383	 1	 362
2509	 2.86771	 2.87383	 1	 363
2510	 2.86772	 2.87383	 1	 362
2511	 2.86772	 2.87383	 1	 363
2512	 2.86773	 2.87383	 1	 362
2513	 2.86773	 2.87383	 1	 362
2514	 2.86773	 2.87383	 1	 361
2515	 2.86773	 2.87383	 1	 362
2516	 2.86774	 2.87383	 1	 361
2517	 2.86775	 2.87383	 1	 362
2518	 2.86775	 2.87383	 1	 361
2519	 2.86775	 2.87383	 1	 362
2520	 2.86776	 2.87383	 1	 363
2521	 2.86777	 2.87383	 1	 362
2522	 2.86779	 2.87383	 1	 361
2523	 2.8678	 2.87383	 1	 360
2524	 2.86782	 2.87383	 1	 359
2525	 2.86782	 2.87383	 1	 360
2526	 2.86782	 2.87383	 1	 359
2527	 2.86783	 2.87383	 1	 358
2528	 2.86785	 2.87383	 1	 358
2529	 2.86786	 2.87383	 1	 357
2530	 2.86786	 2.87383	 1	 358
2531	 2.86786	 2.87383	 1	 357
2532	 2.86787	 2.87383	 1	 358
2533	 2.8679	 2.87383	 1	 357
2534	 2.86791	 2.87383	 1	 356
2535	 2.86791	 2.87383	 1	 357
2536	 2.86792	 2.87383	 1	 358
2537	 2.86794	 2.87383	 1	 357
2538	 2.86794	 2.87383	 1	 356
2539	 2.86794	 2.87383	 1	 355
2540	 2.86795	 2.87383	 1	 356
2541	 2.86796	 2.87383	 1	 355
2542	 2.86798	 2.87383	 1	 356
2543	 2.86798	 2.87383	 1	 355
2544	 2.86798	 2.87383	 1	 354
2545	 2.86799	 2.87383	 1	 354
2546	 2.86799	 2.87383	 1	 355
2547	 2.86801	 2.87383	 1	 356
2548	 2.86801	 2.87383	 1	 355
2549	 2.86802	 2.87383	 1	 354
2550	 2.86802	 2.87383	 1	 355
2551	 2.86802	 2.87383	 1	 354
2552	 2.86804	 2.87383	 1	 353
2553	 2.86805	 2.87383	 1	 352
2554	 2.86806	 2.87383	 1	 351
2555	 2.86809	 2.87383	 1	 351
2556	 2.8681	 2.87383	 1	 352
2557	 2.8681	 2.87383	 1	 352
2558	 2.86811	 2.87383	 1	 351
2559	 2.86811	 2.87383	 1	 352
2560	 2.86813	 2.87383	 1	 353
2561	 2.86814	 2.87383	 1	 354
2562	 2.86814	 2.87383	 1	 353
2563	 2.86814	 2.87383	 1	 354
2564	 2.86815	 2.87383	 1	 353
2565	 2.86815	 2.87383	 1	 354
2566	 2.86815	 2.87383	 1	 353
2567	 2.86817	 2.87383	 1	 352
2568	 2.86822	 2.87383	 1	 353
2569	 2.86824	 2.87383	 1	 352
2570	 2.86824	 2.87383	 1	 352
2571	 2.86824	 2.87383	 1	 352
2572	 2.86825	 2.87383	 1	 351
2573	 2.86826	 2.87383	 1	 350
2574	 2.8683	 2.87383	 1	 351
2575	 2.86832	 2.87383	 1	 350
2576	 2.86833	 2.87383	 1	 351
2577	 2.86836	 2.87383	 1	 350
2578	 2.86839	 2.87383	 1	 349
2579	 2.8684	 2.87383	 1	 350
2580	 2.8684	 2.87383	 1	 349
2581	 2.8684	 2.87383	 1	 348
2582	 2.86841	 2.87383	 1	 347
2583	 2.86841	 2.87383	 1	 346
2584	 2.86842	 2.87383	 1	 347
2585	 2.86842	 2.87383	 1	 346
2586	 2.86842	 2.87383	 1	 345
2587	 2.86844	 2.87383	 1	 344
2588	 2.86845	 2.87383	 1	 343
2589	 2.86848	 2.87383	 1	 344
2590	 2.86849	 2.87383	 1	 343
2591	 2.8685	 2.87383	 1	 344
2592	 2.86852	 2.87383	 1	 343
2593	 2.86853	 2.87383	 1	 343
2594	 2.86854	 2.87383	 1	 342
2595	 2.86854	 2.87383	 1	 341
2596	 2.86854	 2.87383	 1	 340
2597	 2.86856	 2.87383	 1	 341
2598	 2.86857	 2.87383	 1	 340
2599	 2.86857	 2.87383	 1	 339
2600	 2.86857	 2.87383	 1	 339
2601	 2.86859	 2.87383	 1	 340
2602	 2.86859	 2.87383	 1	 339
2603	 2.86862	 2.87383	 1	 338
2604	 2.86864	 2.87383	 1	 338
2605	 2.86865	 2.87383	 1	 338
2606	 2.86867	 2.87383	 1	 339
2607	 2.86867	 2.87383	 1	 338
2608	 2.86869	 2.87383	 1	 337
2609	 2.86872	 2.87383	 1	 336
2610	 2.86872	 2.87383	 1	 337
2611	 2.86873	 2.87383	 1	 337
2612	 2.86876	 2.87383	 1	 336
2613	 2.86876	 2.87383	 1	 335
2614	 2.86876	 2.87383	 1	 334
2615	 2.86879	 2.87383	 1	 333
2616	 2.8688	 2.87383	 1	 332
2617	 2.8688	 2.87383	 1	 331
2618	 2.8688	 2.87383	 1	 331
2619	 2.8688	 2.87383	 1	 330
2620	 2.86882	 2.87383	 1	 329
2621	 2.86882	 2.87383	 1	 328
2622	 2.86884	 2.87383	 1	 327
2623	 2.86884	 2.87383	 1	 326
2624	 2.86887	 2.87383	 1	 325
2625	 2.86889	 2.87383	 1	 325
2626	 2.86891	 2.87383	 1	 325
2627	 2.86891	 2.87383	 1	 324
2628	 2.86892	 2.87383	 1	 324
2629	 2.86893	 2.87383	 1	 323
2630	 2.86893	 2.87383	 1	 322
2631	 2.86896	 2.87383	 1	 321
2632	 2.86897	 2.87383	 1	 320
2633	 2.86898	 2.87383	 1	 321
2634	 2.86898	 2.87383	 1	 322
2635	 2.869	 2.87383	 1	 321
2636	 2.86901	 2.87383	 1	 320
2637	 2.86902	 2.87383	 1	 319
2638	 2.86904	 2.87383	 1	 320
2639	 2.86905	 2.87383	 1	 321
2640	 2.86905	 2.87383	 1	 321
2641	 2.86907	 2.87383	 1	 320
2642	 2.86908	 2.87383	 1	 319
2643	 2.86909	 2.87383	 1	 319
2644	 2.86909	 2.87383	 1	 318
2645	 2.86914	 2.87383	 1	 317
2646	 2.86914	 2.87383	 1	 316
2647	 2.86915	 2.87383	 1	 315
2648	 2.86918	 2.87383	 1	 314
2649	 2.86919	 2.87383	 1	 313
2650	 2.86919	 2.87383	 1	 312
2651	 2.86925	 2.87383	 1	 312
2652	 2.86927	 2.87383	 1	 311
2653	 2.86927	 2.87383	 1	 312
2654	 2.86928	 2.87383	 1	 311
2655	 2.86929	 2.87383	 1	 310
2656	 2.8693	 2.87383	 1	 309
2657	 2.86932	 2.87383	 1	 308
2658	 2.86933	 2.87383	 1	 307
2659	 2.86933	 2.87383	 1	 306
2660	 2.86934	 2.87383	 1	 306
2661	 2.86935	 2.87383	 1	 305
2662	 2.86937	 2.87383	 1	 305
2663	 2.86938	 2.87383	 1	 304
2664	 2.86938	 2.87383	 1	 303
2665	 2.86938	 2.87383	 1	 303
2666	 2.8694	 2.87383	 1	 302
2667	 2.86941	 2.87383	 1	 301
2668	 2.86943	 2.87383	 1	 300
2669	 2.86943	 2.87383	 1	 300
2670	 2.86944	 2.87383	 1	 299
2671	 2.86945	 2.87383	 1	 298
2672	 2.86947	 2.87383	 1	 297
2673	 2.86947	 2.87383	 1	 296
2674	 2.86947	 2.87383	 1	 296
2675	 2.86948	 2.87383	 1	 296
2676	 2.86949	 2.87383	 1	 295
2677	 2.86949	 2.87383	 1	 294
2678	 2.86952	 2.87383	 1	 294
2679	 2.86953	 2.87383	 1	 293
2680	 2.86954	 2.87383	 1	 292
2681	 2.86956	 2.87383	 1	 291
2682	 2.86957	 2.87383	 1	 290
2683	 2.86958	 2.87383	 1	 289
2684	 2.86958	 2.87383	 1	 288
2685	 2.86963	 2.87383	 1	 288
2686	 2.86971	 2.87383	 1	 288
2687	 2.86972	 2.87383	 1	 287
2688	 2.86974	 2.87383	 1	 287
2689	 2.86975	 2.87383	 1	 286
2690	 2.86976	 2.87383	 1	 287
2691	 2.86976	 2.87383	 1	 286
2692	 2.86976	 2.87383	 1	 285
2693	 2.86978	 2.87383	 1	 286
2694	 2.86979	 2.87383	 1	 286
2695	 2.86983	 2.87383	 1	 287
2696	 2.86983	 2.87383	 1	 286
2697	 2.86984	 2.87383	 1	 286
2698	 2.86986	 2.87383	 1	 285
2699	 2.86987	 2.87383	 1	 286
2700	 2.8699	 2.87383	 1	 285
2701	 2.86993	 2.87383	 1	 284
2702	 2.86995	 2.87383	 1	 283
2703	 2.86996	 2.87383	 1	 282
2704	 2.86996	 2.87383	 1	 283
2705	 2.86999	 2.87383	 1	 283
2706	 2.87001	 2.87383	 1	 283
2707	 2.87001	 2.87383	 1	 283
2708	 2.87005	 2.87383	 1	 282
2709	 2.87005	 2.87383	 1	 281
2710	 2.87006	 2.87383	 1	 280
2711	 2.87008	 2.87383	 1	 280
2712	 2.87008	 2.87383	 1	 279
2713	 2.87009	 2.87383	 1	 279
2714	 2.87011	 2.87383	 1	 280
2715	 2.87012	 2.87383	 1	 279
2716	 2.87013	 2.87383	 1	 279
2717	 2.87013	 2.87383	 1	 279
2718	 2.87014	 2.87383	 1	 278
2719	 2.87016	 2.87383	 1	 277
2720	 2.87017	 2.87383	 1	 277
2721	 2.87017	 2.87383	 1	 276
2722	 2.87018	 2.87383	 1	 275
2723	 2.8702	 2.87383	 1	 274
2724	 2.8702	 2.87383	 1	 273
2725	 2.87021	 2.87383	 1	 273
2726	 2.87022	 2.87383	 1	 273
2727	 2.87023	 2.87383	 1	 272
2728	 2.87023	 2.87383	 1	 271
2729	 2.87024	 2.87383	 1	 270
2730	 2.87028	 2.87383	 1	 269
2731	 2.87028	 2.87383	 1	 269
2732	 2.8703	 2.87383	 1	 268
2733	 2.87031	 2.87383	 1	 267
2734	 2.87031	 2.87383	 1	 266
2735	 2.87032	 2.87383	 1	 265
2736	 2.87032	 2.87383	 1	 265
2737	 2.87032	 2.87383	 1	 264
2738	 2.87032	 2.87383	 1	 263
2739	 2.87034	 2.87383	 1	 262
2740	 2.87034	 2.87383	 1	 261
2741	 2.87037	 2.87383	 1	 260
2742	 2.8704	 2.87383	 1	 259
2743	 2.87042	 2.87383	 1	 258
2744	 2.87045	 2.87383	 1	 257
2745	 2.87046	 2.87383	 1	 256
2746	 2.87047	 2.87383	 1	 255
2747	 2.87051	 2.87383	 1	 254
2748	 2.87051	 2.87383	 1	 253
2749	 2.87052	 2.87383	 1	 252
2750	 2.87053	 2.87383	 1	 251
2751	 2.87054	 2.87383	 1	 250
2752	 2.87054	 2.87383	 1	 251
2753	 2.87055	 2.87383	 1	 250
2754	 2.87055	 2.87383	 1	 249
2755	 2.87058	 2.87383	 1	 248
2756	 2.87058	 2.87383	 1	 247
2757	 2.8706	 2.87383	 1	 246
2758	 2.87061	 2.87383	 1	 245
2759	 2.87061	 2.87383	 1	 244
2760	 2.87061	 2.87383	 1	 243
2761	 2.87061	 2.87383	 1	 242
2762	 2.87062	 2.87383	 1	 241
2763	 2.87062	 2.87383	 1	 240
2764	 2.87062	 2.87383	 1	 239
2765	 2.87063	 2.87383	 1	 238
2766	 2.87064	 2.87383	 1	 237
2767	 2.87065	 2.87383	 1	 236
2768	 2.87065	 2.87383	 1	 235
2769	 2.87066	 2.87383	 1	 234
2770	 2.87066	 2.87383	 1	 233
2771	 2.87066	 2.87383	 1	 232
2772	 2.87067	 2.87383	 1	 231
2773	 2.87069	 2.87383	 1	 230
2774	 2.87069	 2.87383	 1	 229
2775	 2.8707	 2.87383	 1	 228
2776	 2.8707	 2.87383	 1	 227
2777	 2.8707	 2.87383	 1	 226
2778	 2.87071	 2.87383	 1	 225
2779	 2.87072	 2.87383	 1	 224
2780	 2.87074	 2.87383	 1	 223
2781	 2.87075	 2.87383	 1	 222
2782	 2.87075	 2.87383	 1	 221
2783	 2.87077	 2.87383	 1	 220
2784	 2.8708	 2.87383	 1	 219
2785	 2.87081	 2.87383	 1	 218
2786	 2.87081	 2.87383	 1	 217
2787	 2.87081	 2.87383	 1	 216
2788	 2.87082	 2.87383	 1	 215
2789	 2.87082	 2.87383	 1	 214
2790	 2.87087	 2.87383	 1	 213
2791	 2.87087	 2.87383	 1	 212
2792	 2.87088	 2.87383	 1	 211
2793	 2.87088	 2.87383	 1	 210
2794	 2.8709	 2.87383	 1	 209
2795	 2.87091	 2.87383	 1	 208
2796	 2.87091	 2.87383	 1	 207
2797	 2.87092	 2.87383	 1	 206
2798	 2.87092	 2.87383	 1	 205
2799	 2.87095	 2.87383	 1	 204
2800	 2.87095	 2.87383	 1	 203
2801	 2.87095	 2.87383	 1	 202
2802	 2.87095	 2.87383	 1	 201
2803	 2.87095	 2.87383	 1	 200
2804	 2.87095	 2.87383	 1	 199
2805	 2.87095	 2.87383	 1	 198
2806	 2.87095	 2.87383	 1	 197
2807	 2.87095	 2.87383	 1	 196
2808	 2.87095	 2.87383	 1	 195
2809	 2.87095	 2.87383	 1	 194
2810	 2.87095	 2.87383	 1	 193
2811	 2.87095	 2.87383	 1	 192
2812	 2.87095	 2.87383	 1	 191
2813	 2.87095	 2.87383	 1	 190
2814	 2.87095	 2.87383	 1	 189
2815	 2.87095	 2.87383	 1	 188
2816	 2.87095	 2.87383	 1	 187
2817	 2.87095	 2.87383	 1	 186
2818	 2.87095	 2.87383	 1	 185
2819	 2.87095	 2.87383	 1	 184
2820	 2.87095	 2.87383	 1	 183
2821	 2.87095	 2.87383	 1	 182
2822	 2.87095	 2.87383	 1	 181
2823	 2.87095	 2.87383	 1	 180
2824	 2.87095	 2.87383	 1	 179
2825	 2.87095	 2.87383	 1	 178
2826	 2.87095	 2.87383	 1	 177
2827	 2.87095	 2.87383	 1	 176
2828	 2.87095	 2.87383	 1	 175
2829	 2.87095	 2.87383	 1	 174
2830	 2.87095	 2.87383	 1	 173
2831	 2.87095	 2.87383	 1	 172
2832	 2.87095	 2.87383	 1	 171
2833	 2.87095	 2.87383	 1	 170
2834	 2.87095	 2.87383	 1	 169
2835	 2.87095	 2.87383	 1	 168
2836	 2.87095	 2.87383	 1	 167
2837	 2.87095	 2.87383	 1	 166
2838	 2.87095	 2.87383	 1	 165
2839	 2.87095	 2.87383	 1	 164
2840	 2.87095	 2.87383	 1	 163
2841	 2.87095	 2.87383	 1	 162
2842	 2.87095	 2.87383	 1	 161
2843	 2.87095	 2.87383	 1	 160
2844	 2.87095	 2.87383	 1	 159
2845	 2.87095	 2.87383	 1	 158
2846	 2.87095	 2.87383	 1	 157
2847	 2.87095	 2.87383	 1	 156
2848	 2.87095	 2.87383	 1	 155
2849	 2.87095	 2.87383	 1	 154
2850	 2.87095	 2.87383	 1	 153
2851	 2.87095	 2.87383	 1	 152
2852	 2.87095	 2.87383	 1	 151
2853	 2.87095	 2.87383	 1	 150
2854	 2.87095	 2.87383	 1	 149
2855	 2.87095	 2.87383	 1	 148
2856	 2.87095	 2.87383	 1	 147
2857	 2.87095	 2.87383	 1	 146
2858	 2.87095	 2.87383	 1	 145
2859	 2.87095	 2.87383	 1	 144
2860	 2.87095	 2.87383	 1	 143
2861	 2.87095	 2.87383	 1	 142
2862	 2.87095	 2.87383	 1	 141
2863	 2.87095	 2.87383	 1	 140
2864	 2.87095	 2.87383	 1	 139
2865	 2.87095	 2.87383	 1	 138
2866	 2.87095	 2.87383	 1	 137
2867	 2.87095	 2.87383	 1	 136
2868	 2.87095	 2.87383	 1	 135
2869	 2.87095	 2.87383	 1	 134
2870	 2.87095	 2.87383	 1	 133
2871	 2.87095	 2.87383	 1	 132
2872	 2.87095	 2.87383	 1	 131
2873	 2.87095	 2.87383	 1	 130
2874	 2.87095	 2.87383	 1	 129
2875	 2.87095	 2.87383	 1	 128
2876	 2.87095	 2.87383	 1	 127
2877	 2.87095	 2.87383	 1	 126
2878	 2.87095	 2.87383	 1	 125
2879	 2.87095	 2.87383	 1	 124
2880	 2.87095	 2.87383	 1	 123
2881	 2.87095	 2.87383	 1	 122
2882	 2.87095	 2.87383	 1	 121
2883	 2.87095	 2.87383	 1	 120
2884	 2.87095	 2.87383	 1	 119
2885	 2.87095	 2.87383	 1	 118
2886	 2.87095	 2.87383	 1	 117
2887	 2.87095	 2.87383	 1	 116
2888	 2.87095	 2.87383	 1	 115
2889	 2.87095	 2.87383	 1	 114
2890	 2.87095	 2.87383	 1	 113
2891	 2.87095	 2.87383	 1	 112
2892	 2.87095	 2.87383	 1	 111
2893	 2.87095	 2.87383	 1	 110
2894	 2.87095	 2.87383	 1	 109
2895	 2.87095	 2.87383	 1	 108
2896	 2.87095	 2.87383	 1	 107
2897	 2.87095	 2.87383	 1	 106
2898	 2.87095	 2.87383	 1	 105
2899	 2.87095	 2.87383	 1	 104
2900	 2.87095	 2.87383	 1	 103
2901	 2.87095	 2.87383	 1	 102
2902	 2.87095	 2.87383	 1	 101
2903	 2.87095	 2.87383	 1	 100
2904	 2.87095	 2.87383	 1	 99
2905	 2.87095	 2.87383	 1	 98
2906	 2.87095	 2.87383	 1	 97
2907	 2.87095	 2.87383	 1	 96
2908	 2.87095	 2.87383	 1	 95
2909	 2.87095	 2.87383	 1	 94
2910	 2.87095	 2.87383	 1	 93
2911	 2.87095	 2.87383	 1	 92
2912	 2.87095	 2.87383	 1	 91
2913	 2.87095	 2.87383	 1	 90
2914	 2.87095	 2.87383	 1	 89
2915	 2.87095	 2.87383	 1	 88
2916	 2.87095	 2.87383	 1	 87
2917	 2.87095	 2.87383	 1	 86
2918	 2.87095	 2.87383	 1	 85
2919	 2.87095	 2.87383	 1	 84
2920	 2.87095	 2.87383	 1	 83
2921	 2.87095	 2.87383	 1	 82
2922	 2.87095	 2.87383	 1	 81
2923	 2.87095	 2.87383	 1	 80
2924	 2.87095	 2.87383	 1	 79
2925	 2.87095	 2.87383	 1	 78
2926	 2.87095	 2.87383	 1	 77
2927	 2.87095	 2.87383	 1	 76
2928	 2.87095	 2.87383	 1	 75
2929	 2.87095	 2.87383	 1	 74
2930	 2.87095	 2.87383	 1	 73
2931	 2.87095	 2.87383	 1	 72
2932	 2.87095	 2.87383	 1	 71
2933	 2.87095	 2.87383	 1	 70
2934	 2.87095	 2.87383	 1	 69
2935	 2.87095	 2.87383	 1	 68
2936	 2.87095	 2.87383	 1	 67
2937	 2.87095	 2.87383	 1	 66
2938	 2.87095	 2.87383	 1	 65
2939	 2.87095	 2.87383	 1	 64
2940	 2.87095	 2.87383	 1	 63
2941	 2.87095	 2.87383	 1	 62
2942	 2.87095	 2.87383	 1	 61
2943	 2.87095	 2.87383	 1	 60
2944	 2.87095	 2.87383	 1	 59
2945	 2.87095	 2.87383	 1	 58
2946	 2.87095	 2.87383	 1	 57
2947	 2.87095	 2.87383	 1	 56
2948	 2.87095	 2.87383	 1	 55
2949	 2.87095	 2.87383	 1	 54
2950	 2.87095	 2.87383	 1	 53
2951	 2.87095	 2.87383	 1	 52
2952	 2.87095	 2.87383	 1	 51
2953	 2.87095	 2.87383	 1	 50
2954	 2.87095	 2.87383	 1	 49
2955	 2.87095	 2.87383	 1	 48
2956	 2.87095	 2.87383	 1	 47
2957	 2.87095	 2.87383	 1	 46
2958	 2.87095	 2.87383	 1	 45
2959	 2.87095	 2.87383	 1	 44
2960	 2.87095	 2.87383	 1	 43
2961	 2.87095	 2.87383	 1	 42
2962	 2.87095	 2.87383	 1	 41
2963	 2.87095	 2.87383	 1	 40
2964	 2.87095	 2.87383	 1	 39
2965	 2.87095	 2.87383	 1	 38
2966	 2.87095	 2.87383	 1	 37
2967	 2.87095	 2.87383	 1	 36
2968	 2.87095	 2.87383	 1	 35
2969	 2.87095	 2.87383	 1	 34
2970	 2.87095	 2.87383	 1	 33
2971	 2.87095	 2.87383	 1	 32
2972	 2.87095	 2.87383	 1	 31
2973	 2.87095	 2.87383	 1	 30
2974	 2.87095	 2.87383	 1	 29
2975	 2.87095	 2.87383	 1	 28
2976	 2.87095	 2.87383	 1	 27
2977	 2.87095	 2.87383	 1	 26
2978	 2.87095	 2.87383	 1	 25
2979	 2.87095	 2.87383	 1	 24
2980	 2.87095	 2.87383	 1	 23
2981	 2.87095	 2.87383	 1	 22
2982	 2.87095	 2.87383	 1	 21
2983	 2.87095	 2.87383	 1	 20
2984	 2.87095	 2.87383	 1	 19
2985	 2.87095	 2.87383	 1	 18
2986	 2.87095	 2.87383	 1	 17
2987	 2.87095	 2.87383	 1	 16
2988	 2.87095	 2.87383	 1	 15
2989	 2.87095	 2.87383	 1	 14
2990	 2.87095	 2.87383	 1	 13
2991	 2.87095	 2.87383	 1	 12
2992	 2.87095	 2.87383	 1	 11
2993	 2.87095	 2.87383	 1	 10
2994	 2.87095	 2.87383	 1	 9
2995	 2.87095	 2.87383	 1	 8
2996	 2.87095	 2.87383	 1	 7
2997	 2.87095	 2.87383	 1	 6
2998	 2.87095	 2.87383	 1	 5
2999	 2.87095	 2.87383	 1	 4
3000	 2.87095	 2.87383	 1	 3
3001	 2.87095	 2.87383	 1	 2
3002	 2.87095	 2.87383	 1	 1
3003	 2.87095	 2.87383	 1	 0


==> figures/time_cheap_bound_queue/problem1/time_cheap_bound_queue_1_OFF.txt <==
100	 findGlobalMin() 	5707.23 	1902.41 	5689.83 	5719.09 	4 	
200	 findGlobalMin() 	24845.8 	8281.93 	24810.8 	25134.2 	4 	
500	 findGlobalMin() 	153063 	51021.2 	152866 	153219 	4 	
800	 findGlobalMin() 	379100 	189550 	377942 	380258 	3 
1000	 findGlobalMin() 	537397 	0 	537397 	537397 	1 	
1500	 findGlobalMin() 	1.37742e+06 	0 	1.37742e+06 	1.37742e+06 	1 	




==> figures/time_cheap_bound_queue/problem1/time_cheap_bound_queue_1_ON.txt <==
100	 findGlobalMin() 	196.035 	65.3452 	193.912 	198.535 	4 	
200	 findGlobalMin() 	458.647 	152.882 	457.133 	471.983 	4 	
500	 findGlobalMin() 	1333.95 	444.651 	1326.88 	1369.93 	4 	
800	 findGlobalMin() 	2447.27 	1223.63 	2445.85 	2539.29 	3
1000	 findGlobalMin() 	3268.69 	0 	3268.69 	3268.69 	1 	
1500	 findGlobalMin() 	6486.85 	0 	6486.85 	6486.85 	1 	



==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_OFF_pointnum_1000_20190124_1407_57.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 1000
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
1000	 findGlobalMin() 	537397 	0 	537397 	537397 	1 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_OFF_pointnum_100_20190124_1323_19.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 100
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 4
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
100	 findGlobalMin() 	5707.23 	1902.41 	5689.83 	5719.09 	4 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_OFF_pointnum_1500_20190124_1432_12.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 1500
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
1500	 findGlobalMin() 	1.37742e+06 	0 	1.37742e+06 	1.37742e+06 	1 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_OFF_pointnum_200_20190124_1325_27.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 200
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 4
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
200	 findGlobalMin() 	24845.8 	8281.93 	24810.8 	25134.2 	4 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_OFF_pointnum_500_20190124_1336_30.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 500
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 4
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
500	 findGlobalMin() 	153063 	51021.2 	152866 	153219 	4 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_OFF_pointnum_800_20190124_1357_46.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 800
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 3
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
800	 findGlobalMin() 	379100 	189550 	377942 	380258 	3 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_ON_pointnum_1000_20190124_1358_30.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 1000
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
1000	 findGlobalMin() 	3268.69 	0 	3268.69 	3268.69 	1 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_ON_pointnum_100_20190124_1322_40.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 100
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 4
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
100	 findGlobalMin() 	196.035 	65.3452 	193.912 	198.535 	4 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_ON_pointnum_1500_20190124_1409_06.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 1500
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
1500	 findGlobalMin() 	6486.85 	0 	6486.85 	6486.85 	1 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_ON_pointnum_200_20190124_1323_37.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 200
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 4
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
200	 findGlobalMin() 	458.647 	152.882 	457.133 	471.983 	4 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_ON_pointnum_500_20190124_1326_06.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 500
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 4
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
500	 findGlobalMin() 	1333.95 	444.651 	1326.88 	1369.93 	4 	


==> figures/time_cheap_bound_queue/problem1/time_stats_cheap_queue_ON_pointnum_800_20190124_1338_31.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.01
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 800
# rot 42
# rotL 37
# rotU 56
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 3
# tx 2.1
# txL 1.8
# txU 2.4
# ty -3
# tyL -3.3
# tyU -2.7
800	 findGlobalMin() 	2447.27 	1223.63 	2445.85 	2539.29 	3 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_2_OFF.txt <==
50	 findGlobalMin() 	3185.68 	0 	3185.68 	3185.68 	1 	
100	 findGlobalMin() 	14143.2 	0 	14143.2 	14143.2 	1 	
200	 findGlobalMin() 	56895.8 	0 	56895.8 	56895.8 	1 	
300	 findGlobalMin() 	116545 	0 	116545 	116545 	1 	
400	 findGlobalMin() 	217924 	0 	217924 	217924 	1 	
500	 findGlobalMin() 	372042 	0 	372042 	372042 	1 	
600	 findGlobalMin() 	565145 	0 	565145 	565145 	1 	
700	 findGlobalMin() 	714004 	0 	714004 	714004 	1 


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_2_ON.txt <==
50	 findGlobalMin() 	260.892 	0 	260.892 	260.892 	1 	
100	 findGlobalMin() 	665.721 	0 	665.721 	665.721 	1 	
200	 findGlobalMin() 	1901.71 	0 	1901.71 	1901.71 	1 	
300	 findGlobalMin() 	3428.15 	0 	3428.15 	3428.15 	1 	
400	 findGlobalMin() 	6855.74 	0 	6855.74 	6855.74 	1 	
500	 findGlobalMin() 	11907.5 	0 	11907.5 	11907.5 	1 	
600	 findGlobalMin() 	34039.5 	0 	34039.5 	34039.5 	1 	
700	 findGlobalMin() 	41479.8 	0 	41479.8 	41479.8 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_100_20190124_1508_06.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 100
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
100	 findGlobalMin() 	14143.2 	0 	14143.2 	14143.2 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_200_20190124_1509_45.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 200
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
200	 findGlobalMin() 	56895.8 	0 	56895.8 	56895.8 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_300_20190124_1512_33.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 300
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
300	 findGlobalMin() 	116545 	0 	116545 	116545 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_400_20190124_1517_36.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 400
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
400	 findGlobalMin() 	217924 	0 	217924 	217924 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_500_20190124_1524_27.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 500
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
500	 findGlobalMin() 	372042 	0 	372042 	372042 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_50_20190124_1539_13.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 50
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
50	 findGlobalMin() 	3185.68 	0 	3185.68 	3185.68 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_600_20190124_1538_43.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 600
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
600	 findGlobalMin() 	565145 	0 	565145 	565145 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_OFF_pointnum_700_20190124_1552_28.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 0
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 700
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
700	 findGlobalMin() 	714004 	0 	714004 	714004 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_100_20190124_1507_34.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 100
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
100	 findGlobalMin() 	665.721 	0 	665.721 	665.721 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_200_20190124_1508_40.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 200
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
200	 findGlobalMin() 	1901.71 	0 	1901.71 	1901.71 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_300_20190124_1510_17.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 300
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
300	 findGlobalMin() 	3428.15 	0 	3428.15 	3428.15 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_400_20190124_1513_46.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 400
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
400	 findGlobalMin() 	6855.74 	0 	6855.74 	6855.74 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_500_20190124_1518_04.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 500
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
500	 findGlobalMin() 	11907.5 	0 	11907.5 	11907.5 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_50_20190124_1539_02.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 50
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
50	 findGlobalMin() 	260.892 	0 	260.892 	260.892 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_600_20190124_1528_50.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 600
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
600	 findGlobalMin() 	34039.5 	0 	34039.5 	34039.5 	1 	


==> figures/time_cheap_bound_queue/problem2/time_stats_cheap_queue_ON_pointnum_700_20190124_1540_20.txt <==
# cfg ../cfg/glores_cheap_queue_time.txt
# dst 
# fileIn 0
# noiseSigma 0.02
# optCheaBoundQueueOn 1
# optDepthMax 50
# optInlierRatio 1
# optIterationMax -1
# optRelaxT 1
# optRelaxX 0.05
# optRelaxY 0.05
# optRelaxationBoundOn 1
# optVerboseLevel 0
# optXTol 0.2
# optYTol 0.001
# pointNum 700
# rot 140
# rotL 0.0
# rotU 359.9
# scanDistMax 10
# scanSampleRate 1
# src 
# trialNum 1
# tx 2.0
# txL -3.0
# txU 3.0
# ty -1.5
# tyL -3.0
# tyU 3.0
700	 findGlobalMin() 	41479.8 	0 	41479.8 	41479.8 	1 	

